Cooperative Online Learning for Multi-Agent System Control via Gaussian Processes with Event-Triggered Mechanism: Extended Version

In the realm of the cooperative control of multi-agent systems (MASs) with unknown dynamics, Gaussian process (GP) regression is widely used to infer the uncertainties due to its modeling flexibility of nonlinear functions and the existence of a theoretical prediction error bound. Online learning, which involves incorporating newly acquired training data into Gaussian process models, promises to improve control performance by enhancing predictions during the operation. Therefore, this paper investigates the online cooperative learning algorithm for MAS control. Moreover, an event-triggered data selection mechanism, inspired by the analysis of a centralized event-trigger, is introduced to reduce the model update frequency and enhance the data efficiency. With the proposed learning-based control, the practical convergence of the MAS is validated with guaranteed tracking performance via the Lynaponve theory. Furthermore, the exclusion of the Zeno behavior for individual agents is shown. Finally, the effectiveness of the proposed event-triggered online learning method is demonstrated in simulations.

==> fig/AgentError_MonteCarlo_NoTrigger.txt <==
Mean_Agent1 Min_Agent1 Max_Agent1 Mean_Agent2 Min_Agent2 Max_Agent2 Mean_Agent3 Min_Agent3 Max_Agent3 Mean_Agent4 Min_Agent4 Max_Agent4 t_set_nominal 
0.9867315962 0.6061046509 1.3673585416 0.9510813060 0.5793782138 1.3227843982 0.9800587349 0.6143833224 1.3457341475 1.0076298312 0.6314366168 1.3838230456 0.0000000000 
0.9911407106 0.4617222360 1.5205591853 1.0044991819 0.4911432572 1.5178551066 0.9820936833 0.4493224508 1.5148649159 1.0413757816 0.5102667607 1.5724848025 0.2100000000 
0.8489684806 0.4208320690 1.2771048923 0.8790706112 0.4527388173 1.3054024051 0.8675425573 0.4256815709 1.3094035437 0.9235290905 0.4846776690 1.3623805120 0.4100000000 
0.7259293141 0.3853626556 1.0664959726 0.7687728717 0.4246679023 1.1128778411 0.7109532313 0.3596369800 1.0622694827 0.7790217856 0.4134888079 1.1445547633 0.6100000000 
0.5813029214 0.3436252798 0.8189805630 0.6753909257 0.4164449546 0.9343368968 0.5883766095 0.3257828849 0.8509703340 0.6469507474 0.3808436458 0.9130578490 0.8100000000 
0.4806832786 0.2570465139 0.7043200434 0.5339228041 0.2857091860 0.7821364222 0.4812669635 0.2333985758 0.7291353513 0.5188217373 0.2620168293 0.7756266453 1.0100000000 
0.3588567432 0.1545802573 0.5631332290 0.4187611146 0.1928596005 0.6446626288 0.3384110772 0.1359430123 0.5408791420 0.3704203319 0.1685067088 0.5723339550 1.2100000000 
0.2649073671 0.0953001907 0.4345145435 0.3528953870 0.1162222765 0.5895684975 0.2353417385 0.0671701837 0.4035132932 0.2852220693 0.0936684484 0.4767756902 1.4100000000 
0.2117286754 0.0641663207 0.3592910300 0.3038797602 0.0921956884 0.5155638319 0.1848186117 0.0385734493 0.3310637742 0.2453692477 0.0707028920 0.4200356034 1.6100000000 
0.1761542064 0.0547227546 0.2975856582 0.2569191277 0.0806945241 0.4331437313 0.1517484689 0.0301252581 0.2733716798 0.2051081879 0.0596070846 0.3506092913 1.8100000000 
0.1482088698 0.0503793268 0.2460384128 0.2143774658 0.0718902620 0.3568646697 0.1271741744 0.0284833494 0.2258649995 0.1703286673 0.0538724507 0.2867848839 2.0100000000 
0.1223563716 0.0439270759 0.2007856674 0.1773767710 0.0647362509 0.2900172912 0.1088301605 0.0306792619 0.1869810591 0.1423593976 0.0483288211 0.2363899742 2.2200000000 
0.1012949621 0.0346669288 0.1679229955 0.1518152292 0.0577308368 0.2458996216 0.0904432565 0.0247756247 0.1561108882 0.1220625377 0.0429767017 0.2011483737 2.4200000000 
0.0831183230 0.0268373802 0.1393992659 0.1306901475 0.0531543519 0.2082259432 0.0769995794 0.0225245441 0.1314746148 0.1057538735 0.0408791890 0.1706285579 2.6200000000 
0.0703667791 0.0237845327 0.1169490256 0.1111323831 0.0471165460 0.1751482201 0.0662805408 0.0216444169 0.1109166646 0.0905676208 0.0372978053 0.1438374363 2.8200000000 
0.0597067567 0.0204503117 0.0989632017 0.0944067263 0.0402858436 0.1485276091 0.0571628084 0.0204091390 0.0939164777 0.0773894069 0.0333614678 0.1214173461 3.0200000000 
0.0493649457 0.0150432745 0.0836866170 0.0815159787 0.0360574076 0.1269745498 0.0490275054 0.0175907497 0.0804642610 0.0667252152 0.0303670246 0.1030834058 3.2200000000 
0.0414177444 0.0119597681 0.0708757208 0.0698043578 0.0318715145 0.1077372010 0.0421059418 0.0153592724 0.0688526112 0.0576255468 0.0276906369 0.0875604566 3.4200000000 
0.0347837055 0.0104120416 0.0591553694 0.0586014688 0.0273464705 0.0898564671 0.0354906157 0.0132162063 0.0577650250 0.0486776902 0.0240933979 0.0732619825 3.6200000000 
0.0287883955 0.0088976464 0.0486791445 0.0491245698 0.0236902779 0.0745588617 0.0296851330 0.0115285231 0.0478417428 0.0406785000 0.0201770524 0.0611799475 3.8200000000 
0.0244610200 0.0084756187 0.0404464213 0.0417110663 0.0205527019 0.0628694308 0.0250921648 0.0105530322 0.0396312974 0.0342508846 0.0170487397 0.0514530295 4.0200000000 
0.0204484925 0.0081988001 0.0326981849 0.0353370058 0.0189395455 0.0517344660 0.0208531157 0.0095731602 0.0321330711 0.0287541026 0.0149721384 0.0425360668 4.2300000000 
0.0177978518 0.0076614462 0.0279342575 0.0304768201 0.0171688180 0.0437848222 0.0182795545 0.0089399449 0.0276191641 0.0248475702 0.0128843945 0.0368107458 4.4300000000 
0.0172432576 0.0083863021 0.0261002130 0.0288763244 0.0169789238 0.0407737251 0.0182741489 0.0099927771 0.0265555208 0.0239911301 0.0131225777 0.0348596825 4.6300000000 
0.0176104111 0.0091912373 0.0260295848 0.0296296314 0.0179956982 0.0412635646 0.0189880329 0.0105714733 0.0274045924 0.0250059949 0.0146211846 0.0353908052 4.8300000000 
0.0199585981 0.0101070196 0.0298101766 0.0329767795 0.0195317834 0.0464217757 0.0218629984 0.0118121082 0.0319138886 0.0280743012 0.0153822077 0.0407663946 5.0300000000 
0.0239897364 0.0110128498 0.0369666230 0.0372039168 0.0216776760 0.0527301576 0.0245878102 0.0128735736 0.0363020469 0.0316373641 0.0168705979 0.0464041303 5.2300000000 
0.0274491317 0.0106095584 0.0442887049 0.0412231017 0.0214829572 0.0609632461 0.0281591771 0.0132109069 0.0431074474 0.0370372777 0.0170350068 0.0570395486 5.4300000000 
0.0299535050 0.0094892688 0.0504177411 0.0445820266 0.0190141265 0.0701499267 0.0307281783 0.0117934313 0.0496629253 0.0401566324 0.0162862970 0.0640269678 5.6300000000 
0.0329858293 0.0085498289 0.0574218297 0.0504068019 0.0187179771 0.0820956268 0.0360033839 0.0112670017 0.0607397661 0.0455153148 0.0129898393 0.0780407902 5.8300000000 
0.0341696344 0.0091295216 0.0592097473 0.0546565975 0.0191552547 0.0901579404 0.0383715092 0.0108069872 0.0659360313 0.0466822850 0.0137430283 0.0796215418 6.0300000000 
0.0339515585 0.0114005453 0.0565025716 0.0552345389 0.0214895362 0.0889795417 0.0374311259 0.0133696676 0.0614925842 0.0458525849 0.0171312361 0.0745739336 6.2300000000 
0.0330617615 0.0115571493 0.0545663738 0.0523453751 0.0208570889 0.0838336613 0.0359547479 0.0128448837 0.0590646121 0.0445270056 0.0160931360 0.0729608752 6.4400000000 
0.0320242907 0.0091965663 0.0548520151 0.0507761755 0.0187939770 0.0827583741 0.0350024068 0.0110740778 0.0589307359 0.0436090776 0.0139729720 0.0732451832 6.6400000000 
0.0258313461 0.0020440983 0.0496185939 0.0426733540 0.0076114820 0.0777352259 0.0293827241 0.0029652527 0.0558001955 0.0361338859 0.0042628037 0.0680049681 6.8400000000 
0.0198572490 0.0031229714 0.0365915265 0.0320091275 0.0061069145 0.0579113405 0.0224197451 0.0030207998 0.0418186904 0.0270101803 0.0040952651 0.0499250956 7.0400000000 
0.0253873066 0.0071233462 0.0436512670 0.0403151120 0.0141777702 0.0664524539 0.0282868777 0.0087934617 0.0477802937 0.0324701033 0.0104633272 0.0544768793 7.2400000000 
0.0316303025 0.0089576290 0.0543029760 0.0508216813 0.0138892589 0.0877541037 0.0356261625 0.0092799164 0.0619724086 0.0406792788 0.0120963223 0.0692622353 7.4400000000 
0.0340165159 0.0093000379 0.0587329940 0.0536973458 0.0158540903 0.0915406013 0.0381309889 0.0102423507 0.0660196270 0.0447377979 0.0120786008 0.0773969950 7.6400000000 
0.0331168229 0.0107223856 0.0555112603 0.0531046985 0.0198490065 0.0863603905 0.0375491135 0.0131522504 0.0619459766 0.0450717059 0.0132120821 0.0769313296 7.8400000000 
0.0328461782 0.0139573801 0.0517349763 0.0523595305 0.0245767130 0.0801423481 0.0375584792 0.0175018736 0.0576150849 0.0451405317 0.0192404517 0.0710406118 8.0400000000 
0.0326498570 0.0136348604 0.0516648537 0.0534492731 0.0239633150 0.0829352311 0.0374904150 0.0163357812 0.0586450487 0.0437102628 0.0182982795 0.0691222462 8.2400000000 
0.0243477606 0.0052739910 0.0434215302 0.0403043010 0.0120646746 0.0685439274 0.0273825502 0.0070027027 0.0477623977 0.0327450441 0.0072053127 0.0582847755 8.4500000000 
0.0177768491 0.0029632755 0.0325904227 0.0267372964 0.0052000675 0.0482745253 0.0186268968 0.0029614428 0.0342923507 0.0226285209 0.0020604606 0.0431965812 8.6500000000 
0.0207230726 0.0036325242 0.0378136209 0.0298287031 0.0100851140 0.0495722922 0.0219248432 0.0063802404 0.0374694460 0.0264328656 0.0051746622 0.0476910690 8.8500000000 
0.0262406943 0.0019768976 0.0505044911 0.0386391053 0.0056885074 0.0715897032 0.0284047896 0.0035527491 0.0532568301 0.0327596127 0.0028820056 0.0626372198 9.0500000000 
0.0267962036 0.0037044311 0.0498879762 0.0400148250 0.0063972643 0.0736323856 0.0294069156 0.0040499563 0.0547638749 0.0335027162 0.0065019636 0.0605034688 9.2500000000 
0.0276927097 0.0051112783 0.0502741411 0.0408308011 0.0090958889 0.0725657133 0.0288852142 0.0067958839 0.0509745445 0.0344048034 0.0072143317 0.0615952752 9.4500000000 
0.0265257575 0.0073670015 0.0456845135 0.0395646170 0.0106956137 0.0684336204 0.0281504408 0.0083199752 0.0479809064 0.0337903655 0.0089571478 0.0586235832 9.6500000000 
0.0266953198 0.0074175636 0.0459730760 0.0395020802 0.0123777371 0.0666264233 0.0283816743 0.0088960250 0.0478673236 0.0341594449 0.0104985458 0.0578203441 9.8500000000 
0.0251583981 0.0075649335 0.0427518628 0.0386374260 0.0144225024 0.0628523497 0.0275034631 0.0103108082 0.0446961180 0.0328052788 0.0118181490 0.0537924085 10.0500000000 
0.0209311052 0.0037010998 0.0381611107 0.0330021962 0.0074298434 0.0585745489 0.0230964587 0.0048544668 0.0413384506 0.0274321156 0.0061715635 0.0486926677 10.2500000000 
0.0146135198 0.0000000001 0.0301382942 0.0228974675 0.0000000001 0.0482429212 0.0156778782 0.0000000001 0.0327547907 0.0190488074 0.0000580347 0.0380395801 10.4500000000 
0.0104996842 0.0000000001 0.0223782321 0.0163022296 0.0000000001 0.0344522428 0.0108739626 0.0000000001 0.0232166418 0.0134238407 0.0000000001 0.0274006359 10.6600000000 
0.0105342305 0.0003546822 0.0207137788 0.0163779616 0.0003803632 0.0323755599 0.0112226781 0.0004919185 0.0219534377 0.0130359777 0.0009672275 0.0251047280 10.8600000000 
0.0114513207 0.0018775395 0.0210251020 0.0172306956 0.0017539792 0.0327074119 0.0126597084 0.0014081034 0.0239113134 0.0147198596 0.0019843359 0.0274553833 11.0600000000 
0.0124582738 0.0014437088 0.0234728388 0.0179257661 0.0022155259 0.0336360062 0.0131780862 0.0012019809 0.0251541915 0.0148303670 0.0018741533 0.0277865807 11.2600000000 
0.0144369837 0.0012089459 0.0276650214 0.0210857675 0.0036846863 0.0384868487 0.0154446623 0.0024620889 0.0284272356 0.0180313280 0.0024127975 0.0336498585 11.4600000000 
0.0143743084 0.0007435439 0.0280050728 0.0231380010 0.0010843910 0.0451916110 0.0172689386 0.0000294392 0.0345084380 0.0187972849 0.0014522366 0.0361423332 11.6600000000 
0.0153059028 0.0006579782 0.0299538274 0.0270427917 0.0000000001 0.0550147525 0.0184485393 0.0000000001 0.0374241377 0.0195645408 0.0011683935 0.0379606880 11.8600000000 
0.0156505923 0.0023327384 0.0289684461 0.0243829705 0.0030881674 0.0456777736 0.0173514933 0.0009552698 0.0337477168 0.0187191592 0.0024015118 0.0350368067 12.0600000000 
0.0154809797 0.0022550138 0.0287069456 0.0230861998 0.0038022333 0.0423701662 0.0164543815 0.0020077181 0.0309010449 0.0186373754 0.0020682278 0.0352065229 12.2600000000 
0.0170331815 0.0035088531 0.0305575099 0.0249680393 0.0068047427 0.0431313359 0.0179590914 0.0036834491 0.0322347337 0.0213130551 0.0051392797 0.0374868305 12.4600000000 
0.0157961072 0.0032459800 0.0283462343 0.0239925029 0.0069621080 0.0410228978 0.0176479591 0.0039703917 0.0313255266 0.0203427818 0.0050263866 0.0356591771 12.6700000000 
0.0161909575 0.0036105380 0.0287713770 0.0253646938 0.0067439904 0.0439853972 0.0182476691 0.0035662653 0.0329290728 0.0205730882 0.0051537946 0.0359923817 12.8700000000 
0.0168726820 0.0046797165 0.0290656474 0.0269334517 0.0078565713 0.0460103321 0.0188759174 0.0048954849 0.0328563499 0.0213591982 0.0064950515 0.0362233449 13.0700000000 
0.0162415698 0.0062619705 0.0262211691 0.0259110640 0.0103352332 0.0414868948 0.0181733730 0.0068929909 0.0294537550 0.0211011130 0.0091903882 0.0330118378 13.2700000000 
0.0139551394 0.0058126497 0.0220976291 0.0223823068 0.0100027074 0.0347619063 0.0157390072 0.0063519080 0.0251261065 0.0186206540 0.0086816515 0.0285596566 13.4700000000 
0.0098254930 0.0035342084 0.0161167777 0.0167785773 0.0070991270 0.0264580277 0.0112392331 0.0040561135 0.0184223527 0.0134258431 0.0057574243 0.0210942619 13.6700000000 
0.0099584075 0.0038614426 0.0160553724 0.0168812488 0.0084112125 0.0253512850 0.0119699122 0.0054883558 0.0184514686 0.0145272749 0.0062689988 0.0227855509 13.8700000000 
0.0176450805 0.0007081348 0.0345820263 0.0268173280 0.0068904691 0.0467441868 0.0192161102 0.0034416426 0.0349905777 0.0233956075 0.0020424504 0.0447487646 14.0700000000 
0.0246488777 0.0043734907 0.0449242646 0.0363526105 0.0115272199 0.0611780012 0.0256211684 0.0068533642 0.0443889726 0.0313944206 0.0069867673 0.0558020740 14.2700000000 
0.0329007975 0.0000000001 0.0775378879 0.0437595575 0.0000000001 0.0994299695 0.0314642083 0.0000000001 0.0675525359 0.0410935998 0.0000000001 0.0985806619 14.4700000000 
0.0345905038 0.0000000001 0.1014215284 0.0492091596 0.0000000001 0.1503746166 0.0373707143 0.0000000001 0.1159350541 0.0465866854 0.0000000001 0.1409734936 14.6700000000 
0.0285305214 0.0000000001 0.0635669054 0.0408626407 0.0000000001 0.0953322078 0.0308332841 0.0000000001 0.0724039034 0.0364886000 0.0000000001 0.0853320437 14.8800000000 
0.0254769720 0.0000000001 0.0537945051 0.0361192313 0.0000000001 0.0749005991 0.0268309489 0.0000000001 0.0561091847 0.0316530021 0.0000000001 0.0685194448 15.0800000000 
0.0232032020 0.0000000001 0.0488190030 0.0320542882 0.0000000001 0.0676095279 0.0245219706 0.0000000001 0.0513831762 0.0290957031 0.0000000001 0.0628199726 15.2800000000 
0.0154790925 0.0000000001 0.0353653238 0.0210876728 0.0000000001 0.0485620322 0.0163570114 0.0000000001 0.0374509405 0.0195828485 0.0000000001 0.0461583368 15.4800000000 
0.0193988241 0.0000000001 0.0430396435 0.0262556052 0.0000000001 0.0538426489 0.0188933999 0.0000000001 0.0394056909 0.0242676844 0.0000000001 0.0537096742 15.6800000000 
0.0373800461 0.0000000001 0.1226122509 0.0537075592 0.0000000001 0.1795065371 0.0401876576 0.0000000001 0.1359866316 0.0485029341 0.0000000001 0.1613997275 15.8800000000 
0.0534936787 0.0000000001 0.1770471146 0.0812968195 0.0000000001 0.2662321702 0.0596068283 0.0000000001 0.1987165601 0.0687888259 0.0000000001 0.2285410034 16.0800000000 
0.0486561127 0.0000000001 0.1329686774 0.0774550155 0.0000000001 0.2017788943 0.0537319660 0.0000000001 0.1429713529 0.0628004072 0.0000000001 0.1726375460 16.2800000000 
0.0391458592 0.0000000001 0.0928455911 0.0575090003 0.0000000001 0.1353477068 0.0420882860 0.0000000001 0.1008768333 0.0503366558 0.0000000001 0.1213285366 16.4800000000 
0.0358568872 0.0000000001 0.0829783326 0.0531482494 0.0000000001 0.1222713647 0.0388142524 0.0000000001 0.0911546153 0.0455270487 0.0000000001 0.1077339311 16.6800000000 
0.0311353870 0.0000000001 0.0702512632 0.0464779826 0.0000000001 0.1041583705 0.0338769054 0.0000000001 0.0773738514 0.0392869684 0.0000000001 0.0913640069 16.8900000000 
0.0230209585 0.0000000001 0.0545006300 0.0351317303 0.0000000001 0.0816515294 0.0250762885 0.0000000001 0.0601263656 0.0295133074 0.0000000001 0.0711033209 17.0900000000 
0.0212499284 0.0000000001 0.0443340371 0.0341169485 0.0000000001 0.0684843784 0.0242165910 0.0000000001 0.0502374754 0.0279565587 0.0000000001 0.0584860697 17.2900000000 
0.0262983865 0.0044484532 0.0481483199 0.0446861492 0.0087223724 0.0806499260 0.0309341591 0.0034531487 0.0584151696 0.0347519815 0.0047877519 0.0647162111 17.4900000000 
0.0344378975 0.0074774778 0.0613983172 0.0546312075 0.0121007111 0.0971617039 0.0376725944 0.0078533637 0.0674918252 0.0437854493 0.0118484220 0.0757224765 17.6900000000 
0.0370280670 0.0080628600 0.0659932739 0.0587002028 0.0149025346 0.1024978710 0.0402875676 0.0098590762 0.0707160589 0.0479446073 0.0115228348 0.0843663797 17.8900000000 
0.0341874376 0.0114373511 0.0569375242 0.0540915790 0.0202611902 0.0879219679 0.0379405889 0.0130686456 0.0628125321 0.0452284949 0.0161065623 0.0743504276 18.0900000000 
0.0328355377 0.0121868932 0.0534841822 0.0512353246 0.0205076729 0.0819629764 0.0361796409 0.0135194722 0.0588398095 0.0433339092 0.0177518589 0.0689159595 18.2900000000 
0.0316522372 0.0132993864 0.0500050880 0.0492225785 0.0214118751 0.0770332820 0.0344974352 0.0145890261 0.0544058443 0.0416643140 0.0189612343 0.0643673937 18.4900000000 
0.0299305806 0.0138950696 0.0459660915 0.0477887675 0.0238659194 0.0717116157 0.0334387172 0.0161854574 0.0506919770 0.0398400225 0.0200403857 0.0596396592 18.6900000000 
0.0275252326 0.0139132250 0.0411372402 0.0443990320 0.0243425107 0.0644555534 0.0307511598 0.0161453513 0.0453569683 0.0367563894 0.0198485970 0.0536641818 18.8900000000 
0.0252503772 0.0130358278 0.0374649267 0.0402781821 0.0233441792 0.0572121851 0.0281588129 0.0154201219 0.0408975040 0.0337732579 0.0188907292 0.0486557867 19.1000000000 
0.0230715120 0.0121803060 0.0339627179 0.0369091711 0.0220013453 0.0518169969 0.0257815339 0.0145125568 0.0370505110 0.0309526289 0.0175267916 0.0443784662 19.3000000000 
0.0198512960 0.0107810492 0.0289215429 0.0324394795 0.0196395205 0.0452394385 0.0224176044 0.0127727677 0.0320624411 0.0270893768 0.0159992430 0.0381795106 19.5000000000 
0.0173490536 0.0093377259 0.0253603813 0.0289076654 0.0168108050 0.0410045258 0.0196291665 0.0110695552 0.0281887778 0.0239543777 0.0143486771 0.0335600783 19.7000000000 
0.0153154611 0.0084796936 0.0221512287 0.0260547127 0.0158955013 0.0362139241 0.0175294013 0.0104109585 0.0246478440 0.0214970249 0.0133121891 0.0296818606 19.9000000000 
0.0138898362 0.0071331267 0.0206465456 0.0234533046 0.0142633083 0.0326433010 0.0156440125 0.0090876484 0.0222003766 0.0193866971 0.0113486938 0.0274247003 20.1000000000 
0.0145889170 0.0072442694 0.0219335647 0.0238442730 0.0135821313 0.0341064147 0.0159152904 0.0083904839 0.0234400970 0.0205365887 0.0116611879 0.0294119894 20.3000000000 
0.0160276917 0.0079104619 0.0241449215 0.0261411275 0.0145798956 0.0377023594 0.0179810816 0.0093145741 0.0266475891 0.0227899301 0.0122370783 0.0333427818 20.5000000000 
0.0187359053 0.0094243443 0.0280474664 0.0303547975 0.0169524382 0.0437571568 0.0212663157 0.0110612538 0.0314713776 0.0265864976 0.0138259359 0.0393470594 20.7000000000 
0.0226270226 0.0104181445 0.0348359007 0.0355704012 0.0198504984 0.0512903039 0.0244551188 0.0128166294 0.0360936081 0.0304340867 0.0159052082 0.0449629652 20.9000000000 
0.0263872623 0.0104467467 0.0423277779 0.0399458954 0.0206875014 0.0592042895 0.0274667601 0.0134634966 0.0414700237 0.0355870042 0.0162865841 0.0548874242 21.1100000000 
0.0292496292 0.0093917877 0.0491074707 0.0434392712 0.0182091099 0.0686694325 0.0303238923 0.0120415814 0.0486062032 0.0390198434 0.0150383564 0.0630013304 21.3100000000 
0.0322681142 0.0077029182 0.0568333103 0.0490149473 0.0174608099 0.0805690847 0.0350682947 0.0108480119 0.0592885774 0.0442606369 0.0119287239 0.0765925499 21.5100000000 
0.0340692799 0.0085426723 0.0595958876 0.0538789908 0.0178051764 0.0899528053 0.0384464593 0.0105317342 0.0663611843 0.0463755596 0.0122260254 0.0805250938 21.7100000000 
0.0341545235 0.0107495970 0.0575594499 0.0554019178 0.0197979735 0.0910058621 0.0379082205 0.0127461552 0.0630702858 0.0458490809 0.0153952550 0.0763029068 21.9100000000 
0.0328817118 0.0108219582 0.0549414653 0.0519508695 0.0199894772 0.0839122618 0.0360429324 0.0128403663 0.0592454985 0.0442266862 0.0149586195 0.0734947529 22.1100000000 
0.0323360116 0.0097634079 0.0549086154 0.0509242957 0.0190136414 0.0828349499 0.0354241020 0.0119282521 0.0589199520 0.0438162200 0.0143630403 0.0732693998 22.3100000000 
0.0277365622 0.0028629410 0.0526101834 0.0449032010 0.0091366870 0.0806697149 0.0312848029 0.0043305420 0.0582390638 0.0383780771 0.0050545053 0.0717016490 22.5100000000 
0.0200593126 0.0015655053 0.0385531199 0.0326686531 0.0036816339 0.0616556723 0.0229012622 0.0017271331 0.0440753912 0.0276799525 0.0021674075 0.0531924975 22.7100000000 
0.0239364305 0.0066845828 0.0411882781 0.0382530948 0.0142177638 0.0622884258 0.0269523114 0.0085870950 0.0453175278 0.0310537567 0.0096991115 0.0524084018 22.9100000000 
0.0305670102 0.0082738768 0.0528601437 0.0489441093 0.0141929786 0.0836952399 0.0340910962 0.0093428915 0.0588393009 0.0390826106 0.0117390570 0.0664261643 23.1100000000 
0.0338743437 0.0093801028 0.0583685846 0.0533448854 0.0153093389 0.0913804318 0.0377419891 0.0098242414 0.0656597368 0.0442077625 0.0122053344 0.0762101906 23.3200000000 
0.0335872037 0.0102035437 0.0569708637 0.0534975829 0.0189038065 0.0880913592 0.0378163465 0.0125430162 0.0630896768 0.0455031517 0.0122817595 0.0787245440 23.5200000000 
0.0325303461 0.0135718247 0.0514888676 0.0518735967 0.0241228638 0.0796243297 0.0372795791 0.0171301000 0.0574290583 0.0447696345 0.0187141650 0.0708251040 23.7200000000 
0.0330643472 0.0140736562 0.0520550383 0.0537913806 0.0244979343 0.0830848269 0.0379964955 0.0167975816 0.0591954093 0.0443448450 0.0189167312 0.0697729589 23.9200000000 
0.0264960341 0.0071042306 0.0458878376 0.0437966921 0.0148619960 0.0727313883 0.0298526680 0.0089609593 0.0507443768 0.0354718070 0.0095103757 0.0614332384 24.1200000000 
0.0177740749 0.0017980786 0.0337500713 0.0276555675 0.0042781834 0.0510329515 0.0190875151 0.0020625898 0.0361124404 0.0231073502 0.0011709901 0.0450437103 24.3200000000 
0.0197986336 0.0037421409 0.0358551262 0.0278820354 0.0092303775 0.0465336934 0.0203060478 0.0060129795 0.0345991161 0.0248169343 0.0051382099 0.0444956586 24.5200000000 
0.0259644825 0.0019744513 0.0499545138 0.0376463461 0.0065895547 0.0687031376 0.0280715267 0.0041919405 0.0519511129 0.0323661178 0.0030794550 0.0616527806 24.7200000000 
0.0266295493 0.0034321548 0.0498269438 0.0402801492 0.0059597731 0.0746005253 0.0296202701 0.0037086972 0.0555318431 0.0335149464 0.0056687303 0.0613611626 24.9200000000 
0.0275512240 0.0049067107 0.0501957373 0.0406667047 0.0085591704 0.0727742390 0.0289125024 0.0060982623 0.0517267424 0.0339574269 0.0074094321 0.0605054217 25.1200000000 
0.0269180708 0.0068988929 0.0469372487 0.0399006551 0.0105464597 0.0692548506 0.0283664650 0.0082317739 0.0485011562 0.0342007324 0.0083017195 0.0600997453 25.3300000000 
0.0265952558 0.0070872387 0.0461032729 0.0391855741 0.0118912008 0.0664799473 0.0281709616 0.0086124966 0.0477294266 0.0339122201 0.0098848037 0.0579396366 25.5300000000 
0.0255226273 0.0078444395 0.0432008150 0.0390389485 0.0146474134 0.0634304836 0.0277768799 0.0105298448 0.0450239149 0.0332569367 0.0122626346 0.0542512387 25.7300000000 
0.0217841514 0.0045413745 0.0390269283 0.0342484232 0.0091468841 0.0593499623 0.0240942847 0.0061469415 0.0420416279 0.0285254864 0.0072918403 0.0497591325 25.9300000000 
0.0155376306 0.0000000001 0.0314294319 0.0243462828 0.0000000001 0.0505403812 0.0167961818 0.0000000001 0.0345208500 0.0202230247 0.0006940741 0.0397519753 26.1300000000 
0.0107815333 0.0000000001 0.0231623153 0.0164310969 0.0000000001 0.0352125048 0.0112392486 0.0000000001 0.0239235926 0.0140021431 0.0000000001 0.0285497788 26.3300000000 
0.0104605841 0.0001741322 0.0207470359 0.0163220621 0.0000000001 0.0328774952 0.0109612082 0.0000000001 0.0219755470 0.0128324706 0.0005221753 0.0251427660 26.5300000000 
0.0112267620 0.0015273659 0.0209261581 0.0170041704 0.0014407272 0.0325676136 0.0124084566 0.0013242269 0.0234926862 0.0144216858 0.0016390103 0.0272043613 26.7300000000 
0.0120892121 0.0014275941 0.0227508302 0.0177773539 0.0023616684 0.0331930394 0.0130770674 0.0012866671 0.0248674677 0.0145334066 0.0017103877 0.0273564256 26.9300000000 
0.0142755771 0.0010613613 0.0274897929 0.0207509929 0.0034628539 0.0380391320 0.0152237583 0.0022450847 0.0282024320 0.0177355861 0.0022771736 0.0331939987 27.1300000000 
0.0142874591 0.0011073144 0.0274676037 0.0221820350 0.0028721673 0.0414919028 0.0168737627 0.0007460668 0.0330014585 0.0185071563 0.0018197018 0.0351946107 27.3300000000 
0.0151945402 0.0005541407 0.0298349396 0.0273015021 0.0000000001 0.0556335275 0.0184694613 0.0000000001 0.0374064909 0.0195736186 0.0011654748 0.0379817623 27.5400000000 
0.0156763020 0.0022323931 0.0291202108 0.0247465032 0.0028559117 0.0466370947 0.0175827437 0.0008051200 0.0343603675 0.0188576849 0.0021903953 0.0355249744 27.7400000000 
0.0154227914 0.0023704451 0.0284751378 0.0230701052 0.0037723191 0.0423678912 0.0164419860 0.0019822568 0.0309017152 0.0185067755 0.0023290532 0.0346844977 27.9400000000 
0.0168933324 0.0031774794 0.0306091853 0.0247296628 0.0063062645 0.0431530610 0.0177586036 0.0033560518 0.0321611554 0.0211367269 0.0047470372 0.0375264167 28.1400000000 
0.0161015302 0.0034714426 0.0287316178 0.0242701403 0.0071283755 0.0414119052 0.0177343586 0.0039962555 0.0314724617 0.0205938327 0.0051965663 0.0359910991 28.3400000000 
0.0160448720 0.0034469510 0.0286427929 0.0247453563 0.0065049793 0.0429857332 0.0180850947 0.0035733449 0.0325968444 0.0204458943 0.0049703226 0.0359214660 28.5400000000 
0.0167704079 0.0044142543 0.0291265614 0.0268166635 0.0074637060 0.0461696211 0.0188427022 0.0045281289 0.0331572756 0.0211701315 0.0060507043 0.0362895588 28.7400000000 
0.0164867033 0.0059976710 0.0269757357 0.0263757107 0.0099717294 0.0427796920 0.0184591825 0.0066190338 0.0302993313 0.0213199311 0.0087538967 0.0338859655 28.9400000000 
0.0145138579 0.0061569255 0.0228707903 0.0231204597 0.0102815386 0.0359593807 0.0162888796 0.0067247289 0.0258530302 0.0191705971 0.0090229413 0.0293182528 29.1400000000 
0.0106403070 0.0037255193 0.0175550947 0.0181387713 0.0077718602 0.0285056823 0.0122436313 0.0043824863 0.0201047763 0.0145557569 0.0062273183 0.0228841955 29.3400000000 
0.0091908525 0.0039015151 0.0144801898 0.0154701201 0.0080770175 0.0228632226 0.0109014778 0.0055777515 0.0162252041 0.0134694767 0.0064803099 0.0204586434 29.5500000000 
0.0169353418 0.0007090677 0.0331616159 0.0259640985 0.0065436923 0.0453845047 0.0184818241 0.0032981478 0.0336655005 0.0224548437 0.0022055140 0.0427041734 29.7500000000 
0.0232614813 0.0051541225 0.0413688402 0.0353251788 0.0115197184 0.0591306392 0.0246715557 0.0066903071 0.0426528043 0.0298665868 0.0065703796 0.0531627940 29.9500000000 
0.0316721786 0.0000000001 0.0716656854 0.0414895584 0.0000000001 0.0842683939 0.0304156474 0.0000000001 0.0613435656 0.0399565315 0.0000000001 0.0919940464 30.1500000000 
0.0351754720 0.0000000001 0.1035877679 0.0498087230 0.0000000001 0.1527428732 0.0376537397 0.0000000001 0.1173546246 0.0465703335 0.0000000001 0.1419668925 30.3500000000 
0.0296045894 0.0000000001 0.0684078229 0.0427505551 0.0000000001 0.1050281594 0.0325136082 0.0000000001 0.0804785995 0.0387961185 0.0000000001 0.0952272852 30.5500000000 
0.0256096587 0.0000000001 0.0540651193 0.0365978934 0.0000000001 0.0761233074 0.0271336184 0.0000000001 0.0567090450 0.0318445576 0.0000000001 0.0688818319 30.7500000000 
0.0239993796 0.0000000001 0.0504727057 0.0333341127 0.0000000001 0.0698585637 0.0254118509 0.0000000001 0.0530079873 0.0300656813 0.0000000001 0.0646986066 30.9500000000 
0.0169888534 0.0000000001 0.0381514136 0.0231778299 0.0000000001 0.0524438577 0.0181042305 0.0000000001 0.0404175371 0.0217101046 0.0000000001 0.0498987857 31.1500000000 
0.0171740924 0.0000000001 0.0376404218 0.0229433198 0.0000000001 0.0480175483 0.0165659606 0.0000000001 0.0351858295 0.0209477448 0.0000000001 0.0463872029 31.3500000000 
0.0330545376 0.0000000001 0.1032089648 0.0478366137 0.0000000001 0.1488026839 0.0355262335 0.0000000001 0.1126026318 0.0427747323 0.0000000001 0.1353926562 31.5500000000 
0.0540514455 0.0000000001 0.1804446216 0.0800489002 0.0000000001 0.2661613036 0.0593676736 0.0000000001 0.2002433978 0.0691408619 0.0000000001 0.2318598310 31.7600000000 
0.0499476048 0.0000000001 0.1373104598 0.0789926014 0.0000000001 0.2079945989 0.0545358842 0.0000000001 0.1478535502 0.0641260513 0.0000000001 0.1777800096 31.9600000000 
0.0404798951 0.0000000001 0.0970648969 0.0593417723 0.0000000001 0.1416135658 0.0434308497 0.0000000001 0.1049519754 0.0521976322 0.0000000001 0.1275600342 32.1600000000 
0.0362341565 0.0000000001 0.0841059879 0.0535921629 0.0000000001 0.1236842830 0.0391270641 0.0000000001 0.0922543977 0.0460336853 0.0000000001 0.1091455345 32.3600000000 
0.0322863866 0.0000000001 0.0729525097 0.0480501657 0.0000000001 0.1081468605 0.0350427975 0.0000000001 0.0803453206 0.0408264087 0.0000000001 0.0948857060 32.5600000000 
0.0245269293 0.0000000001 0.0575502164 0.0372151004 0.0000000001 0.0858175403 0.0266528874 0.0000000001 0.0633256907 0.0312527449 0.0000000001 0.0750009442 32.7600000000 
0.0209409944 0.0000000001 0.0455795839 0.0332044364 0.0000000001 0.0696142560 0.0236352601 0.0000000001 0.0510276535 0.0274265167 0.0000000001 0.0597568113 32.9600000000 
0.0252037484 0.0038844242 0.0465230725 0.0428994802 0.0087827278 0.0770162327 0.0299106429 0.0037063244 0.0561149613 0.0335546177 0.0045684378 0.0625407976 33.1600000000 
0.0322816430 0.0076830447 0.0568802413 0.0522140202 0.0117304041 0.0926976364 0.0360648926 0.0072361468 0.0648936384 0.0413983354 0.0116408032 0.0711558677 33.3600000000 
0.0377575872 0.0077045033 0.0678106710 0.0598135804 0.0141601940 0.1054669668 0.0408126742 0.0093239999 0.0723013485 0.0483908420 0.0112772446 0.0855044394 33.5600000000 
0.0343652499 0.0112060370 0.0575244628 0.0545162879 0.0198486470 0.0891839289 0.0381584088 0.0129058908 0.0634109267 0.0457400969 0.0157609937 0.0757192002 33.7700000000 
0.0330428682 0.0120733578 0.0540123785 0.0515440127 0.0205026641 0.0825853614 0.0363261574 0.0133528264 0.0592994885 0.0435332122 0.0174594374 0.0696069870 33.9700000000 
0.0318436816 0.0131782111 0.0505091520 0.0494333443 0.0211718232 0.0776948654 0.0346885900 0.0143824052 0.0549947747 0.0419565243 0.0188045798 0.0651084688 34.1700000000 
0.0302443692 0.0138846145 0.0466041238 0.0480623741 0.0235968895 0.0725278587 0.0336654903 0.0160360041 0.0512949765 0.0401089476 0.0198952252 0.0603226700 34.3700000000 
0.0278662733 0.0139726274 0.0417599192 0.0449885290 0.0244421982 0.0655348598 0.0311784329 0.0162545655 0.0461023003 0.0372447828 0.0199875297 0.0545020359 34.5700000000 
0.0256545146 0.0131637317 0.0381452974 0.0409776778 0.0235371543 0.0584182012 0.0286033179 0.0155530169 0.0416536189 0.0342460747 0.0190698189 0.0494223305 34.7700000000 
0.0235818961 0.0123513327 0.0348124596 0.0376410588 0.0223538772 0.0529282403 0.0263333101 0.0147529855 0.0379136346 0.0316371480 0.0178216753 0.0454526207 34.9700000000 
0.0204817422 0.0111489356 0.0298145488 0.0333149527 0.0201975082 0.0464323972 0.0230729819 0.0132237114 0.0329222525 0.0278006599 0.0163497325 0.0392515873 35.1700000000 
0.0177260640 0.0094845158 0.0259676122 0.0294842982 0.0171611753 0.0418074210 0.0200574345 0.0112494325 0.0288654365 0.0244891398 0.0145738747 0.0344044050 35.3700000000 
0.0157678248 0.0087654611 0.0227701886 0.0265943209 0.0160830454 0.0371055963 0.0179295478 0.0105622814 0.0252968141 0.0219640043 0.0135748449 0.0303531637 35.5700000000 
0.0139300393 0.0071271120 0.0207329666 0.0238142698 0.0146424730 0.0329860667 0.0158665312 0.0092854232 0.0224476391 0.0196769228 0.0117737780 0.0275800676 35.7700000000 
0.0143879865 0.0072115861 0.0215643870 0.0236134529 0.0136440161 0.0335828897 0.0156982450 0.0083785726 0.0230179175 0.0203110102 0.0117551591 0.0288668614 35.9800000000 
0.0158319364 0.0077825239 0.0238813489 0.0257559097 0.0142908376 0.0372209818 0.0176264205 0.0090484214 0.0262044195 0.0223744655 0.0120114903 0.0327374408 36.1800000000 
0.0182766174 0.0092749533 0.0272782815 0.0296094660 0.0165353274 0.0426836046 0.0207423374 0.0107996714 0.0306850034 0.0259857928 0.0136254657 0.0383461200 36.3800000000 
0.0220280088 0.0101805142 0.0338755034 0.0349752732 0.0194898281 0.0504607183 0.0241560862 0.0125319388 0.0357802335 0.0298975010 0.0155550695 0.0442399325 36.5800000000 
0.0257443671 0.0106745044 0.0408142299 0.0391646140 0.0210083945 0.0573208334 0.0268048676 0.0136280348 0.0399817003 0.0344572491 0.0165043257 0.0524101725 36.7800000000 
0.0287862203 0.0097786531 0.0477937876 0.0427119626 0.0188234824 0.0666004427 0.0298586218 0.0123595833 0.0473576604 0.0386207652 0.0151141925 0.0621273380 36.9800000000 
0.0315575448 0.0074742621 0.0556408275 0.0477259179 0.0175369028 0.0779149329 0.0339464049 0.0108883606 0.0570044493 0.0430877790 0.0121444052 0.0740311528 37.1800000000 
0.0341105106 0.0086661326 0.0595548886 0.0533842834 0.0179733384 0.0887952284 0.0384094370 0.0107541281 0.0660647460 0.0466048387 0.0122552190 0.0809544584 37.3800000000 
0.0343451372 0.0098546748 0.0588355996 0.0556522243 0.0191925752 0.0921118734 0.0381569647 0.0121383000 0.0641756295 0.0461155183 0.0147001292 0.0775309073 37.5800000000 
0.0328335363 0.0107073724 0.0549597003 0.0521395207 0.0202399445 0.0840390970 0.0361724666 0.0130641546 0.0592807787 0.0442724669 0.0152094423 0.0733354914 37.7800000000 
0.0325447306 0.0102189184 0.0548705428 0.0512584070 0.0193505397 0.0831662742 0.0356567365 0.0122359721 0.0590775010 0.0440839220 0.0149107077 0.0732571364 37.9900000000 
0.0289120675 0.0038949948 0.0539291402 0.0464266250 0.0109349659 0.0819182840 0.0323474727 0.0054798661 0.0592150794 0.0397877211 0.0064177885 0.0731576538 38.1900000000 
0.0204216937 0.0008068502 0.0400365372 0.0337784762 0.0030794142 0.0644775382 0.0234961068 0.0010592479 0.0459329657 0.0285578578 0.0016628206 0.0554528950 38.3900000000 
0.0227958004 0.0062355878 0.0393560129 0.0363606651 0.0134729888 0.0592483414 0.0257026475 0.0081272822 0.0432780128 0.0298398790 0.0088876747 0.0507920832 38.5900000000 
0.0297257662 0.0078484623 0.0516030701 0.0475031592 0.0142493388 0.0807569796 0.0328181067 0.0091027406 0.0565334727 0.0378083353 0.0114743154 0.0641423551 38.7900000000 
0.0336197554 0.0095679882 0.0576715226 0.0530447089 0.0145235651 0.0915658527 0.0373243881 0.0092651374 0.0653836387 0.0436240930 0.0122185224 0.0750296635 38.9900000000 
0.0340147230 0.0096974536 0.0583319925 0.0537594135 0.0180791776 0.0894396495 0.0383012747 0.0116240650 0.0649784844 0.0458521168 0.0117246126 0.0799796209 39.1900000000 
0.0321592744 0.0130228663 0.0512956824 0.0513278719 0.0235291664 0.0791265774 0.0367588934 0.0162439439 0.0572738428 0.0441796688 0.0178009127 0.0705584249 39.3900000000 
0.0333824704 0.0144199460 0.0523449949 0.0541329390 0.0250938114 0.0831720665 0.0383198965 0.0171842432 0.0594555498 0.0450010223 0.0194979724 0.0705040721 39.5900000000 
0.0284297633 0.0088964916 0.0479630349 0.0470007074 0.0175604086 0.0764410061 0.0321732173 0.0109402261 0.0534062085 0.0379547422 0.0118939297 0.0640155547 39.7900000000 
0.0184913039 0.0015299657 0.0354526421 0.0291832688 0.0041300881 0.0542364494 0.0201913705 0.0020086551 0.0383740859 0.0244919003 0.0014972939 0.0474865068 39.9900000000 


==> fig/AgentError_MonteCarlo_centralized.txt <==
Mean_Agent1 Min_Agent1 Max_Agent1 Mean_Agent2 Min_Agent2 Max_Agent2 Mean_Agent3 Min_Agent3 Max_Agent3 Mean_Agent4 Min_Agent4 Max_Agent4 t_set_nominal 
0.9954331445 0.6450108985 1.3458553905 0.9472509193 0.5548793801 1.3396224585 0.9405667192 0.5722743266 1.3088591118 0.9660384784 0.5456487905 1.3864281663 0.0000000000 
0.9754917369 0.5362663991 1.4147170747 0.9214511212 0.3953829247 1.4475193177 0.9127346717 0.4313788023 1.3940905410 0.8785389051 0.3654605738 1.3916172364 0.2100000000 
0.8162896575 0.4481090775 1.1844702375 0.7687216507 0.3177938047 1.2196494967 0.7685017539 0.3616877046 1.1753158032 0.7449420125 0.3012245930 1.1886594321 0.4100000000 
0.6683731412 0.3660849157 0.9706613666 0.6320312006 0.2612197392 1.0028426621 0.6295476973 0.2987738738 0.9603215207 0.6090729027 0.2454802768 0.9726655285 0.6100000000 
0.5425093560 0.2986579496 0.7863607624 0.5098614817 0.2113805702 0.8083423933 0.5112083332 0.2447063381 0.7777103283 0.4910661985 0.1995711192 0.7825612778 0.8100000000 
0.4416148057 0.2419245284 0.6413050830 0.4151254432 0.1715695546 0.6586813318 0.4160882380 0.1978095503 0.6343669257 0.3971191536 0.1593946168 0.6348436903 1.0100000000 
0.3581945410 0.1936440919 0.5227449902 0.3383116439 0.1403717119 0.5362515759 0.3363062865 0.1574410823 0.5151714908 0.3199594814 0.1265521747 0.5133667882 1.2100000000 
0.2868359586 0.1533639553 0.4203079619 0.2707051476 0.1133493863 0.4280609089 0.2709817133 0.1268066840 0.4151567426 0.2541507252 0.1013008981 0.4070005523 1.4100000000 
0.2318018943 0.1247484415 0.3388553470 0.2200534611 0.0958934845 0.3442134378 0.2199468041 0.1045158192 0.3353777889 0.2051669473 0.0859478983 0.3243859962 1.6100000000 
0.1916882058 0.1049050207 0.2784713908 0.1817123048 0.0824405438 0.2809840657 0.1809628362 0.0890775062 0.2728481663 0.1712320786 0.0759960081 0.2664681490 1.8100000000 
0.1588013469 0.0888793606 0.2287233333 0.1526839831 0.0738986829 0.2314692832 0.1506993094 0.0772808576 0.2241177613 0.1454479410 0.0694577326 0.2214381494 2.0100000000 
0.1296891522 0.0746341758 0.1847441286 0.1267190163 0.0640257338 0.1894122988 0.1234574460 0.0654670801 0.1814478118 0.1194459394 0.0588052260 0.1800866528 2.2200000000 
0.1041710523 0.0595170824 0.1488250221 0.1050395532 0.0552318806 0.1548472258 0.1008242209 0.0532899376 0.1483585042 0.0948535660 0.0454205157 0.1442866163 2.4200000000 
0.0827811791 0.0444545979 0.1211077603 0.0840014074 0.0420293528 0.1259734619 0.0799098452 0.0401172653 0.1197024252 0.0740681442 0.0353894337 0.1127468547 2.6200000000 
0.0649973707 0.0329586735 0.0970360680 0.0685517525 0.0330814436 0.1040220614 0.0629691506 0.0295728612 0.0963654400 0.0597617407 0.0263939146 0.0931295669 2.8200000000 
0.0531328350 0.0255670174 0.0806986526 0.0548872302 0.0252408518 0.0845336087 0.0511407034 0.0218750316 0.0804063752 0.0476717259 0.0192648919 0.0760785599 3.0200000000 
0.0415219374 0.0179000547 0.0651438200 0.0446140062 0.0192790473 0.0699489651 0.0416911523 0.0160158428 0.0673664617 0.0381615816 0.0128320349 0.0634911283 3.2200000000 
0.0336716894 0.0140554826 0.0532878963 0.0379299918 0.0162160576 0.0596439260 0.0323254148 0.0108194888 0.0538313409 0.0316081314 0.0101821860 0.0530340768 3.4200000000 
0.0258381553 0.0097462952 0.0419300154 0.0317373669 0.0143682891 0.0491064447 0.0275918972 0.0100556043 0.0451281900 0.0266351458 0.0091961394 0.0440741521 3.6200000000 
0.0227889584 0.0102714648 0.0353064520 0.0276887321 0.0144750173 0.0409024468 0.0244193377 0.0110676131 0.0377710623 0.0232951643 0.0107534594 0.0358368693 3.8200000000 
0.0202418454 0.0104087233 0.0300749674 0.0247274798 0.0142932404 0.0351617193 0.0214889390 0.0116904831 0.0312873949 0.0211866509 0.0113885121 0.0309847896 4.0200000000 
0.0186825519 0.0107081870 0.0266569169 0.0242217085 0.0164884899 0.0319549272 0.0213493439 0.0143944537 0.0283042342 0.0191650762 0.0113417225 0.0269884300 4.2300000000 
0.0177200126 0.0120874988 0.0233525265 0.0253712451 0.0195811903 0.0311612999 0.0190124721 0.0140919303 0.0239330139 0.0207716122 0.0151841845 0.0263590399 4.4300000000 
0.0169484981 0.0122896556 0.0216073407 0.0254704143 0.0194984566 0.0314423719 0.0196243259 0.0150121962 0.0242364555 0.0227712524 0.0182123402 0.0273301646 4.6300000000 
0.0195090565 0.0142096876 0.0248084253 0.0315493621 0.0246147101 0.0384840140 0.0230406878 0.0180262979 0.0280550778 0.0293103106 0.0215976069 0.0370230143 4.8300000000 
0.0245984935 0.0176848995 0.0315120876 0.0351420551 0.0255993926 0.0446847176 0.0269852695 0.0196689055 0.0343016335 0.0337771523 0.0237117990 0.0438425056 5.0300000000 
0.0244510466 0.0189964941 0.0299055991 0.0376138228 0.0291431854 0.0460844602 0.0264505844 0.0211151086 0.0317860603 0.0326365052 0.0254144600 0.0398585504 5.2300000000 
0.0244861677 0.0196250295 0.0293473059 0.0391411259 0.0318290409 0.0464532108 0.0280673981 0.0223449663 0.0337898299 0.0336588399 0.0278251987 0.0394924811 5.4300000000 
0.0240907833 0.0201641389 0.0280174277 0.0401184830 0.0329194846 0.0473174815 0.0285025173 0.0232193098 0.0337857248 0.0336873071 0.0285727026 0.0388019117 5.6300000000 
0.0244593444 0.0203974051 0.0285212836 0.0402383066 0.0337482278 0.0467283854 0.0290554907 0.0245620183 0.0335489630 0.0351881870 0.0297773848 0.0405989893 5.8300000000 
0.0250604923 0.0202789026 0.0298420819 0.0413010941 0.0336976678 0.0489045204 0.0295056382 0.0242428782 0.0347683981 0.0359948085 0.0295940790 0.0423955380 6.0300000000 
0.0268371769 0.0222012948 0.0314730590 0.0429734435 0.0357588262 0.0501880609 0.0316881901 0.0264851147 0.0368912655 0.0390399244 0.0327867566 0.0452930922 6.2300000000 
0.0272257813 0.0230184479 0.0314331148 0.0438596263 0.0365281411 0.0511911114 0.0321562713 0.0268296010 0.0374829416 0.0379378451 0.0319035991 0.0439720911 6.4400000000 
0.0189357494 0.0148052251 0.0230662737 0.0330629700 0.0264322810 0.0396936591 0.0233377834 0.0185742490 0.0281013178 0.0288787746 0.0232475005 0.0345100486 6.6400000000 
0.0114125899 0.0100212481 0.0128039317 0.0197373504 0.0172029286 0.0222717721 0.0134441150 0.0115565396 0.0153316904 0.0168694770 0.0148094631 0.0189294908 6.8400000000 
0.0202690906 0.0174029391 0.0231352422 0.0290208630 0.0258529198 0.0321888062 0.0223488404 0.0194044979 0.0252931829 0.0281763885 0.0244766059 0.0318761711 7.0400000000 
0.0284453881 0.0243724056 0.0325183707 0.0382331024 0.0343860841 0.0420801208 0.0304405245 0.0265914156 0.0342896334 0.0380727763 0.0331318769 0.0430136758 7.2400000000 
0.0251254261 0.0220746693 0.0281761829 0.0381266699 0.0347812856 0.0414720542 0.0282341716 0.0253408717 0.0311274715 0.0343327646 0.0303736624 0.0382918669 7.4400000000 
0.0215667401 0.0201336032 0.0229998771 0.0339325488 0.0318943796 0.0359707180 0.0249357754 0.0233647059 0.0265068450 0.0303808856 0.0282529828 0.0325087883 7.6400000000 
0.0258726842 0.0239931754 0.0277521929 0.0406020521 0.0378353597 0.0433687445 0.0296708462 0.0275465279 0.0317951645 0.0356847323 0.0331019282 0.0382675364 7.8400000000 
0.0289889070 0.0269135874 0.0310642265 0.0460045352 0.0432577646 0.0487513058 0.0338017910 0.0317211513 0.0358824307 0.0411878354 0.0386009511 0.0437747197 8.0400000000 
0.0205221169 0.0187315123 0.0223127216 0.0351628607 0.0322638055 0.0380619158 0.0248650304 0.0226218671 0.0271081937 0.0295361152 0.0268126250 0.0322596053 8.2400000000 
0.0090747295 0.0081056869 0.0100437721 0.0138791865 0.0123330629 0.0154253100 0.0105135212 0.0095686261 0.0114584164 0.0128637830 0.0113123645 0.0144152016 8.4500000000 
0.0170963445 0.0147797708 0.0194129182 0.0247955165 0.0218604415 0.0277305916 0.0204132570 0.0178516875 0.0229748265 0.0212994391 0.0190920095 0.0235068686 8.6500000000 
0.0225155228 0.0190290228 0.0260020228 0.0317223231 0.0280627581 0.0353818881 0.0245756144 0.0209175380 0.0282336908 0.0301710673 0.0271419233 0.0332002114 8.8500000000 
0.0211072344 0.0188254132 0.0233890557 0.0316774720 0.0281773312 0.0351776128 0.0235347422 0.0213424211 0.0257270633 0.0283498629 0.0256723206 0.0310274052 9.0500000000 
0.0179000505 0.0169630472 0.0188370538 0.0270692113 0.0256576797 0.0284807429 0.0205494448 0.0194915061 0.0216073836 0.0239787066 0.0225412460 0.0254161672 9.2500000000 
0.0216453481 0.0199426808 0.0233480153 0.0346584796 0.0324358986 0.0368810606 0.0257282651 0.0239256033 0.0275309269 0.0300235405 0.0278530555 0.0321940256 9.4500000000 
0.0259320627 0.0242902753 0.0275738502 0.0382657794 0.0357534359 0.0407781228 0.0289588483 0.0269687906 0.0309489060 0.0348790281 0.0325433297 0.0372147264 9.6500000000 
0.0233183904 0.0215983569 0.0250384239 0.0351427601 0.0328302833 0.0374552370 0.0249953529 0.0229118272 0.0270788786 0.0322536476 0.0299874104 0.0345198848 9.8500000000 
0.0147007533 0.0134008411 0.0160006654 0.0240623736 0.0217882155 0.0263365316 0.0185638323 0.0169873603 0.0201403043 0.0209892662 0.0194698188 0.0225087136 10.0500000000 
0.0045894461 0.0035500952 0.0056287970 0.0096442917 0.0076901860 0.0115983975 0.0062734641 0.0051260681 0.0074208601 0.0065652923 0.0048987522 0.0082318324 10.2500000000 
0.0053149000 0.0039660754 0.0066637246 0.0071319585 0.0052570550 0.0090068620 0.0047906127 0.0033091568 0.0062720687 0.0051511296 0.0030588081 0.0072434512 10.4500000000 
0.0101813351 0.0063075268 0.0140551433 0.0137451886 0.0091729040 0.0183174732 0.0105640728 0.0081655188 0.0129626268 0.0076557228 0.0051575283 0.0101539173 10.6600000000 
0.0137300018 0.0109748012 0.0164852024 0.0205369753 0.0147776127 0.0262963380 0.0155104763 0.0124869905 0.0185339622 0.0162854831 0.0134779664 0.0190929997 10.8600000000 
0.0139434097 0.0118407306 0.0160460887 0.0206855388 0.0165983026 0.0247727750 0.0203398452 0.0165604197 0.0241192707 0.0201562147 0.0180721752 0.0222402542 11.0600000000 
0.0212427429 0.0190370075 0.0234484783 0.0369119544 0.0312898803 0.0425340286 0.0304354656 0.0267710946 0.0340998366 0.0337551992 0.0308255933 0.0366848051 11.2600000000 
0.0173983851 0.0142814129 0.0205153574 0.0231089364 0.0171471258 0.0290707469 0.0213777978 0.0164325231 0.0263230725 0.0256662952 0.0195128333 0.0318197571 11.4600000000 
0.0162852949 0.0140830528 0.0184875371 0.0206126685 0.0178623621 0.0233629749 0.0183392588 0.0159830086 0.0206955089 0.0199314291 0.0174161431 0.0224467151 11.6600000000 
0.0191689907 0.0163026230 0.0220353584 0.0256310473 0.0218044852 0.0294576095 0.0227745677 0.0192413115 0.0263078239 0.0257530838 0.0216260729 0.0298800946 11.8600000000 
0.0164696237 0.0136019418 0.0193373056 0.0278379864 0.0216899538 0.0339860190 0.0248520396 0.0205630528 0.0291410263 0.0256336279 0.0212027301 0.0300645258 12.0600000000 
0.0227845659 0.0192391333 0.0263299985 0.0374074916 0.0315253616 0.0432896216 0.0274143758 0.0239901624 0.0308385892 0.0300394245 0.0265279901 0.0335508589 12.2600000000 
0.0289290178 0.0239008759 0.0339571596 0.0388784911 0.0317883637 0.0459686184 0.0292759454 0.0242442523 0.0343076385 0.0341052849 0.0282545422 0.0399560277 12.4600000000 
0.0138819210 0.0099257344 0.0178381077 0.0258452180 0.0183745042 0.0333159318 0.0193521982 0.0147574355 0.0239469609 0.0226265540 0.0179072195 0.0273458885 12.6700000000 
0.0081409269 0.0053365924 0.0109452615 0.0154983044 0.0120635096 0.0189330993 0.0104647055 0.0076984366 0.0132309744 0.0107439540 0.0075267534 0.0139611546 12.8700000000 
0.0073651529 0.0052392704 0.0094910355 0.0150139345 0.0130577197 0.0169701493 0.0090921542 0.0074906154 0.0106936931 0.0126960964 0.0099959509 0.0153962420 13.0700000000 
0.0081347137 0.0064596210 0.0098098064 0.0149939467 0.0131369159 0.0168509776 0.0099706500 0.0082193014 0.0117219986 0.0127513189 0.0105467148 0.0149559230 13.2700000000 
0.0064750384 0.0052586441 0.0076914326 0.0148146041 0.0129956277 0.0166335804 0.0092354025 0.0078933542 0.0105774509 0.0116626487 0.0101653063 0.0131599912 13.4700000000 
0.0092142004 0.0071393875 0.0112890133 0.0181820382 0.0155909094 0.0207731669 0.0123388159 0.0104092685 0.0142683633 0.0153565027 0.0130950467 0.0176179587 13.6700000000 
0.0170988227 0.0139044125 0.0202932330 0.0287455979 0.0247818424 0.0327093535 0.0228815049 0.0191825382 0.0265804716 0.0248118254 0.0204580628 0.0291655880 13.8700000000 
0.0246415805 0.0195382222 0.0297449389 0.0416567999 0.0351847712 0.0481288287 0.0292681005 0.0248188141 0.0337173868 0.0360485543 0.0292393467 0.0428577620 14.0700000000 
0.0235831693 0.0192124763 0.0279538624 0.0376467620 0.0305856595 0.0447078646 0.0276719318 0.0220387082 0.0333051554 0.0308828385 0.0253388364 0.0364268406 14.2700000000 
0.0164647485 0.0136216331 0.0193078638 0.0248650680 0.0205869866 0.0291431494 0.0177075548 0.0150502679 0.0203648418 0.0222658595 0.0180521351 0.0264795838 14.4700000000 
0.0117509834 0.0097271415 0.0137748252 0.0151342701 0.0121369892 0.0181315510 0.0125908146 0.0102601515 0.0149214777 0.0140241477 0.0112876412 0.0167606543 14.6700000000 
0.0187404258 0.0161222301 0.0213586214 0.0226621186 0.0184909705 0.0268332668 0.0196485479 0.0165740746 0.0227230212 0.0228101971 0.0190315339 0.0265888602 14.8800000000 
0.0184293874 0.0161880331 0.0206707417 0.0254892801 0.0220832292 0.0288953310 0.0198554012 0.0173187857 0.0223920167 0.0225266168 0.0195633037 0.0254899299 15.0800000000 
0.0098422331 0.0080741460 0.0116103203 0.0129843176 0.0102916754 0.0156769598 0.0106553021 0.0085997891 0.0127108150 0.0121246794 0.0098431112 0.0144062477 15.2800000000 
0.0066052216 0.0049734251 0.0082370182 0.0089287025 0.0059580783 0.0118993267 0.0066825691 0.0047062121 0.0086589261 0.0079481103 0.0059256853 0.0099705353 15.4800000000 
0.0196160737 0.0162448611 0.0229872862 0.0303317111 0.0248650699 0.0357983523 0.0218145411 0.0182679843 0.0253610979 0.0291968742 0.0241061868 0.0342875617 15.6800000000 
0.0262110592 0.0214073653 0.0310147532 0.0394622958 0.0328935146 0.0460310769 0.0283229410 0.0233637393 0.0332821427 0.0364081573 0.0294555847 0.0433607299 15.8800000000 
0.0184531404 0.0158355273 0.0210707535 0.0285633008 0.0236498407 0.0334767608 0.0215142110 0.0177449083 0.0252835137 0.0264618376 0.0214064710 0.0315172042 16.0800000000 
0.0148685129 0.0134789252 0.0162581006 0.0216820831 0.0189235775 0.0244405887 0.0166491044 0.0146650738 0.0186331350 0.0200162845 0.0177305746 0.0223019943 16.2800000000 
0.0195851340 0.0168098626 0.0223604053 0.0280667944 0.0236562073 0.0324773815 0.0217728878 0.0184987394 0.0250470361 0.0259418109 0.0219759125 0.0299077093 16.4800000000 
0.0172520263 0.0147508185 0.0197532341 0.0251953204 0.0214034496 0.0289871911 0.0204871479 0.0173377599 0.0236365359 0.0231775599 0.0198363588 0.0265187610 16.6800000000 
0.0109466839 0.0095725529 0.0123208150 0.0161461747 0.0137608325 0.0185315168 0.0125828538 0.0107759130 0.0143897946 0.0145048331 0.0124898871 0.0165197790 16.8900000000 
0.0073390003 0.0061552322 0.0085227683 0.0118054648 0.0096539290 0.0139570005 0.0083464039 0.0069943743 0.0096984336 0.0105719139 0.0086762043 0.0124676235 17.0900000000 
0.0129691341 0.0097025104 0.0162357578 0.0218019189 0.0161140298 0.0274898079 0.0156012051 0.0117829205 0.0194194896 0.0186288773 0.0134833394 0.0237744153 17.2900000000 
0.0160399422 0.0120586676 0.0200212168 0.0267358954 0.0196932355 0.0337785553 0.0192644921 0.0143617954 0.0241671888 0.0226365534 0.0168329472 0.0284401597 17.4900000000 
0.0159859255 0.0123677232 0.0196041278 0.0266216104 0.0205817165 0.0326615044 0.0189881459 0.0145161177 0.0234601741 0.0229076596 0.0179448702 0.0278704490 17.6900000000 
0.0156015625 0.0125373444 0.0186657805 0.0261725205 0.0205258649 0.0318191762 0.0177664674 0.0147711486 0.0207617861 0.0219125237 0.0176545956 0.0261704518 17.8900000000 
0.0165174692 0.0133101230 0.0197248153 0.0251260433 0.0212742566 0.0289778301 0.0176127819 0.0149154406 0.0203101231 0.0215629553 0.0183463700 0.0247795407 18.0900000000 
0.0162053738 0.0140241444 0.0183866032 0.0252524183 0.0216360511 0.0288687855 0.0176878420 0.0150444159 0.0203312681 0.0220431862 0.0186997600 0.0253866123 18.2900000000 
0.0154982707 0.0127368901 0.0182596514 0.0246463099 0.0209156827 0.0283769372 0.0172355992 0.0144127742 0.0200584241 0.0214520694 0.0180496087 0.0248545302 18.4900000000 
0.0142444438 0.0113913458 0.0170975418 0.0227623037 0.0187162585 0.0268083490 0.0158042857 0.0128502421 0.0187583294 0.0197078484 0.0162225914 0.0231931053 18.6900000000 
0.0127806317 0.0100649115 0.0154963520 0.0205233284 0.0168788578 0.0241677990 0.0143421426 0.0115064202 0.0171778650 0.0180037638 0.0145704711 0.0214370565 18.8900000000 
0.0109476190 0.0087579144 0.0131373237 0.0185004006 0.0155917446 0.0214090566 0.0125442339 0.0102097781 0.0148786897 0.0157912154 0.0130674467 0.0185149841 19.1000000000 
0.0096109469 0.0079332242 0.0112886697 0.0168070872 0.0145679324 0.0190462421 0.0110794814 0.0093738055 0.0127851573 0.0142136175 0.0121459103 0.0162813248 19.3000000000 
0.0085734775 0.0072672213 0.0098797337 0.0156031737 0.0137833720 0.0174229754 0.0100656672 0.0086978290 0.0114335053 0.0130918047 0.0115105255 0.0146730840 19.5000000000 
0.0078842040 0.0068306842 0.0089377238 0.0148337152 0.0133306863 0.0163367441 0.0093973607 0.0083083666 0.0104863548 0.0124273246 0.0111145586 0.0137400907 19.7000000000 
0.0075015596 0.0064876132 0.0085155059 0.0145476831 0.0131965156 0.0158988506 0.0091219651 0.0081130708 0.0101308594 0.0121522379 0.0108603486 0.0134441273 19.9000000000 
0.0074760145 0.0064402117 0.0085118173 0.0146994771 0.0132829826 0.0161159715 0.0093072914 0.0081661530 0.0104484297 0.0122243742 0.0107726346 0.0136761138 20.1000000000 
0.0078719615 0.0068922872 0.0088516358 0.0155857564 0.0139982629 0.0171732499 0.0098015278 0.0085860266 0.0110170290 0.0127543140 0.0114583284 0.0140502996 20.3000000000 
0.0083399188 0.0072824124 0.0093974253 0.0167483535 0.0147183525 0.0187783544 0.0104836250 0.0092139449 0.0117533050 0.0134989930 0.0121542078 0.0148437782 20.5000000000 
0.0089288432 0.0078807488 0.0099769376 0.0172094216 0.0156651726 0.0187536706 0.0110387280 0.0099522379 0.0121252180 0.0141058960 0.0128603875 0.0153514045 20.7000000000 
0.0091999873 0.0083472055 0.0100527692 0.0178290683 0.0164129459 0.0192451906 0.0113185923 0.0103356991 0.0123014856 0.0148906582 0.0137126084 0.0160687081 20.9000000000 
0.0099761769 0.0087835876 0.0111687661 0.0196811167 0.0178465594 0.0215156740 0.0123456224 0.0110852206 0.0136060243 0.0156707899 0.0141344585 0.0172071213 21.1100000000 
0.0099111144 0.0090292897 0.0107929391 0.0191461409 0.0176334632 0.0206588185 0.0121468708 0.0110929015 0.0132008400 0.0155624625 0.0143885379 0.0167363870 21.3100000000 
0.0098360236 0.0089500976 0.0107219495 0.0187972644 0.0172977360 0.0202967928 0.0120358915 0.0110203293 0.0130514537 0.0156441385 0.0143063518 0.0169819252 21.5100000000 
0.0108985978 0.0096674157 0.0121297799 0.0221279478 0.0193511062 0.0249047895 0.0137858290 0.0122796554 0.0152920026 0.0165248383 0.0150067080 0.0180429687 21.7100000000 
0.0131060853 0.0120081158 0.0142040548 0.0220217237 0.0201340448 0.0239094026 0.0153270781 0.0141233750 0.0165307813 0.0199787460 0.0182503942 0.0217070979 21.9100000000 
0.0146766736 0.0120488006 0.0173045466 0.0220222626 0.0191508854 0.0248936399 0.0149319488 0.0126164354 0.0172474622 0.0200551985 0.0168154481 0.0232949490 22.1100000000 
0.0086897095 0.0068817951 0.0104976239 0.0139728627 0.0112107881 0.0167349374 0.0095362794 0.0073970595 0.0116754992 0.0158822696 0.0127022958 0.0190622435 22.3100000000 
0.0026535901 0.0019832358 0.0033239443 0.0052838359 0.0040067175 0.0065609543 0.0029895036 0.0021318762 0.0038471310 0.0042148212 0.0030872860 0.0053423563 22.5100000000 
0.0085215585 0.0070215849 0.0100215320 0.0137337897 0.0120825589 0.0153850205 0.0109693206 0.0095588764 0.0123797647 0.0135611299 0.0111929806 0.0159292792 22.7100000000 
0.0117346870 0.0099750034 0.0134943706 0.0190209581 0.0165928146 0.0214491017 0.0143515414 0.0123241178 0.0163789650 0.0161742247 0.0139845444 0.0183639051 22.9100000000 
0.0101377693 0.0086720352 0.0116035033 0.0209272619 0.0176521381 0.0242023856 0.0134485241 0.0113313124 0.0155657358 0.0140100381 0.0122118195 0.0158082566 23.1100000000 
0.0077791551 0.0069329393 0.0086253709 0.0151734132 0.0136903609 0.0166564655 0.0102941543 0.0091990989 0.0113892097 0.0124149585 0.0109037820 0.0139261349 23.3200000000 
0.0141700523 0.0124109179 0.0159291866 0.0247797216 0.0219964817 0.0275629615 0.0178085370 0.0153557685 0.0202613054 0.0210156524 0.0185361743 0.0234951304 23.5200000000 
0.0166823392 0.0152232321 0.0181414463 0.0329143468 0.0298129370 0.0360157566 0.0215424398 0.0198451458 0.0232397339 0.0238798730 0.0219821948 0.0257775512 23.7200000000 
0.0097459549 0.0083000809 0.0111918288 0.0231803364 0.0206791399 0.0256815329 0.0139428825 0.0125121669 0.0153735981 0.0144941568 0.0128184429 0.0161698708 23.9200000000 
0.0012318588 0.0004824396 0.0019812779 0.0022255347 0.0009317843 0.0035192850 0.0020564646 0.0010815569 0.0030313722 0.0013986244 0.0005713885 0.0022258603 24.1200000000 
0.0095003512 0.0082216230 0.0107790793 0.0171289116 0.0146652877 0.0195925355 0.0096553599 0.0082634700 0.0110472498 0.0098445629 0.0085593727 0.0111297530 24.3200000000 
0.0092647003 0.0077931269 0.0107362737 0.0139621563 0.0120785996 0.0158457129 0.0103044162 0.0089670118 0.0116418205 0.0154321818 0.0129699893 0.0178943744 24.5200000000 
0.0105033219 0.0086017147 0.0124049292 0.0143301971 0.0120729049 0.0165874893 0.0115242946 0.0096774928 0.0133710964 0.0154414323 0.0130922765 0.0177905880 24.7200000000 
0.0055011328 0.0047813781 0.0062208876 0.0081259514 0.0067758048 0.0094760979 0.0061628415 0.0052496646 0.0070760184 0.0076294931 0.0065687201 0.0086902662 24.9200000000 
0.0122851425 0.0105933151 0.0139769699 0.0191842966 0.0171545796 0.0212140135 0.0129106380 0.0111775149 0.0146437611 0.0168997141 0.0150558900 0.0187435381 25.1200000000 
0.0145084763 0.0130530855 0.0159638671 0.0202298078 0.0183220417 0.0221375739 0.0145125911 0.0130516487 0.0159735334 0.0199524531 0.0175822118 0.0223226944 25.3300000000 
0.0115420576 0.0093966412 0.0136874740 0.0186377034 0.0152991985 0.0219762084 0.0128926279 0.0101857659 0.0155994899 0.0181841268 0.0149605329 0.0214077206 25.5300000000 
0.0075796762 0.0068005237 0.0083588287 0.0139645858 0.0125131237 0.0154160480 0.0104161745 0.0091279794 0.0117043695 0.0120547324 0.0110114404 0.0130980244 25.7300000000 
0.0048265250 0.0043759190 0.0052771311 0.0103801752 0.0095763106 0.0111840398 0.0060287398 0.0054743369 0.0065831426 0.0081922548 0.0073808894 0.0090036202 25.9300000000 
0.0042034665 0.0037630878 0.0046438452 0.0089038723 0.0079788991 0.0098288456 0.0051603932 0.0045110904 0.0058096961 0.0070976145 0.0065247949 0.0076704342 26.1300000000 
0.0055374059 0.0047354965 0.0063393153 0.0124755027 0.0107597124 0.0141912929 0.0066892115 0.0056955127 0.0076829103 0.0077171207 0.0068914898 0.0085427516 26.3300000000 
0.0070986373 0.0058524831 0.0083447914 0.0076866110 0.0064444051 0.0089288170 0.0055039996 0.0044590575 0.0065489416 0.0081456990 0.0067954726 0.0094959254 26.5300000000 
0.0082094108 0.0067557401 0.0096630816 0.0096444842 0.0081447706 0.0111441979 0.0085330807 0.0071475781 0.0099185832 0.0168309772 0.0145128433 0.0191491112 26.7300000000 
0.0105222226 0.0078934930 0.0131509523 0.0162009830 0.0126093214 0.0197926445 0.0178968059 0.0138081670 0.0219854448 0.0149265357 0.0111436025 0.0187094688 26.9300000000 
0.0052091452 0.0018233155 0.0085949748 0.0093452253 0.0029618904 0.0157285601 0.0091671428 0.0040707423 0.0142635434 0.0063925911 0.0016002244 0.0111849579 27.1300000000 
0.0049072936 0.0028213204 0.0069932668 0.0113353244 0.0060521498 0.0166184990 0.0083669962 0.0047801147 0.0119538776 0.0047904629 0.0020846080 0.0074963178 27.3300000000 
0.0052916960 0.0030674216 0.0075159704 0.0084557090 0.0038051672 0.0131062508 0.0068378474 0.0040368728 0.0096388221 0.0043643414 0.0020303177 0.0066983651 27.5400000000 
0.0052560997 0.0038899043 0.0066222950 0.0072284146 0.0040184758 0.0104383534 0.0075800874 0.0057714871 0.0093886877 0.0060844016 0.0043863690 0.0077824342 27.7400000000 
0.0069092488 0.0049733054 0.0088451923 0.0145474074 0.0112552023 0.0178396125 0.0109113555 0.0080566703 0.0137660408 0.0093668760 0.0074337664 0.0112999856 27.9400000000 
0.0104727218 0.0079282156 0.0130172279 0.0186652605 0.0143082925 0.0230222284 0.0135142500 0.0103103943 0.0167181057 0.0125597772 0.0095922230 0.0155273314 28.1400000000 
0.0084958384 0.0064293746 0.0105623022 0.0147231097 0.0110173825 0.0184288368 0.0103228695 0.0076823440 0.0129633950 0.0113108948 0.0088300578 0.0137917318 28.3400000000 
0.0079121733 0.0068501125 0.0089742340 0.0143029225 0.0123340754 0.0162717695 0.0096912151 0.0082634772 0.0111189529 0.0111964886 0.0100055951 0.0123873821 28.5400000000 
0.0087162438 0.0074573554 0.0099751322 0.0151463353 0.0135468443 0.0167458264 0.0104148757 0.0089937019 0.0118360495 0.0136711981 0.0115854795 0.0157569167 28.7400000000 
0.0077749585 0.0065556029 0.0089943141 0.0142537326 0.0125158940 0.0159915712 0.0094323894 0.0080199111 0.0108448677 0.0122398834 0.0105388085 0.0139409583 28.9400000000 
0.0061796487 0.0056566655 0.0067026320 0.0125258574 0.0116995154 0.0133521994 0.0078418167 0.0072495333 0.0084341001 0.0107164135 0.0099024895 0.0115303375 29.1400000000 
0.0060888220 0.0054092921 0.0067683519 0.0123790399 0.0113608469 0.0133972330 0.0076393547 0.0068938445 0.0083848648 0.0106425505 0.0097110118 0.0115740892 29.3400000000 
0.0095725815 0.0082936377 0.0108515252 0.0165372246 0.0148769942 0.0181974550 0.0108080744 0.0096890710 0.0119270778 0.0138750111 0.0123374657 0.0154125566 29.5500000000 
0.0128668377 0.0107580998 0.0149755756 0.0203395809 0.0177526680 0.0229264938 0.0154530943 0.0130513319 0.0178548566 0.0217707347 0.0183430469 0.0251984226 29.7500000000 
0.0149897220 0.0122740985 0.0177053456 0.0241099732 0.0197784897 0.0284414568 0.0174251881 0.0138752681 0.0209751080 0.0221990196 0.0178551076 0.0265429315 29.9500000000 
0.0078943987 0.0056438784 0.0101449190 0.0153424499 0.0115993107 0.0190855891 0.0116034604 0.0084700279 0.0147368930 0.0113031030 0.0082705350 0.0143356709 30.1500000000 
0.0038787225 0.0025129701 0.0052444749 0.0042190760 0.0026349674 0.0058031846 0.0049767515 0.0030366863 0.0069168167 0.0051142102 0.0031253713 0.0071030491 30.3500000000 
0.0094582979 0.0078978914 0.0110187043 0.0151387433 0.0124393351 0.0178381515 0.0109034307 0.0089409104 0.0128659510 0.0117431168 0.0095638886 0.0139223450 30.5500000000 
0.0095950616 0.0079534605 0.0112366628 0.0140449706 0.0117692018 0.0163207395 0.0109576487 0.0090828370 0.0128324604 0.0132388613 0.0112647927 0.0152129300 30.7500000000 
0.0077843118 0.0066097088 0.0089589148 0.0109878388 0.0091955907 0.0127800870 0.0085704077 0.0073366948 0.0098041205 0.0108888019 0.0093291429 0.0124484609 30.9500000000 
0.0030189042 0.0022689174 0.0037688910 0.0053742618 0.0041906960 0.0065578277 0.0032578184 0.0022980953 0.0042175415 0.0052301902 0.0042449170 0.0062154634 31.1500000000 
0.0095875293 0.0081172503 0.0110578083 0.0180849860 0.0147447695 0.0214252025 0.0110166943 0.0094023704 0.0126310182 0.0146631638 0.0131721137 0.0161542138 31.3500000000 
0.0162359149 0.0141029803 0.0183688494 0.0251704642 0.0214793017 0.0288616267 0.0177497648 0.0154305135 0.0200690161 0.0214524224 0.0190192691 0.0238855757 31.5500000000 
0.0127542869 0.0101902770 0.0153182968 0.0186896937 0.0152103658 0.0221690215 0.0136688387 0.0109933064 0.0163443711 0.0182492386 0.0142615989 0.0222368783 31.7600000000 
0.0060258020 0.0047745060 0.0072770981 0.0099614299 0.0077697174 0.0121531423 0.0079249924 0.0060565113 0.0097934736 0.0097672841 0.0073049444 0.0122296239 31.9600000000 
0.0088721404 0.0070575930 0.0106866878 0.0115955819 0.0092592277 0.0139319362 0.0096149064 0.0077762753 0.0114535376 0.0125827103 0.0097000606 0.0154653600 32.1600000000 
0.0090183811 0.0072045518 0.0108322105 0.0129612898 0.0100776943 0.0158448854 0.0099358568 0.0078597943 0.0120119193 0.0113563787 0.0089566805 0.0137560768 32.3600000000 
0.0053980182 0.0040671698 0.0067288666 0.0092838648 0.0067569741 0.0118107555 0.0068158147 0.0049917128 0.0086399165 0.0067244207 0.0047337805 0.0087150610 32.5600000000 
0.0023656525 0.0012083224 0.0035229825 0.0045872688 0.0021306036 0.0070439340 0.0031758602 0.0015098650 0.0048418554 0.0042307168 0.0024854789 0.0059759547 32.7600000000 
0.0081221789 0.0060062898 0.0102380680 0.0146109145 0.0116786578 0.0175431713 0.0098946895 0.0073364646 0.0124529143 0.0122112580 0.0089552649 0.0154672511 32.9600000000 
0.0107143368 0.0074570235 0.0139716501 0.0180213884 0.0133191024 0.0227236744 0.0128445757 0.0095412860 0.0161478654 0.0153443764 0.0114144941 0.0192742586 33.1600000000 
0.0126825563 0.0082637566 0.0171013560 0.0202964058 0.0141296922 0.0264631194 0.0150646400 0.0097106467 0.0204186333 0.0180020817 0.0122588636 0.0237452998 33.3600000000 
0.0110896610 0.0074109993 0.0147683226 0.0205121997 0.0142257664 0.0267986331 0.0131238333 0.0092002031 0.0170474634 0.0165091487 0.0109750092 0.0220432883 33.5600000000 
0.0130632066 0.0085259404 0.0176004728 0.0188812359 0.0138514577 0.0239110141 0.0129814098 0.0095417067 0.0164211128 0.0163168366 0.0123728056 0.0202608676 33.7700000000 
0.0114883062 0.0085135237 0.0144630888 0.0182099481 0.0143158558 0.0221040403 0.0123654013 0.0096444620 0.0150863406 0.0162646043 0.0122360766 0.0202931320 33.9700000000 
0.0111743608 0.0080469965 0.0143017251 0.0182048220 0.0141310222 0.0222786218 0.0124086190 0.0091930674 0.0156241705 0.0159430248 0.0118641281 0.0200219215 34.1700000000 
0.0105510078 0.0075383366 0.0135636791 0.0172384499 0.0131651246 0.0213117752 0.0116806284 0.0086510759 0.0147101810 0.0150523942 0.0113722043 0.0187325841 34.3700000000 
0.0098568247 0.0068435996 0.0128700498 0.0163642122 0.0123523494 0.0203760749 0.0111726725 0.0079500706 0.0143952743 0.0144104884 0.0105446614 0.0182763154 34.5700000000 
0.0088954027 0.0064537424 0.0113370630 0.0154233120 0.0120768635 0.0187697606 0.0102447444 0.0075395795 0.0129499094 0.0132268772 0.0101303608 0.0163233935 34.7700000000 
0.0080345605 0.0062311349 0.0098379861 0.0144768494 0.0119342416 0.0170194572 0.0093336631 0.0073779597 0.0112893665 0.0122701217 0.0100171900 0.0145230534 34.9700000000 
0.0073616701 0.0060042287 0.0087191116 0.0138221040 0.0118421031 0.0158021048 0.0087496772 0.0072464195 0.0102529349 0.0116345013 0.0099141373 0.0133548653 35.1700000000 
0.0069731085 0.0058673908 0.0080788261 0.0135355550 0.0119104117 0.0151606984 0.0084439206 0.0072451861 0.0096426552 0.0113401849 0.0099142129 0.0127661569 35.3700000000 
0.0068447598 0.0058059098 0.0078836098 0.0135612091 0.0121284020 0.0149940163 0.0083950132 0.0073111421 0.0094788844 0.0113259118 0.0099555616 0.0126962620 35.5700000000 
0.0069666210 0.0058972778 0.0080359641 0.0139192287 0.0124491292 0.0153893282 0.0087608035 0.0075626564 0.0099589505 0.0115697899 0.0100659891 0.0130735907 35.7700000000 
0.0075516756 0.0065632720 0.0085400792 0.0150194837 0.0134150838 0.0166238836 0.0094538039 0.0081794006 0.0107282073 0.0123283126 0.0110236489 0.0136329763 35.9800000000 
0.0080799109 0.0070504498 0.0091093720 0.0164215510 0.0142359039 0.0186071980 0.0102304954 0.0088864874 0.0115745035 0.0131683974 0.0118180388 0.0145187560 36.1800000000 
0.0087848040 0.0076770641 0.0098925439 0.0169510071 0.0152965236 0.0186054905 0.0108674650 0.0097154623 0.0120194677 0.0138970894 0.0126036278 0.0151905510 36.3800000000 
0.0089467572 0.0080905801 0.0098029343 0.0173757719 0.0158827506 0.0188687932 0.0110579970 0.0100262238 0.0120897702 0.0144947426 0.0133593838 0.0156301014 36.5800000000 
0.0098603213 0.0087446867 0.0109759560 0.0197299331 0.0177019059 0.0217579603 0.0122927493 0.0110184545 0.0135670441 0.0156434292 0.0139987892 0.0172880693 36.7800000000 
0.0098517076 0.0089089628 0.0107944524 0.0189456591 0.0174250844 0.0204662337 0.0120484372 0.0109401915 0.0131566828 0.0154338788 0.0142170426 0.0166507150 36.9800000000 
0.0097265594 0.0088542703 0.0105988486 0.0187007131 0.0172050007 0.0201964255 0.0119224554 0.0109185198 0.0129263910 0.0155019045 0.0141899653 0.0168138438 37.1800000000 
0.0103677601 0.0092200606 0.0115154595 0.0204137910 0.0181136215 0.0227139605 0.0128252191 0.0114275360 0.0142229023 0.0159138771 0.0144445744 0.0173831798 37.3800000000 
0.0133961749 0.0121724367 0.0146199132 0.0234525059 0.0215298244 0.0253751875 0.0160660274 0.0146750881 0.0174569666 0.0199119265 0.0182795455 0.0215443076 37.5800000000 
0.0146858800 0.0120876453 0.0172841147 0.0230838374 0.0201107327 0.0260569420 0.0153584343 0.0131128096 0.0176040591 0.0207164706 0.0172964154 0.0241365259 37.7800000000 
0.0088976152 0.0070339261 0.0107613043 0.0143197751 0.0116417159 0.0169978343 0.0097171259 0.0076013022 0.0118329496 0.0160840921 0.0128638492 0.0193043350 37.9900000000 
0.0020243226 0.0012824577 0.0027661874 0.0056294320 0.0041363662 0.0071224977 0.0030715094 0.0020500201 0.0040929988 0.0042763843 0.0029526588 0.0056001098 38.1900000000 
0.0077691283 0.0064749888 0.0090632678 0.0125501008 0.0110979442 0.0140022574 0.0095014435 0.0083117794 0.0106911076 0.0114273121 0.0099156870 0.0129389372 38.3900000000 
0.0127879889 0.0109144193 0.0146615586 0.0196403125 0.0168631840 0.0224174410 0.0163549168 0.0139100461 0.0187997874 0.0169511149 0.0143296041 0.0195726258 38.5900000000 
0.0106141453 0.0091345963 0.0120936943 0.0213881906 0.0180838840 0.0246924972 0.0146936678 0.0123675276 0.0170198080 0.0143387206 0.0124465611 0.0162308801 38.7900000000 
0.0076834857 0.0068889146 0.0084780568 0.0150340823 0.0135406247 0.0165275399 0.0099961473 0.0090180185 0.0109742760 0.0117705116 0.0105664952 0.0129745280 38.9900000000 
0.0128612855 0.0113154742 0.0144070968 0.0233809587 0.0208539073 0.0259080101 0.0164367910 0.0144570172 0.0184165648 0.0192174352 0.0169306260 0.0215042443 39.1900000000 
0.0174113748 0.0156120101 0.0192107394 0.0319904350 0.0288599634 0.0351209066 0.0229526819 0.0206652625 0.0252401012 0.0247220354 0.0225039546 0.0269401162 39.3900000000 
0.0112759442 0.0097199900 0.0128318983 0.0271727262 0.0241482660 0.0301971865 0.0163000253 0.0146338766 0.0179661740 0.0168043789 0.0150177803 0.0185909775 39.5900000000 
0.0015832365 0.0009874942 0.0021789788 0.0034951290 0.0026539685 0.0043362895 0.0015842137 0.0010597826 0.0021086449 0.0024805335 0.0016989453 0.0032621217 39.7900000000 
0.0078507907 0.0068347060 0.0088668755 0.0153623607 0.0130751089 0.0176496125 0.0088257533 0.0075226936 0.0101288130 0.0086137425 0.0074155199 0.0098119651 39.9900000000 


==> fig/AgentError_MonteCarlo_continuous0015.txt <==
Mean_Agent1 Min_Agent1 Max_Agent1 Mean_Agent2 Min_Agent2 Max_Agent2 Mean_Agent3 Min_Agent3 Max_Agent3 Mean_Agent4 Min_Agent4 Max_Agent4 t_set_nominal 
0.9093523385 0.4854074437 1.3332972333 0.9515695562 0.5539186413 1.3492204711 0.9461212202 0.5840475204 1.3081949200 1.0104065219 0.6252810229 1.3955320208 0.0000000000 
0.8671111751 0.3524151608 1.3818071894 0.9729989532 0.4752963423 1.4707015642 0.8881990037 0.4024792306 1.3739187768 0.9273832010 0.4183834067 1.4363829953 0.2100000000 
0.7066315299 0.2823346753 1.1309283846 0.8157050054 0.3858389905 1.2455710204 0.7477565107 0.3380239892 1.1574890322 0.7920089638 0.3585017176 1.2255162100 0.4100000000 
0.5758553930 0.2283593835 0.9233514025 0.6669299772 0.3136583268 1.0202016276 0.6120823967 0.2777779863 0.9463868072 0.6493645109 0.2943990526 1.0043299692 0.6100000000 
0.4683089824 0.1853425241 0.7512754408 0.5380537843 0.2548986689 0.8212088998 0.4943907793 0.2245703321 0.7642112266 0.5227876215 0.2394975398 0.8060777031 0.8100000000 
0.3821088594 0.1498524639 0.6143652548 0.4379932854 0.2061221664 0.6698644045 0.4013326281 0.1810543704 0.6216108858 0.4229032170 0.1900717691 0.6557346649 1.0100000000 
0.3108554984 0.1209387088 0.5007722881 0.3539547497 0.1655585308 0.5423509686 0.3242209671 0.1453205157 0.5031214185 0.3400288635 0.1502399416 0.5298177853 1.2100000000 
0.2525484033 0.0983565041 0.4067403026 0.2822220653 0.1327354308 0.4317086999 0.2600343371 0.1174837960 0.4025848782 0.2713318790 0.1218510547 0.4208127034 1.4100000000 
0.2059607190 0.0810882133 0.3308332247 0.2281203408 0.1087304991 0.3475101826 0.2110613831 0.0969979194 0.3251248468 0.2194154220 0.1007585544 0.3380722896 1.6100000000 
0.1688298554 0.0673842576 0.2702754532 0.1882057492 0.0911650048 0.2852464936 0.1731259855 0.0805939351 0.2656580360 0.1799832913 0.0843497110 0.2756168717 1.8100000000 
0.1385309810 0.0557847484 0.2212772136 0.1550908620 0.0758249458 0.2343567782 0.1420618636 0.0666648548 0.2174588723 0.1484599324 0.0702259833 0.2266938814 2.0100000000 
0.1118803416 0.0451329046 0.1786277786 0.1247877309 0.0615823249 0.1879931370 0.1144175439 0.0537301669 0.1751049210 0.1188182334 0.0554462508 0.1821902159 2.2200000000 
0.0910823849 0.0363739307 0.1457908392 0.0999483651 0.0495083489 0.1503883813 0.0913499115 0.0421139865 0.1405858366 0.0932097628 0.0422762404 0.1441432852 2.4200000000 
0.0744082008 0.0293786233 0.1194377783 0.0791994500 0.0388605439 0.1195383561 0.0722112390 0.0323469924 0.1120754857 0.0728185839 0.0320421397 0.1135950281 2.6200000000 
0.0607527809 0.0237732939 0.0977322679 0.0627949491 0.0303522733 0.0952376249 0.0575208220 0.0252505560 0.0897910880 0.0577539945 0.0248661832 0.0906418058 2.8200000000 
0.0494758646 0.0192850101 0.0796667191 0.0505102000 0.0242986263 0.0767217736 0.0463830186 0.0202178508 0.0725481863 0.0463907408 0.0198347166 0.0729467650 3.0200000000 
0.0403348145 0.0157499140 0.0649197151 0.0411753037 0.0199879211 0.0623626864 0.0377373155 0.0165649268 0.0589097041 0.0376026283 0.0164719940 0.0587332626 3.2200000000 
0.0329891478 0.0130128517 0.0529654438 0.0340561169 0.0171466925 0.0509655413 0.0308848401 0.0138951618 0.0478745184 0.0310250891 0.0143781537 0.0476720245 3.4200000000 
0.0271760254 0.0111203808 0.0432316700 0.0285821536 0.0152343853 0.0419299219 0.0255715981 0.0120694872 0.0390737090 0.0260534521 0.0129870373 0.0391198668 3.6200000000 
0.0225953497 0.0098125197 0.0353781797 0.0244551705 0.0141210558 0.0347892852 0.0214919271 0.0108221424 0.0321617118 0.0221983486 0.0122516191 0.0321450780 3.8200000000 
0.0190343368 0.0089341187 0.0291345548 0.0214292388 0.0134386239 0.0294198538 0.0182717659 0.0099258293 0.0266177026 0.0191215443 0.0114377755 0.0268053130 4.0200000000 
0.0162306038 0.0083723514 0.0240888561 0.0191770244 0.0131163214 0.0252377274 0.0156148025 0.0092209014 0.0220087037 0.0167851646 0.0109710942 0.0225992350 4.2300000000 
0.0142590831 0.0082767431 0.0202414231 0.0177129202 0.0130078647 0.0224179758 0.0139112382 0.0090061791 0.0188162973 0.0155932553 0.0112346402 0.0199518704 4.4300000000 
0.0129533566 0.0084736107 0.0174331025 0.0173331752 0.0137203678 0.0209459826 0.0130914709 0.0094621519 0.0167207899 0.0151777176 0.0119942919 0.0183611433 4.6300000000 
0.0123053559 0.0090534885 0.0155572233 0.0177703588 0.0149759334 0.0205647842 0.0129431923 0.0103249121 0.0155614724 0.0153852001 0.0129939551 0.0177764451 4.8300000000 
0.0119012894 0.0093786232 0.0144239555 0.0183260341 0.0159250109 0.0207270573 0.0129661618 0.0108773194 0.0150550042 0.0157130092 0.0136625707 0.0177634477 5.0300000000 
0.0116581657 0.0095317664 0.0137845650 0.0186045843 0.0162413997 0.0209677690 0.0128417566 0.0108220226 0.0148614907 0.0158182908 0.0137351220 0.0179014597 5.2300000000 
0.0111551828 0.0088236735 0.0134866921 0.0183059925 0.0156609138 0.0209510711 0.0124644000 0.0101925533 0.0147362466 0.0156892585 0.0134357017 0.0179428152 5.4300000000 
0.0106448164 0.0077162799 0.0135733528 0.0180379325 0.0151604142 0.0209154507 0.0120906982 0.0094825677 0.0146988286 0.0153683390 0.0127259565 0.0180107215 5.6300000000 
0.0113655363 0.0081514128 0.0145796598 0.0188138915 0.0158198964 0.0218078865 0.0129109688 0.0100808141 0.0157411236 0.0165578148 0.0138017372 0.0193138924 5.8300000000 
0.0131142282 0.0104616492 0.0157668072 0.0219499667 0.0193349965 0.0245649368 0.0157718904 0.0133861707 0.0181576100 0.0188478128 0.0164810363 0.0212145893 6.0300000000 
0.0136187672 0.0115845848 0.0156529495 0.0230105111 0.0209401881 0.0250808342 0.0158534090 0.0139793042 0.0177275139 0.0185052219 0.0166027219 0.0204077220 6.2300000000 
0.0102666848 0.0086963360 0.0118370337 0.0164361109 0.0147554248 0.0181167970 0.0108689041 0.0093693387 0.0123684694 0.0139113670 0.0124127870 0.0154099470 6.4400000000 
0.0033017612 0.0019318524 0.0046716699 0.0067557572 0.0053449353 0.0081665792 0.0039121122 0.0026042129 0.0052200116 0.0059996599 0.0047091239 0.0072901958 6.6400000000 
0.0061075517 0.0055489069 0.0066661966 0.0088588064 0.0086076307 0.0091099821 0.0064600033 0.0060410108 0.0068789958 0.0079939911 0.0076489268 0.0083390554 6.8400000000 
0.0114485113 0.0109795324 0.0119174901 0.0171306662 0.0167904599 0.0174708726 0.0130410417 0.0126495615 0.0134325220 0.0154071994 0.0150153545 0.0157990442 7.0400000000 
0.0114921552 0.0112419858 0.0117423245 0.0177183424 0.0174958736 0.0179408112 0.0129133175 0.0126924271 0.0131342080 0.0153873092 0.0151533531 0.0156212653 7.2400000000 
0.0075311357 0.0072670141 0.0077952573 0.0126847621 0.0123495608 0.0130199634 0.0087467720 0.0084827093 0.0090108347 0.0110874286 0.0108316680 0.0113431892 7.4400000000 
0.0106409064 0.0100945467 0.0111872662 0.0169548243 0.0164255557 0.0174840929 0.0115137979 0.0110644539 0.0119631419 0.0148227937 0.0143845459 0.0152610416 7.6400000000 
0.0170194463 0.0166350162 0.0174038765 0.0261343615 0.0257050164 0.0265637066 0.0192063758 0.0188277903 0.0195849613 0.0243106694 0.0239779441 0.0246433948 7.8400000000 
0.0155105255 0.0152018261 0.0158192250 0.0259749662 0.0255880834 0.0263618490 0.0190092038 0.0187343599 0.0192840476 0.0224822920 0.0221666745 0.0227979095 8.0400000000 
0.0058575879 0.0056597567 0.0060554191 0.0114986226 0.0112009926 0.0117962525 0.0073793044 0.0071489181 0.0076096907 0.0085632589 0.0082889295 0.0088375882 8.2400000000 
0.0057801268 0.0054965513 0.0060637022 0.0071594483 0.0068534997 0.0074653970 0.0063273781 0.0060522902 0.0066024661 0.0066654377 0.0064092706 0.0069216048 8.4500000000 
0.0106356667 0.0104349935 0.0108363399 0.0144457554 0.0141882147 0.0147032960 0.0114519866 0.0112408473 0.0116631258 0.0131797344 0.0129474699 0.0134119988 8.6500000000 
0.0087080090 0.0085191748 0.0088968433 0.0120551752 0.0118469171 0.0122634333 0.0098139063 0.0096326965 0.0099951161 0.0110125985 0.0108064672 0.0112187298 8.8500000000 
0.0032554698 0.0031640778 0.0033468618 0.0044743911 0.0043772661 0.0045715161 0.0035641919 0.0034813943 0.0036469894 0.0039433747 0.0038521637 0.0040345856 9.0500000000 
0.0081292514 0.0079295035 0.0083289992 0.0138723378 0.0136393893 0.0141052863 0.0101223948 0.0099385241 0.0103062655 0.0118585921 0.0116474025 0.0120697816 9.2500000000 
0.0135500202 0.0133785689 0.0137214716 0.0225164580 0.0222961514 0.0227367646 0.0156298368 0.0154482691 0.0158114045 0.0183512679 0.0181606505 0.0185418853 9.4500000000 
0.0139787901 0.0138201635 0.0141374168 0.0219607585 0.0217329231 0.0221885940 0.0151165860 0.0149549839 0.0152781882 0.0191357356 0.0189280657 0.0193434055 9.6500000000 
0.0106008556 0.0104158070 0.0107859042 0.0171800348 0.0169710567 0.0173890130 0.0120012497 0.0118353328 0.0121671665 0.0158067008 0.0155981347 0.0160152670 9.8500000000 
0.0068253005 0.0067447599 0.0069058412 0.0125676585 0.0124364538 0.0126988633 0.0084740927 0.0083712573 0.0085769282 0.0108679222 0.0107577919 0.0109780526 10.0500000000 
0.0064697343 0.0063892636 0.0065502049 0.0113671153 0.0112881223 0.0114461083 0.0076246022 0.0075537468 0.0076954577 0.0097991095 0.0097141143 0.0098841047 10.2500000000 
0.0071833328 0.0070763010 0.0072903645 0.0120489986 0.0119226889 0.0121753083 0.0084029015 0.0082974667 0.0085083363 0.0104367478 0.0103256928 0.0105478029 10.4500000000 
0.0065317395 0.0064169137 0.0066465654 0.0111319224 0.0109857341 0.0112781108 0.0076360095 0.0075162964 0.0077557226 0.0094193734 0.0092859610 0.0095527858 10.6600000000 
0.0052865413 0.0051627987 0.0054102838 0.0093202512 0.0091991103 0.0094413921 0.0060587098 0.0059321039 0.0061853157 0.0079684235 0.0078205231 0.0081163239 10.8600000000 
0.0037424966 0.0036456809 0.0038393123 0.0078800652 0.0077974132 0.0079627173 0.0048187186 0.0047338718 0.0049035654 0.0064930561 0.0063969356 0.0065891766 11.0600000000 
0.0028185308 0.0027702735 0.0028667881 0.0072696374 0.0072054515 0.0073338234 0.0039464130 0.0038955929 0.0039972332 0.0057579476 0.0056953601 0.0058205351 11.2600000000 
0.0029656434 0.0029004687 0.0030308181 0.0077164931 0.0076336277 0.0077993586 0.0040752592 0.0040133555 0.0041371630 0.0060955161 0.0060144901 0.0061765421 11.4600000000 
0.0039055987 0.0038084907 0.0040027066 0.0087796296 0.0086701337 0.0088891254 0.0049899216 0.0048900286 0.0050898146 0.0074126509 0.0072908523 0.0075344496 11.6600000000 
0.0046292843 0.0045358494 0.0047227192 0.0100112610 0.0098922571 0.0101302648 0.0061013345 0.0059989928 0.0062036762 0.0083845415 0.0082764979 0.0084925851 11.8600000000 
0.0052962777 0.0052103724 0.0053821829 0.0113402727 0.0112265170 0.0114540283 0.0068825427 0.0067867868 0.0069782985 0.0093308876 0.0092451435 0.0094166316 12.0600000000 
0.0063464554 0.0062466912 0.0064462197 0.0125777178 0.0124606122 0.0126948234 0.0078161450 0.0077287003 0.0079035897 0.0106157882 0.0105236629 0.0107079135 12.2600000000 
0.0070298425 0.0069290867 0.0071305983 0.0136082802 0.0134989736 0.0137175868 0.0086455971 0.0085510887 0.0087401056 0.0114472032 0.0113542226 0.0115401839 12.4600000000 
0.0078801835 0.0077809799 0.0079793871 0.0149223716 0.0148059086 0.0150388346 0.0096425540 0.0095452060 0.0097399020 0.0127153560 0.0125959438 0.0128347682 12.6700000000 
0.0085152967 0.0084268987 0.0086036946 0.0161460099 0.0160245667 0.0162674531 0.0105223320 0.0104277005 0.0106169634 0.0136199519 0.0135234466 0.0137164572 12.8700000000 
0.0089879028 0.0089057775 0.0090700280 0.0169615706 0.0168702870 0.0170528543 0.0109733934 0.0108997650 0.0110470218 0.0142680971 0.0141765710 0.0143596232 13.0700000000 
0.0090351399 0.0089714376 0.0090988421 0.0170682131 0.0169868961 0.0171495302 0.0110419596 0.0109777506 0.0111061686 0.0144768138 0.0144067742 0.0145468535 13.2700000000 
0.0089642042 0.0089133710 0.0090150375 0.0170535219 0.0169850199 0.0171220240 0.0109888247 0.0109363390 0.0110413105 0.0144281687 0.0143663234 0.0144900141 13.4700000000 
0.0100624437 0.0099592938 0.0101655936 0.0180356881 0.0179161478 0.0181552285 0.0120909992 0.0119791754 0.0122028231 0.0158359177 0.0157115732 0.0159602622 13.6700000000 
0.0120825927 0.0119420908 0.0122230946 0.0213986063 0.0212259201 0.0215712925 0.0152082574 0.0150618599 0.0153546549 0.0184261146 0.0182454518 0.0186067774 13.8700000000 
0.0130508242 0.0128804501 0.0132211982 0.0229768076 0.0227411767 0.0232124385 0.0158012966 0.0156190156 0.0159835775 0.0183632332 0.0181756705 0.0185507959 14.0700000000 
0.0103821367 0.0102096230 0.0105546504 0.0172313206 0.0170329356 0.0174297056 0.0113768433 0.0112285715 0.0115251150 0.0144486248 0.0142300829 0.0146671667 14.2700000000 
0.0035564595 0.0033878102 0.0037251088 0.0070660017 0.0068633991 0.0072686042 0.0042376352 0.0040643381 0.0044109322 0.0064592445 0.0062432350 0.0066752539 14.4700000000 
0.0050677447 0.0048890076 0.0052464817 0.0071079677 0.0069227548 0.0072931807 0.0051666515 0.0049942804 0.0053390226 0.0062747625 0.0060818600 0.0064676649 14.6700000000 
0.0111240261 0.0109450011 0.0113030510 0.0161310215 0.0159126800 0.0163493629 0.0123911749 0.0122173437 0.0125650060 0.0145982521 0.0143693490 0.0148271553 14.8800000000 
0.0109567717 0.0108385154 0.0110750281 0.0170157466 0.0168273789 0.0172041143 0.0124794799 0.0123260085 0.0126329512 0.0147030023 0.0145373967 0.0148686080 15.0800000000 
0.0067569249 0.0066677223 0.0068461275 0.0115097180 0.0114194293 0.0116000067 0.0078608453 0.0077847199 0.0079369707 0.0100472194 0.0099442268 0.0101502120 15.2800000000 
0.0095473708 0.0094097743 0.0096849674 0.0155037322 0.0153227632 0.0156847012 0.0103985869 0.0102750796 0.0105220942 0.0134867985 0.0133305305 0.0136430665 15.4800000000 
0.0165344792 0.0163818993 0.0166870590 0.0253066692 0.0251096927 0.0255036457 0.0185678636 0.0184189211 0.0187168061 0.0236568477 0.0234594395 0.0238542559 15.6800000000 
0.0158040055 0.0156403859 0.0159676250 0.0263301778 0.0260954149 0.0265649407 0.0193952601 0.0192162858 0.0195742345 0.0229968609 0.0227850825 0.0232086394 15.8800000000 
0.0067899446 0.0066177136 0.0069621755 0.0128244071 0.0125497696 0.0130990447 0.0085273166 0.0083265922 0.0087280410 0.0097891319 0.0095525278 0.0100257361 16.0800000000 
0.0054332503 0.0052699112 0.0055965895 0.0064828399 0.0062638714 0.0067018084 0.0058832540 0.0057268295 0.0060396785 0.0062797503 0.0060873302 0.0064721704 16.2800000000 
0.0105961783 0.0104219810 0.0107703756 0.0142577544 0.0140574511 0.0144580578 0.0114206017 0.0112427955 0.0115984078 0.0130154375 0.0127974546 0.0132334204 16.4800000000 
0.0090164848 0.0088685321 0.0091644375 0.0124340256 0.0122042181 0.0126638332 0.0100663255 0.0098973315 0.0102353194 0.0114068967 0.0112233908 0.0115904026 16.6800000000 
0.0025781563 0.0024908452 0.0026654673 0.0033623866 0.0032412569 0.0034835162 0.0028448827 0.0027375178 0.0029522477 0.0028186761 0.0027384006 0.0028989516 16.8900000000 
0.0075053395 0.0073370130 0.0076736661 0.0129480684 0.0127190848 0.0131770519 0.0094577662 0.0092729346 0.0096425979 0.0111889095 0.0109612812 0.0114165378 17.0900000000 
0.0132991599 0.0131629815 0.0134353382 0.0223024003 0.0220825825 0.0225222180 0.0154986219 0.0153204557 0.0156767881 0.0180753690 0.0178860829 0.0182646552 17.2900000000 
0.0142478546 0.0140787044 0.0144170049 0.0225864189 0.0223814979 0.0227913398 0.0154997693 0.0153279008 0.0156716377 0.0195635718 0.0193652170 0.0197619266 17.4900000000 
0.0111937680 0.0110559228 0.0113316133 0.0181736905 0.0179925474 0.0183548336 0.0126676584 0.0125172056 0.0128181113 0.0164368147 0.0162904651 0.0165831643 17.6900000000 
0.0077672264 0.0076877899 0.0078466629 0.0137921185 0.0136753276 0.0139089094 0.0094269440 0.0093382377 0.0095156504 0.0121104651 0.0120060548 0.0122148755 17.8900000000 
0.0073277424 0.0072702261 0.0073852587 0.0126808271 0.0126190602 0.0127425940 0.0085676420 0.0085134086 0.0086218754 0.0109520965 0.0108822582 0.0110219347 18.0900000000 
0.0078854207 0.0077895022 0.0079813392 0.0132347867 0.0131139212 0.0133556523 0.0092179314 0.0091253756 0.0093104872 0.0114349186 0.0113222260 0.0115476113 18.2900000000 
0.0073830007 0.0072593232 0.0075066783 0.0125072143 0.0123714381 0.0126429904 0.0085737931 0.0084596865 0.0086878997 0.0106216208 0.0104793664 0.0107638753 18.4900000000 
0.0060744931 0.0059569083 0.0061920780 0.0107330037 0.0106159866 0.0108500207 0.0071754723 0.0070603917 0.0072905530 0.0092067793 0.0090948442 0.0093187144 18.6900000000 
0.0045361854 0.0044471450 0.0046252258 0.0092489336 0.0091642504 0.0093336169 0.0057600049 0.0056673113 0.0058526985 0.0076467291 0.0075620761 0.0077313821 18.8900000000 
0.0037163519 0.0036706540 0.0037620498 0.0085787079 0.0085182548 0.0086391609 0.0049326404 0.0048852823 0.0049799986 0.0069386156 0.0068740062 0.0070032251 19.1000000000 
0.0038031702 0.0037505367 0.0038558036 0.0089989033 0.0089215179 0.0090762888 0.0050912604 0.0050299155 0.0051526052 0.0072750205 0.0071972747 0.0073527663 19.3000000000 
0.0044572834 0.0043825974 0.0045319694 0.0099508790 0.0098649567 0.0100368013 0.0058417629 0.0057625555 0.0059209702 0.0082215384 0.0081285004 0.0083145764 19.5000000000 
0.0051160786 0.0050367640 0.0051953932 0.0109835363 0.0108833298 0.0110837427 0.0066252584 0.0065434550 0.0067070619 0.0090412816 0.0089578645 0.0091246986 19.7000000000 
0.0057118675 0.0056290184 0.0057947165 0.0120302404 0.0119287553 0.0121317255 0.0072994582 0.0072138588 0.0073850577 0.0098417420 0.0097490557 0.0099344282 19.9000000000 
0.0064806683 0.0063979573 0.0065633793 0.0130037029 0.0128964648 0.0131109410 0.0080242699 0.0079392603 0.0081092795 0.0107275338 0.0106434460 0.0108116216 20.1000000000 
0.0072833540 0.0071820349 0.0073846732 0.0142458931 0.0141369741 0.0143548120 0.0089614139 0.0088694095 0.0090534183 0.0118714591 0.0117729819 0.0119699363 20.3000000000 
0.0084270231 0.0083421900 0.0085118562 0.0158631917 0.0157472788 0.0159791046 0.0102843091 0.0101859274 0.0103826908 0.0134448828 0.0133370863 0.0135526793 20.5000000000 
0.0092152578 0.0091287607 0.0093017548 0.0171826579 0.0170568369 0.0173084789 0.0112852024 0.0111827676 0.0113876373 0.0145448806 0.0144397957 0.0146499655 20.7000000000 
0.0097751958 0.0096925821 0.0098578094 0.0181138468 0.0180099223 0.0182177713 0.0118359110 0.0117550374 0.0119167846 0.0152422655 0.0151600572 0.0153244738 20.9000000000 
0.0098622088 0.0098040910 0.0099203266 0.0182973717 0.0182202048 0.0183745385 0.0119724111 0.0119109479 0.0120338743 0.0155154662 0.0154400391 0.0155908933 21.1100000000 
0.0097482723 0.0097044492 0.0097920954 0.0182910022 0.0182220263 0.0183599781 0.0119113424 0.0118590269 0.0119636578 0.0154734972 0.0154120468 0.0155349476 21.3100000000 
0.0105550712 0.0104729207 0.0106372216 0.0189748372 0.0188756999 0.0190739745 0.0126840036 0.0125970134 0.0127709937 0.0165373731 0.0164264343 0.0166483119 21.5100000000 
0.0124339988 0.0122978664 0.0125701312 0.0218973277 0.0217480608 0.0220465945 0.0154798368 0.0153423988 0.0156172749 0.0188610259 0.0187120969 0.0190099549 21.7100000000 
0.0133477056 0.0131742174 0.0135211937 0.0235539273 0.0233502770 0.0237575775 0.0161799836 0.0160213037 0.0163386635 0.0189870389 0.0187951234 0.0191789544 21.9100000000 
0.0109231913 0.0107881290 0.0110582537 0.0183727852 0.0181649063 0.0185806641 0.0120666503 0.0118922280 0.0122410725 0.0151773709 0.0149841360 0.0153706058 22.1100000000 
0.0044965630 0.0043303503 0.0046627757 0.0087412374 0.0085607399 0.0089217350 0.0053036104 0.0051616122 0.0054456086 0.0078396411 0.0076549805 0.0080243017 22.3100000000 
0.0046495930 0.0044860015 0.0048131845 0.0070575229 0.0069041529 0.0072108929 0.0048245005 0.0046895582 0.0049594427 0.0060938030 0.0059248278 0.0062627783 22.5100000000 
0.0108903475 0.0107386800 0.0110420151 0.0159147888 0.0157067118 0.0161228658 0.0121940865 0.0120324239 0.0123557490 0.0144911286 0.0142947652 0.0146874920 22.7100000000 
0.0118513627 0.0117072347 0.0119954908 0.0182489849 0.0180335541 0.0184644158 0.0135056297 0.0133520478 0.0136592116 0.0159478661 0.0157794353 0.0161162969 22.9100000000 
0.0081081328 0.0080123663 0.0082038992 0.0133609022 0.0132602778 0.0134615265 0.0093158251 0.0092276953 0.0094039550 0.0117414993 0.0116280822 0.0118549164 23.1100000000 
0.0095811567 0.0094600198 0.0097022937 0.0157727405 0.0156254671 0.0159200139 0.0105964097 0.0104762809 0.0107165385 0.0136124156 0.0134682902 0.0137565409 23.3200000000 
0.0163509290 0.0161908013 0.0165110568 0.0251388102 0.0249433386 0.0253342817 0.0183279188 0.0181725199 0.0184833177 0.0233244697 0.0231512980 0.0234976414 23.5200000000 
0.0162156653 0.0160495870 0.0163817435 0.0268522235 0.0266298579 0.0270745892 0.0198235051 0.0196434678 0.0200035423 0.0236228439 0.0234187072 0.0238269806 23.7200000000 
0.0073958505 0.0072297819 0.0075619192 0.0140592315 0.0138111081 0.0143073550 0.0093801934 0.0092094418 0.0095509450 0.0108010360 0.0105818931 0.0110201790 23.9200000000 
0.0042564203 0.0040967187 0.0044161220 0.0046873262 0.0044523003 0.0049223520 0.0045839088 0.0044096760 0.0047581416 0.0046828769 0.0044513688 0.0049143850 24.1200000000 
0.0103263015 0.0101648722 0.0104877307 0.0139236185 0.0136848717 0.0141623653 0.0111251527 0.0109550009 0.0112953045 0.0126555216 0.0124284162 0.0128826271 24.3200000000 
0.0095013770 0.0093317653 0.0096709886 0.0130904752 0.0128491064 0.0133318440 0.0105253286 0.0103759818 0.0106746754 0.0120313518 0.0118373979 0.0122253057 24.5200000000 
0.0039706227 0.0038701066 0.0040711387 0.0054528667 0.0053234874 0.0055822460 0.0044597566 0.0043578181 0.0045616952 0.0046073015 0.0044903416 0.0047242614 24.7200000000 
0.0068969236 0.0067400684 0.0070537789 0.0116223877 0.0113877041 0.0118570714 0.0085724543 0.0084079138 0.0087369948 0.0102042718 0.0100138842 0.0103946594 24.9200000000 
0.0127953279 0.0126275370 0.0129631187 0.0216123927 0.0213827953 0.0218419900 0.0150947790 0.0149152672 0.0152742909 0.0175325313 0.0173292917 0.0177357710 25.1200000000 
0.0141419014 0.0139647625 0.0143190403 0.0223797843 0.0221511222 0.0226084463 0.0153506398 0.0151769556 0.0155243239 0.0192084041 0.0189998052 0.0194170031 25.3300000000 
0.0112260642 0.0110672103 0.0113849181 0.0179643156 0.0177352707 0.0181933605 0.0125632577 0.0123846960 0.0127418193 0.0165346025 0.0163365081 0.0167326970 25.5300000000 
0.0071860097 0.0070897029 0.0072823165 0.0130690902 0.0129381891 0.0131999913 0.0089059740 0.0087955999 0.0090163482 0.0113907243 0.0112618400 0.0115196086 25.7300000000 
0.0063521567 0.0063005043 0.0064038090 0.0113042564 0.0112392406 0.0113692721 0.0075210182 0.0074690059 0.0075730306 0.0097018715 0.0096372840 0.0097664590 25.9300000000 
0.0070155696 0.0069132617 0.0071178776 0.0120436377 0.0119246247 0.0121626508 0.0083926483 0.0082757162 0.0085095804 0.0104081368 0.0102801202 0.0105361535 26.1300000000 
0.0067448108 0.0066056145 0.0068840071 0.0114277994 0.0112997040 0.0115558948 0.0078905669 0.0077676344 0.0080134994 0.0096655875 0.0095175952 0.0098135798 26.3300000000 
0.0055648724 0.0054343819 0.0056953628 0.0097064133 0.0095827822 0.0098300445 0.0064291817 0.0063220197 0.0065363437 0.0083588522 0.0082253793 0.0084923251 26.5300000000 
0.0039177566 0.0038162809 0.0040192322 0.0080443974 0.0079566274 0.0081321674 0.0049865955 0.0048999705 0.0050732204 0.0066518342 0.0065613144 0.0067423541 26.7300000000 
0.0028783692 0.0028233012 0.0029334372 0.0072577296 0.0071951127 0.0073203465 0.0039461905 0.0038956609 0.0039967201 0.0057604994 0.0056996234 0.0058213755 26.9300000000 
0.0028656482 0.0028158753 0.0029154211 0.0075116525 0.0074355525 0.0075877525 0.0039662771 0.0039132253 0.0040193289 0.0059590468 0.0058898670 0.0060282267 27.1300000000 
0.0036525679 0.0035626180 0.0037425178 0.0084822830 0.0083787944 0.0085857716 0.0047401120 0.0046563314 0.0048238926 0.0071150123 0.0070170584 0.0072129663 27.3300000000 
0.0045000069 0.0043995695 0.0046004443 0.0098150622 0.0096977741 0.0099323504 0.0059399800 0.0058399394 0.0060400207 0.0082339457 0.0081209962 0.0083468951 27.5400000000 
0.0051818902 0.0050913704 0.0052724100 0.0111239308 0.0109995708 0.0112482907 0.0067582777 0.0066569739 0.0068595816 0.0091929328 0.0090890308 0.0092968347 27.7400000000 
0.0061986425 0.0060957151 0.0063015699 0.0124625969 0.0123512175 0.0125739764 0.0077246581 0.0076347642 0.0078145521 0.0104507536 0.0103497728 0.0105517345 27.9400000000 
0.0069001325 0.0068016331 0.0069986318 0.0133983227 0.0132885256 0.0135081198 0.0084319364 0.0083490546 0.0085148182 0.0113686955 0.0112699205 0.0114674705 28.1400000000 
0.0076783219 0.0075911631 0.0077654807 0.0146057132 0.0144907271 0.0147206993 0.0093788854 0.0092897543 0.0094680166 0.0124846443 0.0123781953 0.0125910932 28.3400000000 
0.0083917732 0.0083074847 0.0084760616 0.0159213912 0.0158134100 0.0160293723 0.0103838284 0.0102898453 0.0104778115 0.0134530935 0.0133415960 0.0135645910 28.5400000000 
0.0089465166 0.0088630523 0.0090299809 0.0168590061 0.0167434404 0.0169745718 0.0109074695 0.0108210635 0.0109938756 0.0141972632 0.0140934692 0.0143010571 28.7400000000 
0.0090536256 0.0089969681 0.0091102830 0.0170510375 0.0169677200 0.0171343551 0.0110432673 0.0109805307 0.0111060040 0.0144657291 0.0143875282 0.0145439300 28.9400000000 
0.0089194951 0.0088734922 0.0089654979 0.0170246679 0.0169561464 0.0170931894 0.0109755871 0.0109253491 0.0110258251 0.0143949451 0.0143304873 0.0144594028 29.1400000000 
0.0097072622 0.0096241051 0.0097904194 0.0176490747 0.0175516004 0.0177465490 0.0116801226 0.0115906832 0.0117695620 0.0154050897 0.0152996041 0.0155105752 29.3400000000 
0.0118110844 0.0116735394 0.0119486295 0.0208452369 0.0206622418 0.0210282320 0.0148177964 0.0146647607 0.0149708321 0.0181436131 0.0179756333 0.0183115929 29.5500000000 
0.0130752459 0.0129002804 0.0132502113 0.0231396156 0.0229162088 0.0233630225 0.0159824502 0.0157949244 0.0161699759 0.0186469468 0.0184372266 0.0188566670 29.7500000000 
0.0109517939 0.0107858186 0.0111177691 0.0183565482 0.0181500430 0.0185630534 0.0121554427 0.0119851871 0.0123256984 0.0151577772 0.0149711465 0.0153444080 29.9500000000 
0.0045948835 0.0044024038 0.0047873632 0.0084604876 0.0082372735 0.0086837016 0.0052266648 0.0050368997 0.0054164298 0.0076796360 0.0074615303 0.0078977417 30.1500000000 
0.0038971381 0.0037277043 0.0040665719 0.0057024913 0.0055396828 0.0058652998 0.0039367848 0.0037840850 0.0040894846 0.0047888287 0.0046293747 0.0049482827 30.3500000000 
0.0104430236 0.0102939430 0.0105921042 0.0148172601 0.0146082712 0.0150262491 0.0115005708 0.0113372857 0.0116638559 0.0136159817 0.0134187143 0.0138132490 30.5500000000 
0.0114372563 0.0112844697 0.0115900428 0.0175517300 0.0173511668 0.0177522933 0.0129802625 0.0128239418 0.0131365832 0.0152336712 0.0150460257 0.0154213167 30.7500000000 
0.0076008435 0.0074786911 0.0077229958 0.0124058435 0.0122795677 0.0125321192 0.0086587010 0.0085507345 0.0087666675 0.0108671909 0.0107478387 0.0109865431 30.9500000000 
0.0081364999 0.0080316441 0.0082413557 0.0137855988 0.0136375664 0.0139336312 0.0090668745 0.0089678299 0.0091659192 0.0117366615 0.0116028891 0.0118704339 31.1500000000 
0.0156300532 0.0154552081 0.0158048983 0.0238106507 0.0236027960 0.0240185054 0.0172572261 0.0170893735 0.0174250787 0.0222020824 0.0220291533 0.0223750114 31.3500000000 
0.0166910813 0.0165147062 0.0168674565 0.0273095050 0.0270854270 0.0275335829 0.0201906936 0.0200224825 0.0203589048 0.0242873570 0.0240778327 0.0244968812 31.5500000000 
0.0081935368 0.0080466880 0.0083403856 0.0152444579 0.0150453535 0.0154435623 0.0103808946 0.0102293050 0.0105324843 0.0118970198 0.0116976246 0.0120964150 31.7600000000 
0.0043145080 0.0041728641 0.0044561520 0.0048575500 0.0046874972 0.0050276027 0.0046412504 0.0045128231 0.0047696777 0.0049133056 0.0047325903 0.0050940208 31.9600000000 
0.0102188034 0.0100602609 0.0103773460 0.0137414798 0.0134901954 0.0139927642 0.0110477326 0.0108725613 0.0112229038 0.0124332010 0.0122359147 0.0126304873 32.1600000000 
0.0096022532 0.0094478487 0.0097566576 0.0131616239 0.0129451543 0.0133780935 0.0105927909 0.0104240012 0.0107615806 0.0121017179 0.0119209033 0.0122825324 32.3600000000 
0.0036499340 0.0035162232 0.0037836448 0.0049180586 0.0047386281 0.0050974892 0.0041597402 0.0040113454 0.0043081351 0.0040422305 0.0038792383 0.0042052226 32.5600000000 
0.0061076038 0.0059614134 0.0062537943 0.0104473082 0.0101902621 0.0107043544 0.0077324239 0.0075370003 0.0079278474 0.0093100324 0.0090793906 0.0095406742 32.7600000000 
0.0125260217 0.0123561769 0.0126958666 0.0212912614 0.0210199771 0.0215625458 0.0149289332 0.0147520496 0.0151058168 0.0172727969 0.0170629241 0.0174826697 32.9600000000 
0.0143675838 0.0141912307 0.0145439368 0.0230003733 0.0227370517 0.0232636950 0.0157443327 0.0155643643 0.0159243010 0.0195211713 0.0192946655 0.0197476771 33.1600000000 
0.0119415039 0.0117843006 0.0120987072 0.0190621092 0.0188500543 0.0192741641 0.0132357848 0.0130666898 0.0134048797 0.0173507506 0.0171796458 0.0175218553 33.3600000000 
0.0082586463 0.0081618788 0.0083554138 0.0144572632 0.0143163010 0.0145982253 0.0100108895 0.0099066577 0.0101151214 0.0128505163 0.0127024244 0.0129986081 33.5600000000 
0.0072392664 0.0071879082 0.0072906246 0.0126675120 0.0126008671 0.0127341569 0.0085165234 0.0084652058 0.0085678409 0.0108975514 0.0108327583 0.0109623444 33.7700000000 
0.0077098363 0.0076288946 0.0077907781 0.0132470267 0.0131470870 0.0133469663 0.0092204735 0.0091303130 0.0093106341 0.0114278844 0.0113110111 0.0115447577 33.9700000000 
0.0075685832 0.0074466401 0.0076905263 0.0127485494 0.0126067916 0.0128903072 0.0087682896 0.0086547020 0.0088818773 0.0108978034 0.0107416800 0.0110539268 34.1700000000 
0.0062662172 0.0061441225 0.0063883119 0.0109688988 0.0108579931 0.0110798045 0.0074055707 0.0072935464 0.0075175950 0.0094138493 0.0093003271 0.0095273715 34.3700000000 
0.0046741262 0.0045895682 0.0047586842 0.0093642510 0.0092758715 0.0094526306 0.0059154622 0.0058367210 0.0059942034 0.0077889303 0.0077018806 0.0078759800 34.5700000000 
0.0037982266 0.0037498238 0.0038466294 0.0085952970 0.0085410775 0.0086495166 0.0049917999 0.0049466677 0.0050369320 0.0069780743 0.0069248882 0.0070312603 34.7700000000 
0.0037347051 0.0036879088 0.0037815013 0.0088460653 0.0087720451 0.0089200856 0.0050075062 0.0049516565 0.0050633559 0.0071608927 0.0070905955 0.0072311899 34.9700000000 
0.0043357255 0.0042707082 0.0044007429 0.0097623488 0.0096786141 0.0098460835 0.0056887704 0.0056134725 0.0057640682 0.0080527343 0.0079642626 0.0081412060 35.1700000000 
0.0050021205 0.0049270120 0.0050772290 0.0108029717 0.0107017679 0.0109041755 0.0064909906 0.0064056023 0.0065763788 0.0088767162 0.0087788205 0.0089746119 35.3700000000 
0.0056043318 0.0055162493 0.0056924143 0.0118340165 0.0117310601 0.0119369728 0.0071668337 0.0070803755 0.0072532918 0.0096875477 0.0095907287 0.0097843666 35.5700000000 
0.0063335469 0.0062475611 0.0064195327 0.0128088646 0.0127169827 0.0129007465 0.0078907658 0.0078090952 0.0079724365 0.0105764701 0.0104881836 0.0106647565 35.7700000000 
0.0071901394 0.0071109687 0.0072693101 0.0140832834 0.0139720599 0.0141945069 0.0088452787 0.0087595004 0.0089310571 0.0116885470 0.0115914165 0.0117856776 35.9800000000 
0.0083001327 0.0082052128 0.0083950527 0.0156502531 0.0155187252 0.0157817809 0.0101324261 0.0100309328 0.0102339195 0.0132813862 0.0131614867 0.0134012858 36.1800000000 
0.0091320735 0.0090459630 0.0092181839 0.0170085580 0.0168969131 0.0171202030 0.0111799079 0.0110840498 0.0112757661 0.0144051899 0.0143029115 0.0145074682 36.3800000000 
0.0096984002 0.0096287692 0.0097680312 0.0180240911 0.0179397578 0.0181084243 0.0117607286 0.0116814393 0.0118400178 0.0151689983 0.0150917419 0.0152462547 36.5800000000 
0.0098805989 0.0098207078 0.0099404899 0.0182623648 0.0181862023 0.0183385273 0.0119640932 0.0119038671 0.0120243194 0.0155001251 0.0154229455 0.0155773047 36.7800000000 
0.0097329625 0.0096911896 0.0097747353 0.0182836222 0.0182137980 0.0183534463 0.0119130047 0.0118594145 0.0119665949 0.0154643127 0.0154016708 0.0155269546 36.9800000000 
0.0102760241 0.0101946111 0.0103574372 0.0187171915 0.0186202682 0.0188141148 0.0123727351 0.0122933969 0.0124520733 0.0161554519 0.0160562868 0.0162546171 37.1800000000 
0.0120784388 0.0119671418 0.0121897359 0.0212264989 0.0210812380 0.0213717597 0.0149108069 0.0147828831 0.0150387307 0.0184222843 0.0182663902 0.0185781785 37.3800000000 
0.0133176830 0.0131637334 0.0134716327 0.0237213322 0.0235201599 0.0239225046 0.0164018347 0.0162410570 0.0165626125 0.0192170633 0.0190418790 0.0193922476 37.5800000000 
0.0116302498 0.0114892483 0.0117712513 0.0198229833 0.0195834396 0.0200625270 0.0131216162 0.0129670739 0.0132761585 0.0160997629 0.0159135986 0.0162859272 37.7800000000 
0.0055433517 0.0053630809 0.0057236225 0.0101434872 0.0099268800 0.0103600944 0.0063172242 0.0061521187 0.0064823297 0.0090372947 0.0088316343 0.0092429551 37.9900000000 
0.0035317169 0.0033897818 0.0036736520 0.0059599026 0.0058178731 0.0061019320 0.0037419561 0.0036026220 0.0038812903 0.0049116707 0.0047743520 0.0050489894 38.1900000000 
0.0102845444 0.0101323011 0.0104367877 0.0148298328 0.0146438567 0.0150158089 0.0114839264 0.0113314607 0.0116363920 0.0136132396 0.0134176481 0.0138088311 38.3900000000 
0.0120402366 0.0118783624 0.0122021108 0.0184226785 0.0182447207 0.0186006363 0.0136782329 0.0135035353 0.0138529305 0.0160891099 0.0159045752 0.0162736445 38.5900000000 
0.0087043589 0.0085912847 0.0088174331 0.0140370175 0.0139182372 0.0141557978 0.0098757719 0.0097777459 0.0099737979 0.0123076943 0.0121981803 0.0124172084 38.7900000000 
0.0083707414 0.0082775022 0.0084639806 0.0142930232 0.0141775602 0.0144084863 0.0095354948 0.0094433335 0.0096276561 0.0121903947 0.0120786503 0.0123021391 38.9900000000 
0.0153415115 0.0151850655 0.0154979575 0.0235404641 0.0233360636 0.0237448645 0.0169888637 0.0168294744 0.0171482529 0.0217773435 0.0215939478 0.0219607391 39.1900000000 
0.0169983026 0.0168295029 0.0171671023 0.0275923278 0.0273513559 0.0278332998 0.0204825214 0.0202838073 0.0206812354 0.0246951113 0.0244874945 0.0249027281 39.3900000000 
0.0094366626 0.0092800021 0.0095933231 0.0173582964 0.0171296366 0.0175869561 0.0119432830 0.0117638605 0.0121227054 0.0137423581 0.0135186954 0.0139660209 39.5900000000 
0.0026658813 0.0025374780 0.0027942846 0.0024623644 0.0023378045 0.0025869243 0.0027865894 0.0026618434 0.0029113355 0.0027115869 0.0025665508 0.0028566231 39.7900000000 
0.0095208485 0.0088135080 0.0102281890 0.0128622358 0.0120969986 0.0136274731 0.0101888526 0.0094629911 0.0109147141 0.0124140151 0.0118978769 0.0129301532 39.9900000000 


==> fig/AgentError_MonteCarlo_distributed.txt <==
Mean_Agent1 Min_Agent1 Max_Agent1 Mean_Agent2 Min_Agent2 Max_Agent2 Mean_Agent3 Min_Agent3 Max_Agent3 Mean_Agent4 Min_Agent4 Max_Agent4 t_set_nominal 
0.9108265184 0.4958920270 1.3257610098 0.9466328706 0.5310308980 1.3622348432 0.9740171036 0.5920428802 1.3559913270 0.9977244478 0.5768977813 1.4185511143 0.0000000000 
0.8667012263 0.3496292838 1.3837731688 0.9452827196 0.4255925040 1.4649729352 0.9347415351 0.4331637282 1.4363193420 0.8990700858 0.3530735110 1.4450666606 0.2100000000 
0.7110324539 0.2766855738 1.1453793339 0.7993712640 0.3639519386 1.2347905895 0.7886083431 0.3620844035 1.2151322827 0.7639062508 0.2919472591 1.2358652426 0.4100000000 
0.5807724668 0.2278071053 0.9337378282 0.6567678173 0.3001303450 1.0134052895 0.6460603131 0.2971613558 0.9949592704 0.6283239161 0.2441605903 1.0124872419 0.6100000000 
0.4720043052 0.1860065931 0.7580020174 0.5289438465 0.2416112238 0.8162764691 0.5224052151 0.2401855376 0.8046248927 0.5071855664 0.1991646803 0.8152064525 0.8100000000 
0.3852083339 0.1509313938 0.6194852740 0.4269839296 0.1912516914 0.6627161678 0.4239514767 0.1923289556 0.6555739979 0.4083519106 0.1573336630 0.6593701581 1.0100000000 
0.3134239103 0.1228454356 0.5040023850 0.3454165099 0.1523449678 0.5384880519 0.3430627457 0.1534150327 0.5327104587 0.3298187709 0.1253853430 0.5342521988 1.2100000000 
0.2538640713 0.1009288570 0.4067992857 0.2762476125 0.1222915981 0.4302036269 0.2764650224 0.1247179164 0.4282121283 0.2645418141 0.1028391283 0.4262444999 1.4100000000 
0.2071884241 0.0845326553 0.3298441929 0.2235171712 0.1003984326 0.3466359099 0.2235375569 0.1019573167 0.3451177971 0.2139798902 0.0877980228 0.3401617575 1.6100000000 
0.1712862814 0.0720149198 0.2705576430 0.1834696858 0.0845111240 0.2824282475 0.1833268329 0.0860901339 0.2805635318 0.1770247223 0.0759797022 0.2780697423 1.8100000000 
0.1412426233 0.0609094704 0.2215757763 0.1532188577 0.0741088210 0.2323288944 0.1520039661 0.0732160188 0.2307919135 0.1479924562 0.0656406712 0.2303442411 2.0100000000 
0.1145544866 0.0505094212 0.1785995520 0.1248399059 0.0615748015 0.1881050104 0.1238945942 0.0612835280 0.1865056604 0.1204518144 0.0548671913 0.1860364376 2.2200000000 
0.0932143810 0.0411607021 0.1452680599 0.1022226952 0.0516601661 0.1527852243 0.1004616032 0.0509411028 0.1499821037 0.0964895192 0.0435268669 0.1494521715 2.4200000000 
0.0758887284 0.0331633609 0.1186140960 0.0805290830 0.0384394804 0.1226186857 0.0798344289 0.0401865753 0.1194822826 0.0751920451 0.0318343197 0.1185497705 2.6200000000 
0.0608942264 0.0256376589 0.0961507939 0.0647699704 0.0289241091 0.1006158317 0.0635576962 0.0313102990 0.0958050933 0.0599941452 0.0237906712 0.0961976192 2.8200000000 
0.0500838515 0.0209219056 0.0792457974 0.0512300843 0.0214262282 0.0810339403 0.0506956503 0.0236137434 0.0777775572 0.0481913627 0.0187601489 0.0776225766 3.0200000000 
0.0399016656 0.0160448779 0.0637584533 0.0419628686 0.0169494691 0.0669762680 0.0407624753 0.0188173069 0.0627076436 0.0391101562 0.0143570465 0.0638632659 3.2200000000 
0.0329904710 0.0130992822 0.0528816597 0.0348137944 0.0144753893 0.0551521995 0.0328426085 0.0148960646 0.0507891524 0.0325875648 0.0126606658 0.0525144639 3.4200000000 
0.0263100953 0.0101747406 0.0424454501 0.0294683744 0.0139039944 0.0450327543 0.0277728740 0.0132398638 0.0423058841 0.0278426069 0.0120841778 0.0436010360 3.6200000000 
0.0229877336 0.0105379168 0.0354375503 0.0259037465 0.0137937860 0.0380137069 0.0241373120 0.0125829254 0.0356916985 0.0246672943 0.0131631984 0.0361713901 3.8200000000 
0.0202261448 0.0101734755 0.0302788141 0.0237259369 0.0138383883 0.0336134855 0.0214100619 0.0126313137 0.0301888101 0.0208558600 0.0118317418 0.0298799783 4.0200000000 
0.0185227808 0.0116400628 0.0254054987 0.0240423695 0.0172125944 0.0308721446 0.0211239093 0.0143845314 0.0278632872 0.0196412879 0.0130176447 0.0262649311 4.2300000000 
0.0172261595 0.0119487180 0.0225036010 0.0238124503 0.0181842714 0.0294406293 0.0180688363 0.0130631797 0.0230744929 0.0203953819 0.0154555698 0.0253351939 4.4300000000 
0.0156351663 0.0111659004 0.0201044321 0.0232362015 0.0177376947 0.0287347084 0.0177756188 0.0133493821 0.0222018554 0.0208286901 0.0166497318 0.0250076483 4.6300000000 
0.0187682520 0.0143117086 0.0232247953 0.0299863551 0.0231680950 0.0368046153 0.0216526703 0.0166061265 0.0266992142 0.0282172203 0.0203511044 0.0360833362 4.8300000000 
0.0224341033 0.0164248057 0.0284434009 0.0321304222 0.0234787649 0.0407820794 0.0230992599 0.0173202798 0.0288782400 0.0288485267 0.0203507981 0.0373462554 5.0300000000 
0.0192045709 0.0154530180 0.0229561239 0.0320960316 0.0251566658 0.0390353975 0.0219159368 0.0176088380 0.0262230357 0.0278433320 0.0221250756 0.0335615884 5.2300000000 
0.0199746020 0.0158042986 0.0241449053 0.0328100541 0.0262592502 0.0393608581 0.0234454837 0.0187606029 0.0281303644 0.0288128985 0.0234104148 0.0342153821 5.4300000000 
0.0194441207 0.0155035816 0.0233846599 0.0341611037 0.0282902838 0.0400319236 0.0236449102 0.0193262796 0.0279635408 0.0286392973 0.0236678375 0.0336107571 5.6300000000 
0.0198575536 0.0160953099 0.0236197974 0.0335804264 0.0275987347 0.0395621182 0.0235174653 0.0195323605 0.0275025702 0.0292878002 0.0241264490 0.0344491514 5.8300000000 
0.0207358382 0.0162304336 0.0252412428 0.0351073611 0.0279924740 0.0422222483 0.0248445836 0.0200800086 0.0296091585 0.0307595553 0.0246700949 0.0368490158 6.0300000000 
0.0223827582 0.0181168602 0.0266486562 0.0366123082 0.0301696312 0.0430549852 0.0260247698 0.0214959698 0.0305535699 0.0333061008 0.0274883996 0.0391238019 6.2300000000 
0.0216261663 0.0178069572 0.0254453755 0.0348045015 0.0286718853 0.0409371177 0.0250779950 0.0207861229 0.0293698672 0.0305031315 0.0251462401 0.0358600228 6.4400000000 
0.0137035931 0.0103286549 0.0170785313 0.0255163896 0.0201492266 0.0308835526 0.0176965812 0.0140547262 0.0213384362 0.0219712905 0.0173483873 0.0265941937 6.6400000000 
0.0092119186 0.0082048298 0.0102190075 0.0161943919 0.0141734613 0.0182153224 0.0106787284 0.0092668824 0.0120905744 0.0137907146 0.0121585685 0.0154228607 6.8400000000 
0.0165992485 0.0150545723 0.0181439247 0.0245862847 0.0225388402 0.0266337292 0.0191193240 0.0172834523 0.0209551957 0.0233519745 0.0216752886 0.0250286603 7.0400000000 
0.0219218566 0.0197667308 0.0240769823 0.0320808204 0.0297798998 0.0343817410 0.0259079991 0.0235420421 0.0282739562 0.0317876146 0.0286683559 0.0349068733 7.2400000000 
0.0195994829 0.0180660808 0.0211328851 0.0304106363 0.0285335619 0.0322877106 0.0232906493 0.0211137386 0.0254675600 0.0279041014 0.0256560295 0.0301521732 7.4400000000 
0.0175089592 0.0165826561 0.0184352623 0.0278884298 0.0264777216 0.0292991380 0.0202511825 0.0191890981 0.0213132669 0.0249391008 0.0236756342 0.0262025674 7.6400000000 
0.0222499856 0.0210642817 0.0234356894 0.0346902618 0.0329034777 0.0364770458 0.0256046113 0.0242690557 0.0269401669 0.0313932841 0.0297852061 0.0330013621 7.8400000000 
0.0243045785 0.0228733290 0.0257358281 0.0389809009 0.0371482547 0.0408135471 0.0285566585 0.0271193972 0.0299939198 0.0347170493 0.0329248539 0.0365092448 8.0400000000 
0.0151329641 0.0138247702 0.0164411580 0.0269145404 0.0251152297 0.0287138512 0.0186241452 0.0173245679 0.0199237225 0.0222051973 0.0206464843 0.0237639103 8.2400000000 
0.0064822924 0.0059459131 0.0070186717 0.0096791047 0.0090782822 0.0102799272 0.0073710722 0.0069051099 0.0078370345 0.0089921683 0.0083397432 0.0096445934 8.4500000000 
0.0139612636 0.0124103110 0.0155122162 0.0211003029 0.0186219564 0.0235786494 0.0158593780 0.0137796211 0.0179391349 0.0182904998 0.0159177903 0.0206632093 8.6500000000 
0.0175505187 0.0157253567 0.0193756807 0.0270960364 0.0237276366 0.0304644361 0.0187591004 0.0170430982 0.0204751026 0.0255529243 0.0232448835 0.0278609652 8.8500000000 
0.0151143532 0.0138050776 0.0164236289 0.0223754632 0.0204919199 0.0242590065 0.0174741800 0.0159145197 0.0190338403 0.0203963657 0.0185714488 0.0222212827 9.0500000000 
0.0135825513 0.0127841708 0.0143809317 0.0204407776 0.0191621092 0.0217194461 0.0155037993 0.0145504977 0.0164571009 0.0186113779 0.0174895116 0.0197332441 9.2500000000 
0.0180792145 0.0168103378 0.0193480912 0.0290099493 0.0273860421 0.0306338565 0.0214701587 0.0202721609 0.0226681565 0.0247159873 0.0232973307 0.0261346438 9.4500000000 
0.0207458273 0.0194961695 0.0219954852 0.0313145050 0.0295360264 0.0330929837 0.0239768116 0.0227704467 0.0251831765 0.0282221012 0.0267288615 0.0297153410 9.6500000000 
0.0177536873 0.0163563334 0.0191510412 0.0276151339 0.0254803349 0.0297499329 0.0191589110 0.0174082223 0.0209095996 0.0248147073 0.0230858221 0.0265435925 9.8500000000 
0.0103447809 0.0094211570 0.0112684049 0.0170853525 0.0152370306 0.0189336744 0.0129326824 0.0117257291 0.0141396358 0.0150359004 0.0139149439 0.0161568569 10.0500000000 
0.0024558954 0.0016321072 0.0032796836 0.0061445818 0.0046887283 0.0076004354 0.0029136190 0.0020924733 0.0037347648 0.0048952822 0.0040154146 0.0057751499 10.2500000000 
0.0053524537 0.0043216062 0.0063833012 0.0082090164 0.0068515688 0.0095664640 0.0040021639 0.0028777913 0.0051265365 0.0044976567 0.0032427600 0.0057525534 10.4500000000 
0.0072814755 0.0051658810 0.0093970700 0.0092234734 0.0069791460 0.0114678008 0.0089082450 0.0061309932 0.0116854968 0.0061035408 0.0026165717 0.0095905098 10.6600000000 
0.0103668613 0.0089067658 0.0118269568 0.0149257957 0.0122786365 0.0175729548 0.0129064750 0.0106903514 0.0151225986 0.0132511536 0.0112359523 0.0152663549 10.8600000000 
0.0110092361 0.0098229620 0.0121955101 0.0173584803 0.0140020948 0.0207148658 0.0172627147 0.0136353353 0.0208900940 0.0170063209 0.0157337180 0.0182789238 11.0600000000 
0.0214134649 0.0194210480 0.0234058819 0.0338777785 0.0295957895 0.0381597676 0.0253221404 0.0224534197 0.0281908611 0.0329462761 0.0296722625 0.0362202897 11.2600000000 
0.0098392241 0.0092150548 0.0104633935 0.0128693199 0.0116051560 0.0141334837 0.0126818102 0.0109259379 0.0144376826 0.0129583421 0.0117266900 0.0141899942 11.4600000000 
0.0113046409 0.0092694457 0.0133398360 0.0151213286 0.0127752332 0.0174674240 0.0140611369 0.0123226502 0.0157996237 0.0133507534 0.0113693156 0.0153321912 11.6600000000 
0.0110580954 0.0095927486 0.0125234422 0.0152348014 0.0124381566 0.0180314461 0.0145973729 0.0120935692 0.0171011766 0.0147302405 0.0125086466 0.0169518343 11.8600000000 
0.0147713145 0.0131945106 0.0163481183 0.0192065702 0.0166508945 0.0217622459 0.0186233588 0.0166282592 0.0206184585 0.0156985108 0.0137300286 0.0176669929 12.0600000000 
0.0204701066 0.0183734472 0.0225667660 0.0305618148 0.0243173997 0.0368062298 0.0227026442 0.0194491770 0.0259561114 0.0247541591 0.0220220807 0.0274862375 12.2600000000 
0.0209352131 0.0173790467 0.0244913795 0.0299241226 0.0212165612 0.0386316840 0.0233315723 0.0168823049 0.0297808397 0.0258246099 0.0206719129 0.0309773069 12.4600000000 
0.0115731289 0.0084043189 0.0147419388 0.0192754567 0.0144100377 0.0241408757 0.0160778713 0.0128262445 0.0193294980 0.0179511622 0.0138654275 0.0220368969 12.6700000000 
0.0081822359 0.0063307357 0.0100337360 0.0136651339 0.0114055347 0.0159247331 0.0090060221 0.0072753183 0.0107367259 0.0106151361 0.0083119309 0.0129183412 12.8700000000 
0.0073917109 0.0055628584 0.0092205633 0.0149097645 0.0135479065 0.0162716225 0.0092573545 0.0079000640 0.0106146449 0.0124980736 0.0101521935 0.0148439537 13.0700000000 
0.0079127332 0.0065228254 0.0093026410 0.0145426704 0.0128856653 0.0161996754 0.0095819492 0.0082135778 0.0109503206 0.0121733358 0.0105327459 0.0138139256 13.2700000000 
0.0058534183 0.0049182871 0.0067885495 0.0136883459 0.0118466535 0.0155300383 0.0084707727 0.0072766175 0.0096649278 0.0109079965 0.0096849599 0.0121310331 13.4700000000 
0.0073610817 0.0060904084 0.0086317551 0.0158342923 0.0136247453 0.0180438393 0.0104840403 0.0088383197 0.0121297609 0.0136578852 0.0119094949 0.0154062755 13.6700000000 
0.0142731813 0.0118241816 0.0167221811 0.0234827635 0.0204903678 0.0264751593 0.0197486100 0.0169066410 0.0225905791 0.0214236308 0.0177728298 0.0250744318 13.8700000000 
0.0200599928 0.0163144305 0.0238055551 0.0325213465 0.0290464433 0.0359962498 0.0230003569 0.0197451283 0.0262555854 0.0285934076 0.0238907624 0.0332960528 14.0700000000 
0.0189124284 0.0155729837 0.0222518730 0.0280501487 0.0240637405 0.0320365569 0.0221804212 0.0183828301 0.0259780123 0.0242298821 0.0202213227 0.0282384414 14.2700000000 
0.0111396749 0.0092516343 0.0130277155 0.0173129861 0.0143205200 0.0203054522 0.0123146989 0.0103580389 0.0142713590 0.0158227792 0.0124090845 0.0192364738 14.4700000000 
0.0081391484 0.0067712981 0.0095069986 0.0094424039 0.0076702801 0.0112145277 0.0084550024 0.0069947279 0.0099152769 0.0091815260 0.0073875380 0.0109755141 14.6700000000 
0.0145421884 0.0129637776 0.0161205992 0.0168174512 0.0145528572 0.0190820453 0.0150484445 0.0134181452 0.0166787437 0.0174124481 0.0153521460 0.0194727502 14.8800000000 
0.0140858541 0.0125552439 0.0156164643 0.0187087257 0.0167003615 0.0207170899 0.0148681579 0.0133473996 0.0163889162 0.0172290540 0.0153651913 0.0190929167 15.0800000000 
0.0068169329 0.0056724677 0.0079613980 0.0087745586 0.0071599528 0.0103891644 0.0073460735 0.0061712214 0.0085209255 0.0087481865 0.0072909143 0.0102054588 15.2800000000 
0.0056582794 0.0039893297 0.0073272290 0.0092910668 0.0066771434 0.0119049903 0.0057983430 0.0041279068 0.0074687791 0.0078524038 0.0059221488 0.0097826589 15.4800000000 
0.0170894536 0.0140865020 0.0200924051 0.0271249108 0.0232996433 0.0309501782 0.0189706554 0.0164020651 0.0215392457 0.0255671115 0.0215570057 0.0295772173 15.6800000000 
0.0198368247 0.0164452076 0.0232284418 0.0325355559 0.0272478047 0.0378233072 0.0225054594 0.0186653712 0.0263455476 0.0288376544 0.0235827082 0.0340926007 15.8800000000 
0.0138808438 0.0118737371 0.0158879506 0.0226295535 0.0192027147 0.0260563923 0.0170768352 0.0142976864 0.0198559841 0.0203489626 0.0172710056 0.0234269197 16.0800000000 
0.0107849160 0.0095714694 0.0119983625 0.0157438453 0.0139520189 0.0175356718 0.0122875331 0.0109287912 0.0136462749 0.0143349653 0.0128017007 0.0158682299 16.2800000000 
0.0147146258 0.0125653277 0.0168639239 0.0214883487 0.0184415335 0.0245351640 0.0169086241 0.0144066298 0.0194106184 0.0192872352 0.0165511117 0.0220233586 16.4800000000 
0.0131656943 0.0108951486 0.0154362401 0.0192632308 0.0160159743 0.0225104873 0.0162311754 0.0136263679 0.0188359829 0.0177650249 0.0148388550 0.0206911948 16.6800000000 
0.0074821840 0.0063557141 0.0086086538 0.0111066432 0.0093152813 0.0128980052 0.0089726749 0.0075834561 0.0103618937 0.0098408656 0.0082830282 0.0113987029 16.8900000000 
0.0052785921 0.0042018536 0.0063553306 0.0090459477 0.0070751757 0.0110167197 0.0063535829 0.0050067480 0.0077004178 0.0080594643 0.0064785559 0.0096403728 17.0900000000 
0.0112498292 0.0087177415 0.0137819170 0.0194918424 0.0153292708 0.0236544140 0.0136844609 0.0110160436 0.0163528782 0.0165131755 0.0128019965 0.0202243545 17.2900000000 
0.0127495580 0.0094866709 0.0160124451 0.0214483440 0.0171935012 0.0257031868 0.0151261425 0.0120329705 0.0182193146 0.0181954198 0.0142631011 0.0221277386 17.4900000000 
0.0115690872 0.0092572623 0.0138809121 0.0199878158 0.0166193773 0.0233562542 0.0139806401 0.0113058326 0.0166554476 0.0169635534 0.0137456007 0.0201815062 17.6900000000 
0.0112355332 0.0096277085 0.0128433579 0.0189359397 0.0166757413 0.0211961381 0.0133193852 0.0114891069 0.0151496635 0.0165127093 0.0140126944 0.0190127242 17.8900000000 
0.0112200300 0.0097479355 0.0126921246 0.0186570925 0.0165997486 0.0207144363 0.0131033268 0.0114131774 0.0147934762 0.0161116096 0.0141915694 0.0180316498 18.0900000000 
0.0113504268 0.0096667326 0.0130341210 0.0185443314 0.0162850145 0.0208036484 0.0130412679 0.0110862901 0.0149962457 0.0161603410 0.0137484612 0.0185722209 18.2900000000 
0.0106218365 0.0091007385 0.0121429345 0.0177194119 0.0156752515 0.0197635724 0.0124166965 0.0106060604 0.0142273325 0.0156232848 0.0135331980 0.0177133715 18.4900000000 
0.0095869948 0.0077792597 0.0113947298 0.0161068237 0.0139452255 0.0182684218 0.0111553124 0.0093359136 0.0129747112 0.0141775157 0.0119182625 0.0164367689 18.6900000000 
0.0082970836 0.0067582382 0.0098359289 0.0145685466 0.0125956028 0.0165414904 0.0099515614 0.0082843478 0.0116187750 0.0128900212 0.0107235128 0.0150565296 18.8900000000 
0.0073708275 0.0060145282 0.0087271267 0.0136434424 0.0119554108 0.0153314741 0.0089635142 0.0075249697 0.0104020587 0.0116969332 0.0097538636 0.0136400029 19.1000000000 
0.0067299103 0.0057970417 0.0076627788 0.0129592870 0.0117846747 0.0141338992 0.0081993598 0.0072346361 0.0091640834 0.0109098458 0.0096892308 0.0121304608 19.3000000000 
0.0064192406 0.0056447594 0.0071937218 0.0127127757 0.0118089421 0.0136166094 0.0078930652 0.0071853372 0.0086007932 0.0106410956 0.0096929734 0.0115892177 19.5000000000 
0.0063807893 0.0056427007 0.0071188779 0.0128372476 0.0120272498 0.0136472455 0.0079345278 0.0072837091 0.0085853465 0.0107277711 0.0098614306 0.0115941117 19.7000000000 
0.0064593423 0.0057099292 0.0072087555 0.0131715674 0.0122697480 0.0140733869 0.0081446257 0.0074189450 0.0088703063 0.0109528025 0.0099929424 0.0119126625 19.9000000000 
0.0068061487 0.0060011632 0.0076111342 0.0137679716 0.0126751902 0.0148607530 0.0086685053 0.0077496510 0.0095873595 0.0114250554 0.0103583334 0.0124917775 20.1000000000 
0.0073736910 0.0065314016 0.0082159804 0.0148579632 0.0134099572 0.0163059692 0.0093135240 0.0082021908 0.0104248571 0.0121491750 0.0110520587 0.0132462914 20.3000000000 
0.0077479194 0.0070464658 0.0084493730 0.0157232257 0.0143415558 0.0171048957 0.0098067370 0.0089567274 0.0106567466 0.0126904821 0.0117481242 0.0136328400 20.5000000000 
0.0084153318 0.0076761302 0.0091545335 0.0163475562 0.0152168477 0.0174782646 0.0103991610 0.0096451365 0.0111531856 0.0133822266 0.0125330613 0.0142313919 20.7000000000 
0.0089557013 0.0083326425 0.0095787600 0.0171008918 0.0161932181 0.0180085655 0.0109076426 0.0102837615 0.0115315237 0.0146308019 0.0136209934 0.0156406104 20.9000000000 
0.0095252557 0.0085751817 0.0104753298 0.0185909248 0.0171481809 0.0200336688 0.0118106093 0.0106738221 0.0129473964 0.0152153035 0.0137077577 0.0167228492 21.1100000000 
0.0093664717 0.0088005071 0.0099324364 0.0181354267 0.0171171406 0.0191537129 0.0115569820 0.0108820273 0.0122319366 0.0150600358 0.0141870715 0.0159330002 21.3100000000 
0.0093243364 0.0086927238 0.0099559490 0.0178597368 0.0167932546 0.0189262189 0.0115237396 0.0107720689 0.0122754102 0.0148878048 0.0139919003 0.0157837092 21.5100000000 
0.0102344481 0.0092754247 0.0111934715 0.0200253184 0.0181946470 0.0218559898 0.0129243531 0.0117257012 0.0141230049 0.0159606514 0.0147163757 0.0172049270 21.7100000000 
0.0121079968 0.0111804928 0.0130355007 0.0209457519 0.0197354926 0.0221560112 0.0143681465 0.0134333127 0.0153029804 0.0184696416 0.0170391882 0.0199000949 21.9100000000 
0.0132976146 0.0115067118 0.0150885175 0.0198730483 0.0180490907 0.0216970059 0.0134381812 0.0119793080 0.0148970543 0.0182571023 0.0160576078 0.0204565969 22.1100000000 
0.0069396314 0.0055053227 0.0083739401 0.0121776685 0.0103050417 0.0140502953 0.0079261792 0.0062356840 0.0096166743 0.0125925364 0.0097976430 0.0153874297 22.3100000000 
0.0030726486 0.0023849213 0.0037603759 0.0056535397 0.0047226450 0.0065844345 0.0033903434 0.0026196427 0.0041610442 0.0046695394 0.0037463485 0.0055927303 22.5100000000 
0.0084534663 0.0074534039 0.0094535287 0.0134200338 0.0122319238 0.0146081437 0.0105455999 0.0095697904 0.0115214094 0.0132659827 0.0116165238 0.0149154416 22.7100000000 
0.0114390895 0.0102066017 0.0126715774 0.0177990913 0.0161685168 0.0194296657 0.0135922594 0.0122012550 0.0149832638 0.0156986872 0.0141219165 0.0172754578 22.9100000000 
0.0090698928 0.0079377229 0.0102020627 0.0175398026 0.0154829494 0.0195966558 0.0117782284 0.0102350902 0.0133213665 0.0127408041 0.0113171488 0.0141644594 23.1100000000 
0.0078329362 0.0071359115 0.0085299609 0.0146896177 0.0135621777 0.0158170577 0.0101995477 0.0093164534 0.0110826420 0.0127202895 0.0115049563 0.0139356226 23.3200000000 
0.0141724936 0.0130949650 0.0152500222 0.0241472494 0.0224306056 0.0258638933 0.0177998249 0.0161811346 0.0194185152 0.0211789967 0.0195847742 0.0227732192 23.5200000000 
0.0159909056 0.0147492733 0.0172325378 0.0299393867 0.0277298156 0.0321489578 0.0203237407 0.0189355741 0.0217119072 0.0229395920 0.0213662109 0.0245129731 23.7200000000 
0.0083286813 0.0070529793 0.0096043833 0.0190338011 0.0165049982 0.0215626040 0.0114428037 0.0101267389 0.0127588685 0.0123783243 0.0108868082 0.0138698404 23.9200000000 
0.0015807038 0.0010047907 0.0021566169 0.0019459924 0.0010216977 0.0028702871 0.0022762044 0.0014874518 0.0030649570 0.0016757948 0.0010321605 0.0023194291 24.1200000000 
0.0087492887 0.0078880180 0.0096105595 0.0143515771 0.0125987301 0.0161044242 0.0087453832 0.0077348224 0.0097559440 0.0092596455 0.0082305406 0.0102887505 24.3200000000 
0.0075020832 0.0067504778 0.0082536885 0.0119484234 0.0107199768 0.0131768699 0.0091368175 0.0083045226 0.0099691123 0.0130181523 0.0115220571 0.0145142475 24.5200000000 
0.0082666576 0.0070892984 0.0094440168 0.0109566159 0.0095831699 0.0123300618 0.0086582736 0.0076959373 0.0096206100 0.0116831317 0.0103419022 0.0130243613 24.7200000000 
0.0043684226 0.0038466419 0.0048902034 0.0070951185 0.0061460221 0.0080442149 0.0044041407 0.0039339440 0.0048743375 0.0059622811 0.0052703403 0.0066542220 24.9200000000 
0.0114369192 0.0102329818 0.0126408566 0.0182912274 0.0172211870 0.0193612679 0.0122967192 0.0112985425 0.0132948960 0.0156111782 0.0143945388 0.0168278176 25.1200000000 
0.0135329327 0.0122771238 0.0147887415 0.0193770521 0.0176301782 0.0211239260 0.0136090490 0.0123132130 0.0149048849 0.0186976460 0.0167299247 0.0206653672 25.3300000000 
0.0108977876 0.0095221219 0.0122734533 0.0177473527 0.0156127488 0.0198819567 0.0121694994 0.0105098856 0.0138291131 0.0172215844 0.0150973939 0.0193457749 25.5300000000 
0.0069134964 0.0064557151 0.0073712777 0.0129646814 0.0121499358 0.0137794270 0.0092476018 0.0085941200 0.0099010835 0.0110346842 0.0104292704 0.0116400980 25.7300000000 
0.0047282575 0.0044911863 0.0049653287 0.0097805765 0.0093321166 0.0102290365 0.0058881194 0.0055832772 0.0061929616 0.0076302156 0.0072577366 0.0080026946 25.9300000000 
0.0046624746 0.0043325408 0.0049924084 0.0094864699 0.0089228162 0.0100501236 0.0058471382 0.0054041489 0.0062901275 0.0072760527 0.0068548482 0.0076972571 26.1300000000 
0.0051239106 0.0046471567 0.0056006645 0.0106982857 0.0095660461 0.0118305254 0.0060606211 0.0054752988 0.0066459434 0.0073770386 0.0068880036 0.0078660735 26.3300000000 
0.0062942140 0.0055276124 0.0070608156 0.0081129274 0.0075622491 0.0086636058 0.0054477643 0.0048452944 0.0060502341 0.0079555636 0.0071070011 0.0088041261 26.5300000000 
0.0078747655 0.0069914300 0.0087581010 0.0093063936 0.0083851558 0.0102276314 0.0075507698 0.0067957894 0.0083057501 0.0154494969 0.0138529170 0.0170460768 26.7300000000 
0.0065790551 0.0053665052 0.0077916049 0.0110521430 0.0094397388 0.0126645473 0.0119544336 0.0100118594 0.0138970078 0.0099623756 0.0078885319 0.0120362193 26.9300000000 
0.0031473909 0.0018093584 0.0044854233 0.0064438204 0.0039472515 0.0089403893 0.0056248251 0.0036152245 0.0076344256 0.0045542506 0.0023760581 0.0067324431 27.1300000000 
0.0035443052 0.0021533850 0.0049352254 0.0041255774 0.0016998821 0.0065512727 0.0023405499 0.0007935845 0.0038875154 0.0020754844 0.0007830751 0.0033678938 27.3300000000 
0.0064541626 0.0043267178 0.0085816074 0.0032221132 0.0001477478 0.0062964786 0.0022789661 0.0004673562 0.0040905760 0.0027451528 0.0010074993 0.0044828062 27.5400000000 
0.0035963412 0.0026703654 0.0045223171 0.0033559823 0.0012751515 0.0054368132 0.0025878375 0.0009848558 0.0041908191 0.0024471208 0.0007083295 0.0041859122 27.7400000000 
0.0063306800 0.0050197262 0.0076416338 0.0099901112 0.0072592992 0.0127209232 0.0075353200 0.0055417180 0.0095289220 0.0084269649 0.0068945449 0.0099593849 27.9400000000 
0.0096623937 0.0081183433 0.0112064440 0.0146238882 0.0123183929 0.0169293835 0.0105275329 0.0087147472 0.0123403185 0.0116273909 0.0096985546 0.0135562271 28.1400000000 
0.0070943787 0.0059507215 0.0082380360 0.0114353001 0.0099560094 0.0129145907 0.0077127306 0.0065023443 0.0089231169 0.0093436011 0.0078394880 0.0108477141 28.3400000000 
0.0068987119 0.0061508902 0.0076465337 0.0122280380 0.0114257596 0.0130303163 0.0077355153 0.0069483291 0.0085227015 0.0101719325 0.0094064904 0.0109373745 28.5400000000 
0.0077844847 0.0071218990 0.0084470703 0.0137989132 0.0128320690 0.0147657573 0.0091405606 0.0084355472 0.0098455740 0.0121591685 0.0110278634 0.0132904737 28.7400000000 
0.0070493725 0.0061864838 0.0079122612 0.0134955221 0.0122739865 0.0147170577 0.0087292708 0.0077680960 0.0096904457 0.0114226061 0.0102131440 0.0126320681 28.9400000000 
0.0059958888 0.0055357188 0.0064560588 0.0127572346 0.0120035151 0.0135109541 0.0080002980 0.0074531946 0.0085474014 0.0104647949 0.0097949603 0.0111346294 29.1400000000 
0.0059008166 0.0053661095 0.0064355236 0.0127905686 0.0119615188 0.0136196184 0.0079683712 0.0073553160 0.0085814264 0.0104315358 0.0096921315 0.0111709401 29.3400000000 
0.0084834828 0.0074379744 0.0095289912 0.0156710983 0.0142991587 0.0170430379 0.0104318758 0.0094517222 0.0114120294 0.0130601603 0.0117393298 0.0143809908 29.5500000000 
0.0109931761 0.0097600313 0.0122263209 0.0185131042 0.0169989433 0.0200272651 0.0134767722 0.0120206881 0.0149328562 0.0189926047 0.0168197094 0.0211655000 29.7500000000 
0.0119699803 0.0104171219 0.0135228387 0.0194957103 0.0171256958 0.0218657248 0.0138332794 0.0121052600 0.0155612988 0.0174907472 0.0152113359 0.0197701585 29.9500000000 
0.0054887915 0.0042861368 0.0066914462 0.0114630158 0.0093579567 0.0135680749 0.0083447227 0.0067125246 0.0099769209 0.0083597510 0.0067070768 0.0100124252 30.1500000000 
0.0032508264 0.0023603324 0.0041413204 0.0025940264 0.0013014480 0.0038866047 0.0037736767 0.0026589227 0.0048884307 0.0046582798 0.0034319239 0.0058846356 30.3500000000 
0.0085407415 0.0075573039 0.0095241791 0.0128389063 0.0112547249 0.0144230876 0.0093304918 0.0080600226 0.0106009611 0.0107543481 0.0094884249 0.0120202713 30.5500000000 
0.0085802120 0.0072433638 0.0099170601 0.0120692971 0.0103004031 0.0138381910 0.0093452143 0.0079212779 0.0107691507 0.0117380223 0.0104078116 0.0130682330 30.7500000000 
0.0065516927 0.0058451556 0.0072582298 0.0097257090 0.0087735127 0.0106779053 0.0072722522 0.0066236372 0.0079208672 0.0095060663 0.0086227431 0.0103893896 30.9500000000 
0.0041605204 0.0036214936 0.0046995473 0.0075317499 0.0065505503 0.0085129495 0.0046624053 0.0039589274 0.0053658833 0.0065878694 0.0058698682 0.0073058707 31.1500000000 
0.0098551074 0.0089037571 0.0108064576 0.0191129383 0.0170340965 0.0211917801 0.0117708175 0.0108017248 0.0127399102 0.0151902766 0.0141343073 0.0162462460 31.3500000000 
0.0144348529 0.0127769489 0.0160927570 0.0230623910 0.0208101901 0.0253145919 0.0161187608 0.0143736779 0.0178638436 0.0194459586 0.0174566058 0.0214353114 31.5500000000 
0.0098600195 0.0079973280 0.0117227110 0.0157479013 0.0131017241 0.0183940785 0.0112291673 0.0090092499 0.0134490848 0.0149972762 0.0120090864 0.0179854660 31.7600000000 
0.0042159309 0.0034349233 0.0049969386 0.0068078001 0.0054075041 0.0082080962 0.0054607911 0.0042947286 0.0066268536 0.0066636997 0.0052067017 0.0081206976 31.9600000000 
0.0073543707 0.0058457784 0.0088629631 0.0097745012 0.0079605640 0.0115884383 0.0081452057 0.0067154411 0.0095749704 0.0103662235 0.0081410025 0.0125914444 32.1600000000 
0.0075202631 0.0059815277 0.0090589985 0.0104902918 0.0083367700 0.0126438135 0.0082325247 0.0065827815 0.0098822679 0.0092879482 0.0072547625 0.0113211339 32.3600000000 
0.0037808146 0.0028038718 0.0047577574 0.0066094193 0.0047276974 0.0084911411 0.0050439369 0.0036407633 0.0064471106 0.0044267656 0.0028922158 0.0059613154 32.5600000000 
0.0026330350 0.0016439538 0.0036221162 0.0046893174 0.0027709329 0.0066077020 0.0034149674 0.0019546119 0.0048753229 0.0046541744 0.0030322513 0.0062760975 32.7600000000 
0.0079022571 0.0064586393 0.0093458750 0.0142604134 0.0118114540 0.0167093728 0.0097358369 0.0078411202 0.0116305536 0.0118292667 0.0094200634 0.0142384700 32.9600000000 
0.0098287017 0.0076656551 0.0119917483 0.0168563127 0.0137834763 0.0199291491 0.0116657109 0.0092803928 0.0140510290 0.0142244093 0.0113093238 0.0171394947 33.1600000000 
0.0095191242 0.0074347314 0.0116035169 0.0161891841 0.0132536450 0.0191247233 0.0113874999 0.0090832337 0.0136917661 0.0139042371 0.0111174039 0.0166910703 33.3600000000 
0.0082935859 0.0062434687 0.0103437030 0.0147615602 0.0116336640 0.0178894564 0.0099148075 0.0075303207 0.0122992942 0.0128309838 0.0095089782 0.0161529895 33.5600000000 
0.0080543206 0.0060119461 0.0100966952 0.0133551232 0.0110680759 0.0156421704 0.0091767345 0.0072048009 0.0111486682 0.0117961031 0.0095307783 0.0140614279 33.7700000000 
0.0078288910 0.0064630071 0.0091947749 0.0131996433 0.0114523507 0.0149469359 0.0089748798 0.0075683164 0.0103814433 0.0116501550 0.0097154011 0.0135849090 33.9700000000 
0.0075075526 0.0060149463 0.0090001589 0.0130265420 0.0109295986 0.0151234855 0.0088342484 0.0071571955 0.0105113012 0.0116068217 0.0093112851 0.0139023582 34.1700000000 
0.0069570711 0.0054608633 0.0084532789 0.0123073480 0.0102625820 0.0143521141 0.0082349165 0.0066069979 0.0098628351 0.0108864639 0.0087820258 0.0129909020 34.3700000000 
0.0062849440 0.0048184489 0.0077514392 0.0117316158 0.0098284054 0.0136348263 0.0077017852 0.0061195323 0.0092840381 0.0103494883 0.0082781044 0.0124208722 34.5700000000 
0.0058971897 0.0045947056 0.0071996738 0.0114971813 0.0098295625 0.0131648001 0.0072960116 0.0059232033 0.0086688200 0.0098252893 0.0079571646 0.0116934140 34.7700000000 
0.0056837993 0.0046857929 0.0066818057 0.0113639414 0.0100626694 0.0126652134 0.0069823377 0.0059517687 0.0080129066 0.0095794777 0.0082354706 0.0109234849 34.9700000000 
0.0056266931 0.0048145198 0.0064388663 0.0115282867 0.0105132727 0.0125433007 0.0070011568 0.0062412157 0.0077610979 0.0096352156 0.0086134622 0.0106569689 35.1700000000 
0.0057832844 0.0050331264 0.0065334425 0.0119276815 0.0110175983 0.0128377647 0.0072681852 0.0065595047 0.0079768656 0.0099631817 0.0090168560 0.0109095074 35.3700000000 
0.0060244206 0.0052547576 0.0067940836 0.0124666779 0.0114912185 0.0134421374 0.0076251545 0.0068401317 0.0084101772 0.0103587363 0.0093404997 0.0113769730 35.5700000000 
0.0064300922 0.0055918125 0.0072683720 0.0131467186 0.0120216526 0.0142717845 0.0082114084 0.0072737241 0.0091490926 0.0108938609 0.0097808814 0.0120068403 35.7700000000 
0.0070852958 0.0062672964 0.0079032952 0.0142696637 0.0129412394 0.0155980879 0.0089522770 0.0078774171 0.0100271370 0.0117558793 0.0106623942 0.0128493643 35.9800000000 
0.0075027540 0.0068295228 0.0081759851 0.0153222232 0.0138488060 0.0167956404 0.0095162807 0.0086683074 0.0103642541 0.0123415201 0.0114326632 0.0132503770 36.1800000000 
0.0082449500 0.0074955593 0.0089943407 0.0160158167 0.0148447757 0.0171868577 0.0101648181 0.0094056179 0.0109240183 0.0131365085 0.0122858459 0.0139871711 36.3800000000 
0.0087053724 0.0080978219 0.0093129229 0.0166441477 0.0157400049 0.0175482906 0.0106293427 0.0100186573 0.0112400280 0.0141952727 0.0132652732 0.0151252723 36.5800000000 
0.0095177240 0.0085543169 0.0104811311 0.0185081062 0.0170147419 0.0200014704 0.0117528772 0.0105955367 0.0129102177 0.0152830937 0.0135391099 0.0170270775 36.7800000000 
0.0092704348 0.0086822777 0.0098585918 0.0178773576 0.0168723808 0.0188823344 0.0114264345 0.0107217588 0.0121311103 0.0148835299 0.0140092532 0.0157578066 36.9800000000 
0.0092494647 0.0086098855 0.0098890439 0.0177215579 0.0166590221 0.0187840936 0.0113655836 0.0106236119 0.0121075553 0.0147934715 0.0138707703 0.0157161727 37.1800000000 
0.0096860219 0.0087822545 0.0105897893 0.0185522193 0.0170197493 0.0200846892 0.0120289736 0.0108706938 0.0131872535 0.0153427506 0.0141361992 0.0165493019 37.3800000000 
0.0122108106 0.0111447275 0.0132768938 0.0221119707 0.0205027702 0.0237211713 0.0150000459 0.0138341437 0.0161659481 0.0181970808 0.0167748057 0.0196193559 37.5800000000 
0.0125555439 0.0105997652 0.0145113226 0.0202022605 0.0182813866 0.0221231345 0.0133123494 0.0118051728 0.0148195260 0.0176709342 0.0151967286 0.0201451397 37.7800000000 
0.0077327038 0.0062117294 0.0092536782 0.0128180875 0.0109156040 0.0147205710 0.0083995565 0.0067204464 0.0100786666 0.0134490244 0.0105901309 0.0163079179 37.9900000000 
0.0024173152 0.0015777303 0.0032569000 0.0059359094 0.0046567866 0.0072150321 0.0033832830 0.0024484291 0.0043181370 0.0047126994 0.0034140853 0.0060113135 38.1900000000 
0.0075799583 0.0066526865 0.0085072302 0.0121457661 0.0111061843 0.0131853479 0.0091706912 0.0082701208 0.0100712616 0.0113167434 0.0100103700 0.0126231167 38.3900000000 
0.0120908235 0.0107943159 0.0133873311 0.0186866167 0.0167952868 0.0205779467 0.0153883370 0.0136535185 0.0171231555 0.0160221354 0.0142144125 0.0178298584 38.5900000000 
0.0096532461 0.0084707239 0.0108357683 0.0183872018 0.0162595492 0.0205148544 0.0129397492 0.0112096518 0.0146698465 0.0133148924 0.0118124063 0.0148173786 38.7900000000 
0.0074319812 0.0067771131 0.0080868493 0.0140920449 0.0130729277 0.0151111622 0.0097350951 0.0089135740 0.0105566162 0.0118222343 0.0107517543 0.0128927144 38.9900000000 
0.0131124309 0.0122263319 0.0139985298 0.0231881953 0.0215592088 0.0248171818 0.0166002254 0.0152528866 0.0179475642 0.0197331396 0.0183610539 0.0211052253 39.1900000000 
0.0165854125 0.0151554469 0.0180153782 0.0284465763 0.0255351414 0.0313580113 0.0213885226 0.0194003951 0.0233766500 0.0236968400 0.0219195403 0.0254741396 39.3900000000 
0.0098194548 0.0083746932 0.0112642165 0.0220845091 0.0188668526 0.0253021655 0.0137113330 0.0120229977 0.0153996684 0.0145842560 0.0128061661 0.0163623459 39.5900000000 
0.0014293028 0.0009361573 0.0019224483 0.0030858215 0.0023505086 0.0038211344 0.0013880240 0.0009236812 0.0018523668 0.0021091104 0.0014349306 0.0027832902 39.7900000000 
0.0072645437 0.0064784081 0.0080506793 0.0125465135 0.0107320054 0.0143610215 0.0078318582 0.0068068343 0.0088568821 0.0080254936 0.0069977177 0.0090532695 39.9900000000 


==> fig/AgentError_MonteCarlo_exact.txt <==
Mean_Agent1 Min_Agent1 Max_Agent1 Mean_Agent2 Min_Agent2 Max_Agent2 Mean_Agent3 Min_Agent3 Max_Agent3 Mean_Agent4 Min_Agent4 Max_Agent4 t_set_nominal 
0.9867315962 0.6061046509 1.3673585416 0.9510813060 0.5793782138 1.3227843982 0.9800587349 0.6143833224 1.3457341475 1.0076298312 0.6314366168 1.3838230456 0.0000000000 
0.9409031761 0.4385948990 1.4432114532 0.9736537778 0.4835903366 1.4637172189 0.9096813440 0.4140654076 1.4052972805 0.9668709240 0.4651912873 1.4685505607 0.2100000000 
0.7834543080 0.3706392008 1.1962694152 0.7949332220 0.3794016772 1.2104647668 0.7639513195 0.3354496201 1.1924530190 0.8131753248 0.3814290555 1.2449215941 0.4100000000 
0.6418467913 0.3049282528 0.9787653298 0.6483232866 0.3085629462 0.9880836269 0.6254259690 0.2740894781 0.9767624599 0.6646015844 0.3113554125 1.0178477564 0.6100000000 
0.5210981249 0.2482165543 0.7939796955 0.5260001512 0.2520706765 0.7999296259 0.5077262296 0.2244468895 0.7910055698 0.5373194086 0.2535304787 0.8211083385 0.8100000000 
0.4237419158 0.1992157581 0.6482680735 0.4267749002 0.2040976608 0.6494521395 0.4129507929 0.1827527823 0.6431488034 0.4347919837 0.2050790012 0.6645049662 1.0100000000 
0.3445464356 0.1611671539 0.5279257173 0.3461647359 0.1656807522 0.5266487195 0.3344728149 0.1476611313 0.5212844985 0.3508440557 0.1645928716 0.5370952399 1.2100000000 
0.2791330878 0.1309405719 0.4273256037 0.2805497705 0.1356996023 0.4253999387 0.2696806817 0.1208532937 0.4185080698 0.2820801858 0.1342249001 0.4299354714 1.4100000000 
0.2266527525 0.1066546805 0.3466508246 0.2281655796 0.1118869415 0.3444442177 0.2191096288 0.1001998709 0.3380193867 0.2280977097 0.1105457959 0.3456496235 1.6100000000 
0.1852866583 0.0873282126 0.2832451040 0.1865102907 0.0923556610 0.2806649205 0.1791860872 0.0827352903 0.2756368841 0.1857462622 0.0912374272 0.2802550973 1.8100000000 
0.1516007522 0.0712571999 0.2319443044 0.1522244094 0.0759261191 0.2285226997 0.1465706327 0.0679741463 0.2251671191 0.1518770191 0.0752079067 0.2285461315 2.0100000000 
0.1218102224 0.0569809125 0.1866395323 0.1227113381 0.0618647007 0.1835579755 0.1180306852 0.0549395840 0.1811217865 0.1218649701 0.0602641249 0.1834658153 2.2200000000 
0.0983576691 0.0456502858 0.1510650523 0.1000163457 0.0508571432 0.1491755482 0.0949251579 0.0443246684 0.1455256475 0.0972807742 0.0477542517 0.1468072966 2.4200000000 
0.0794005841 0.0364240290 0.1223771392 0.0813979423 0.0413933539 0.1214025307 0.0758841294 0.0356266384 0.1161416204 0.0775593864 0.0377782618 0.1173405109 2.6200000000 
0.0641559587 0.0291218703 0.0991900472 0.0661347324 0.0334960042 0.0987734606 0.0609954317 0.0288316891 0.0931591742 0.0623705750 0.0302546550 0.0944864950 2.8200000000 
0.0519689615 0.0234727436 0.0804651794 0.0539800095 0.0273415128 0.0806185063 0.0494026631 0.0235314506 0.0752738757 0.0504566482 0.0245415802 0.0763717162 3.0200000000 
0.0423477161 0.0191646111 0.0655308210 0.0443726173 0.0226708484 0.0660743862 0.0402147487 0.0193754430 0.0610540545 0.0410044883 0.0202225522 0.0617864245 3.2200000000 
0.0346856057 0.0158723524 0.0534988590 0.0367529439 0.0192188613 0.0542870265 0.0329084319 0.0161858981 0.0496309656 0.0337128418 0.0171323754 0.0502933082 3.4200000000 
0.0285098079 0.0133488525 0.0436707634 0.0307904410 0.0167507312 0.0448301508 0.0271634506 0.0138181842 0.0405087170 0.0281079936 0.0149290225 0.0412869648 3.6200000000 
0.0235483512 0.0114239090 0.0356727934 0.0262639618 0.0150258903 0.0375020334 0.0226215236 0.0120408062 0.0332022410 0.0236988190 0.0132811049 0.0341165332 3.8200000000 
0.0196102959 0.0099889926 0.0292315993 0.0228892858 0.0138062371 0.0319723345 0.0189812360 0.0106757246 0.0272867473 0.0202709634 0.0120374149 0.0285045119 4.0200000000 
0.0163783797 0.0089014771 0.0238552823 0.0203099802 0.0129968524 0.0276231079 0.0159982950 0.0096206755 0.0223759146 0.0176382115 0.0111538384 0.0241225846 4.2300000000 
0.0140234232 0.0082286200 0.0198182264 0.0186203950 0.0126075748 0.0246332151 0.0139051267 0.0089637480 0.0188465054 0.0159577338 0.0107504399 0.0211650276 4.4300000000 
0.0122873306 0.0078623297 0.0167123314 0.0176048605 0.0126116652 0.0225980557 0.0125021151 0.0086785266 0.0163257036 0.0149640353 0.0107936844 0.0191343862 4.6300000000 
0.0110850541 0.0077029535 0.0144671548 0.0171866320 0.0130507815 0.0213224826 0.0117015359 0.0087307626 0.0146723093 0.0144774941 0.0110773622 0.0178776260 4.8300000000 
0.0102447678 0.0075470291 0.0129425065 0.0171005425 0.0135741486 0.0206269364 0.0111881309 0.0086992481 0.0136770138 0.0142393681 0.0112595040 0.0172192321 5.0300000000 
0.0095675045 0.0071643996 0.0119706094 0.0170081378 0.0137658606 0.0202504151 0.0107108896 0.0083085262 0.0131132531 0.0140830553 0.0113048347 0.0168612759 5.2300000000 
0.0088745383 0.0063574443 0.0113916323 0.0167887005 0.0136278244 0.0199495765 0.0102636224 0.0077636101 0.0127636348 0.0138751561 0.0111594403 0.0165908720 5.4300000000 
0.0082250935 0.0052613855 0.0111888014 0.0165543226 0.0134327341 0.0196759110 0.0098406682 0.0071175218 0.0125638146 0.0136309728 0.0108007209 0.0164612246 5.6300000000 
0.0082657943 0.0050625259 0.0114690627 0.0167964752 0.0137421661 0.0198507843 0.0100668000 0.0071757172 0.0129578829 0.0140759970 0.0112472539 0.0169047402 5.8300000000 
0.0090663213 0.0062870639 0.0118455788 0.0179477841 0.0152523726 0.0206431955 0.0113553861 0.0088317665 0.0138790058 0.0148602343 0.0123978975 0.0173225712 6.0300000000 
0.0091159398 0.0069119242 0.0113199555 0.0177168519 0.0155197788 0.0199139250 0.0110546354 0.0090230071 0.0130862637 0.0140332783 0.0120183572 0.0160481994 6.2300000000 
0.0070296356 0.0052795163 0.0087797548 0.0134474095 0.0116620970 0.0152327220 0.0079397934 0.0062991313 0.0095804555 0.0110268910 0.0094072585 0.0126465235 6.4400000000 
0.0030546858 0.0015655017 0.0045438700 0.0078964532 0.0064835135 0.0093093930 0.0040658323 0.0027325425 0.0053991220 0.0065330374 0.0052324472 0.0078336277 6.6400000000 
0.0041978887 0.0039734670 0.0044223105 0.0072573055 0.0068742677 0.0076403433 0.0046530957 0.0045336179 0.0047725735 0.0061127889 0.0059009249 0.0063246529 6.8400000000 
0.0073769755 0.0070817936 0.0076721575 0.0113448877 0.0112725860 0.0114171893 0.0083827709 0.0081709856 0.0085945561 0.0100478341 0.0099302655 0.0101654027 7.0400000000 
0.0073657846 0.0072817589 0.0074498103 0.0119304645 0.0118404199 0.0120205090 0.0084121918 0.0083806442 0.0084437394 0.0102290481 0.0101768170 0.0102812793 7.2400000000 
0.0054257069 0.0050324263 0.0058189874 0.0101383924 0.0096816735 0.0105951112 0.0065075443 0.0061295261 0.0068855626 0.0085561609 0.0081857386 0.0089265832 7.4400000000 
0.0079448576 0.0074153591 0.0084743560 0.0136014577 0.0130820022 0.0141209132 0.0088895500 0.0084102609 0.0093688390 0.0117372767 0.0112877711 0.0121867824 7.6400000000 
0.0117185606 0.0113351422 0.0121019790 0.0188266963 0.0184378440 0.0192155485 0.0134184141 0.0130691034 0.0137677247 0.0172589296 0.0169283690 0.0175894902 7.8400000000 
0.0105545679 0.0102788286 0.0108303073 0.0183274679 0.0180445689 0.0186103670 0.0130887526 0.0128359550 0.0133415501 0.0157336217 0.0154873677 0.0159798757 8.0400000000 
0.0044799498 0.0043089704 0.0046509293 0.0091473470 0.0089479290 0.0093467650 0.0057134694 0.0055469090 0.0058800298 0.0068782515 0.0067098691 0.0070466340 8.2400000000 
0.0028929792 0.0026790355 0.0031069229 0.0027017177 0.0024917044 0.0029117310 0.0030066322 0.0028157139 0.0031975506 0.0027666083 0.0025862262 0.0029469904 8.4500000000 
0.0060369688 0.0059003318 0.0061736058 0.0074400702 0.0073111426 0.0075689979 0.0063110338 0.0061893681 0.0064326995 0.0069583007 0.0068451725 0.0070714289 8.6500000000 
0.0046152601 0.0045340784 0.0046964419 0.0057415076 0.0056668025 0.0058162127 0.0050620968 0.0049888174 0.0051353763 0.0054170457 0.0053519650 0.0054821265 8.8500000000 
0.0015861228 0.0014717327 0.0017005128 0.0025926277 0.0024695761 0.0027156793 0.0017927579 0.0016865021 0.0018990136 0.0025201453 0.0024163465 0.0026239442 9.0500000000 
0.0061377094 0.0060545589 0.0062208598 0.0108946820 0.0108187881 0.0109705760 0.0077319421 0.0076606153 0.0078032689 0.0092733165 0.0092084128 0.0093382202 9.2500000000 
0.0094627691 0.0094071281 0.0095184101 0.0163468946 0.0162959598 0.0163978293 0.0111186325 0.0110703947 0.0111668703 0.0132208815 0.0131768323 0.0132649306 9.4500000000 
0.0098701786 0.0098353032 0.0099050540 0.0161469872 0.0161164287 0.0161775458 0.0108578934 0.0108288056 0.0108869811 0.0139127452 0.0138856520 0.0139398384 9.6500000000 
0.0079640268 0.0079510632 0.0079769904 0.0135297015 0.0135200023 0.0135394007 0.0092249352 0.0092143938 0.0092354766 0.0121993881 0.0121885070 0.0122102693 9.8500000000 
0.0059066859 0.0058930839 0.0059202878 0.0111482917 0.0111375392 0.0111590441 0.0073621600 0.0073529039 0.0073714162 0.0095264641 0.0095181054 0.0095348228 10.0500000000 
0.0054749814 0.0054456494 0.0055043134 0.0102384054 0.0102146027 0.0102622080 0.0066505667 0.0066265573 0.0066745761 0.0086466955 0.0086254971 0.0086678939 10.2500000000 
0.0056062013 0.0055775997 0.0056348030 0.0102792442 0.0102541071 0.0103043812 0.0067874523 0.0067628459 0.0068120588 0.0086931277 0.0086718332 0.0087144223 10.4500000000 
0.0052274629 0.0052038146 0.0052511111 0.0098327486 0.0098119160 0.0098535812 0.0063339423 0.0063137681 0.0063541165 0.0082419970 0.0082245114 0.0082594827 10.6600000000 
0.0045598986 0.0045413012 0.0045784959 0.0091872365 0.0091714001 0.0092030728 0.0056798887 0.0056642820 0.0056954953 0.0076402445 0.0076267135 0.0076537754 10.8600000000 
0.0040479246 0.0040345502 0.0040612990 0.0089195282 0.0089081700 0.0089308865 0.0052726257 0.0052613119 0.0052839395 0.0072757586 0.0072660725 0.0072854447 11.0600000000 
0.0039977221 0.0039892497 0.0040061945 0.0091423182 0.0091345464 0.0091500900 0.0052736108 0.0052661712 0.0052810504 0.0074179771 0.0074116106 0.0074243437 11.2600000000 
0.0043249429 0.0043197172 0.0043301685 0.0097582096 0.0097528772 0.0097635420 0.0056743832 0.0056696695 0.0056790968 0.0079657893 0.0079615605 0.0079700181 11.4600000000 
0.0047733015 0.0047697060 0.0047768971 0.0105398274 0.0105359078 0.0105437471 0.0062196691 0.0062163785 0.0062229597 0.0086279827 0.0086248884 0.0086310770 11.6600000000 
0.0052374694 0.0052347194 0.0052402194 0.0112969054 0.0112937639 0.0113000468 0.0067600866 0.0067575167 0.0067626565 0.0092752807 0.0092728011 0.0092777603 11.8600000000 
0.0056911395 0.0056888908 0.0056933883 0.0120381744 0.0120355796 0.0120407692 0.0072788785 0.0072767439 0.0072810132 0.0099046089 0.0099025444 0.0099066734 12.0600000000 
0.0061735903 0.0061717468 0.0061754338 0.0127786987 0.0127765284 0.0127808689 0.0077984226 0.0077966247 0.0078002206 0.0105486078 0.0105468927 0.0105503228 12.2600000000 
0.0067019057 0.0067004001 0.0067034114 0.0135288443 0.0135270298 0.0135306589 0.0083661451 0.0083646657 0.0083676245 0.0112610893 0.0112596996 0.0112624790 12.4600000000 
0.0072719150 0.0072706708 0.0072731592 0.0143921011 0.0143906303 0.0143935719 0.0090516656 0.0090504924 0.0090528388 0.0120606637 0.0120595408 0.0120617866 12.6700000000 
0.0077492543 0.0077481573 0.0077503513 0.0151709897 0.0151697504 0.0151722290 0.0096283558 0.0096273427 0.0096293690 0.0126899889 0.0126890061 0.0126909717 12.8700000000 
0.0080649646 0.0080639227 0.0080660065 0.0156752559 0.0156741224 0.0156763895 0.0099554153 0.0099544432 0.0099563874 0.0131084310 0.0131075268 0.0131093351 13.0700000000 
0.0081555304 0.0081544599 0.0081566009 0.0158472002 0.0158461005 0.0158482999 0.0100784082 0.0100774473 0.0100793691 0.0132932808 0.0132924172 0.0132941445 13.2700000000 
0.0081721623 0.0081710145 0.0081733102 0.0158583060 0.0158572292 0.0158593828 0.0100902757 0.0100893014 0.0100912500 0.0133182081 0.0133173328 0.0133190835 13.4700000000 
0.0086089206 0.0086077909 0.0086100503 0.0162106198 0.0162095718 0.0162116677 0.0105537227 0.0105527472 0.0105546983 0.0138726284 0.0138717655 0.0138734912 13.6700000000 
0.0094243924 0.0094234246 0.0094253602 0.0174451386 0.0174442093 0.0174460678 0.0118228427 0.0118219955 0.0118236899 0.0147543246 0.0147535723 0.0147550769 13.8700000000 
0.0094794277 0.0094786562 0.0094801992 0.0175038477 0.0175030897 0.0175046057 0.0116013741 0.0116006914 0.0116020569 0.0140900920 0.0140894767 0.0140907073 14.0700000000 
0.0076406247 0.0076400056 0.0076412437 0.0138196535 0.0138190327 0.0138202744 0.0087349144 0.0087343585 0.0087354702 0.0114141527 0.0114136537 0.0114146517 14.2700000000 
0.0037401286 0.0037396006 0.0037406565 0.0082324340 0.0082319310 0.0082329370 0.0047692865 0.0047688250 0.0047697480 0.0070309957 0.0070305860 0.0070314055 14.4700000000 
0.0035236936 0.0035236848 0.0035237024 0.0067160082 0.0067158383 0.0067161782 0.0040948461 0.0040947707 0.0040949215 0.0055568041 0.0055566966 0.0055569116 14.6700000000 
0.0071378763 0.0071377780 0.0071379747 0.0110815844 0.0110815659 0.0110816029 0.0081204722 0.0081204066 0.0081205378 0.0098343415 0.0098343091 0.0098343739 14.8800000000 
0.0074173122 0.0074172825 0.0074173420 0.0120096187 0.0120095977 0.0120096396 0.0085003419 0.0085003328 0.0085003510 0.0103113896 0.0103113787 0.0103114006 15.0800000000 
0.0055163213 0.0055161953 0.0055164472 0.0100624479 0.0100623001 0.0100625957 0.0066120227 0.0066119019 0.0066121435 0.0085615219 0.0085614123 0.0085616315 15.2800000000 
0.0076936729 0.0076934863 0.0076938596 0.0131228397 0.0131226590 0.0131230203 0.0086763589 0.0086761938 0.0086765239 0.0112983200 0.0112981764 0.0112984635 15.4800000000 
0.0116305511 0.0116304153 0.0116306869 0.0185003935 0.0185002573 0.0185005297 0.0132557447 0.0132556236 0.0132558658 0.0170038826 0.0170037770 0.0170039882 15.6800000000 
0.0108684600 0.0108683623 0.0108685577 0.0186177426 0.0186176437 0.0186178415 0.0134283082 0.0134282211 0.0134283953 0.0161331785 0.0161331005 0.0161332565 15.8800000000 
0.0049940390 0.0049939761 0.0049941019 0.0099337620 0.0099336918 0.0099338321 0.0063720222 0.0063719634 0.0063720809 0.0075716311 0.0075715773 0.0075716849 16.0800000000 
0.0022480886 0.0022480090 0.0022481682 0.0017866350 0.0017865554 0.0017867147 0.0022826527 0.0022825829 0.0022827225 0.0019947088 0.0019946470 0.0019947705 16.2800000000 
0.0058782355 0.0058781859 0.0058782851 0.0072622799 0.0072622333 0.0072623265 0.0061343497 0.0061343064 0.0061343929 0.0067443772 0.0067443398 0.0067444147 16.4800000000 
0.0049843308 0.0049843002 0.0049843614 0.0062439979 0.0062439695 0.0062440262 0.0054220561 0.0054220289 0.0054220832 0.0059145771 0.0059145542 0.0059146000 16.6800000000 
0.0015185450 0.0015185108 0.0015185792 0.0022301879 0.0022301469 0.0022302290 0.0016662259 0.0016661937 0.0016662581 0.0021648356 0.0021648024 0.0021648688 16.8900000000 
0.0058236860 0.0058236562 0.0058237158 0.0103112003 0.0103111735 0.0103112271 0.0073519197 0.0073518945 0.0073519449 0.0088530352 0.0088530137 0.0088530567 17.0900000000 
0.0093302053 0.0093301854 0.0093302251 0.0161541763 0.0161541584 0.0161541943 0.0110345699 0.0110345529 0.0110345869 0.0130607754 0.0130607609 0.0130607900 17.2900000000 
0.0099384592 0.0099384466 0.0099384718 0.0162814869 0.0162814759 0.0162814979 0.0109490154 0.0109490050 0.0109490258 0.0139475667 0.0139475578 0.0139475757 17.4900000000 
0.0081345250 0.0081345199 0.0081345301 0.0137204978 0.0137204940 0.0137205016 0.0093583097 0.0093583057 0.0093583137 0.0123804071 0.0123804034 0.0123804109 17.6900000000 
0.0060021438 0.0060021397 0.0060021479 0.0112784917 0.0112784885 0.0112784949 0.0074719509 0.0074719482 0.0074719537 0.0096767270 0.0096767246 0.0096767294 17.8900000000 
0.0054603427 0.0054603327 0.0054603528 0.0102550643 0.0102550564 0.0102550723 0.0066439279 0.0066439198 0.0066439360 0.0086495890 0.0086495822 0.0086495958 18.0900000000 
0.0056068388 0.0056068288 0.0056068488 0.0102871488 0.0102871401 0.0102871574 0.0067862432 0.0067862347 0.0067862518 0.0087043578 0.0087043507 0.0087043648 18.2900000000 
0.0052923733 0.0052923649 0.0052923818 0.0099170033 0.0099169960 0.0099170106 0.0064080001 0.0064079929 0.0064080073 0.0083146692 0.0083146633 0.0083146751 18.4900000000 
0.0046384838 0.0046384771 0.0046384904 0.0092531570 0.0092531514 0.0092531627 0.0057464487 0.0057464431 0.0057464543 0.0077072997 0.0077072951 0.0077073043 18.6900000000 
0.0040858679 0.0040858631 0.0040858728 0.0089278922 0.0089278882 0.0089278963 0.0053000344 0.0053000303 0.0053000385 0.0072968959 0.0072968925 0.0072968992 18.8900000000 
0.0039847411 0.0039847380 0.0039847441 0.0091131936 0.0091131909 0.0091131963 0.0052569010 0.0052568983 0.0052569037 0.0073916600 0.0073916579 0.0073916622 19.1000000000 
0.0042951556 0.0042951537 0.0042951574 0.0097077987 0.0097077969 0.0097078006 0.0056376095 0.0056376078 0.0056376112 0.0079214714 0.0079214700 0.0079214728 19.3000000000 
0.0047404723 0.0047404710 0.0047404736 0.0104855390 0.0104855377 0.0104855404 0.0061803590 0.0061803578 0.0061803601 0.0085818919 0.0085818908 0.0085818929 19.5000000000 
0.0052049966 0.0052049956 0.0052049976 0.0112458922 0.0112458911 0.0112458933 0.0067226124 0.0067226115 0.0067226133 0.0092311163 0.0092311155 0.0092311171 19.7000000000 
0.0056589127 0.0056589120 0.0056589135 0.0119864302 0.0119864293 0.0119864311 0.0072424691 0.0072424683 0.0072424699 0.0098607572 0.0098607565 0.0098607579 19.9000000000 
0.0061378679 0.0061378672 0.0061378685 0.0127278276 0.0127278268 0.0127278283 0.0077609503 0.0077609497 0.0077609510 0.0105022377 0.0105022371 0.0105022383 20.1000000000 
0.0066638523 0.0066638518 0.0066638529 0.0134746000 0.0134745994 0.0134746006 0.0083231519 0.0083231513 0.0083231524 0.0112083656 0.0112083651 0.0112083661 20.3000000000 
0.0072079447 0.0072079442 0.0072079451 0.0142916964 0.0142916959 0.0142916969 0.0089718707 0.0089718703 0.0089718711 0.0119730002 0.0119729999 0.0119730006 20.5000000000 
0.0076989057 0.0076989054 0.0076989061 0.0150880987 0.0150880983 0.0150880992 0.0095712472 0.0095712468 0.0095712476 0.0126255802 0.0126255799 0.0126255805 20.7000000000 
0.0080379239 0.0080379235 0.0080379242 0.0156344616 0.0156344612 0.0156344620 0.0099283602 0.0099283598 0.0099283605 0.0130696974 0.0130696971 0.0130696977 20.9000000000 
0.0081559611 0.0081559608 0.0081559615 0.0158430719 0.0158430715 0.0158430723 0.0100750127 0.0100750124 0.0100750130 0.0132888728 0.0132888725 0.0132888731 21.1100000000 
0.0081627769 0.0081627765 0.0081627773 0.0158565800 0.0158565796 0.0158565803 0.0100861175 0.0100861171 0.0100861178 0.0133104180 0.0133104177 0.0133104183 21.3100000000 
0.0085585816 0.0085585812 0.0085585820 0.0161551151 0.0161551147 0.0161551155 0.0104855664 0.0104855660 0.0104855667 0.0138050035 0.0138050032 0.0138050038 21.5100000000 
0.0093754758 0.0093754754 0.0093754761 0.0173558568 0.0173558565 0.0173558571 0.0117474699 0.0117474696 0.0117474702 0.0147249385 0.0147249383 0.0147249388 21.7100000000 
0.0095272207 0.0095272205 0.0095272210 0.0176112383 0.0176112380 0.0176112385 0.0117110603 0.0117110601 0.0117110606 0.0142056800 0.0142056798 0.0142056802 21.9100000000 
0.0078450842 0.0078450840 0.0078450844 0.0141855475 0.0141855473 0.0141855477 0.0089934991 0.0089934989 0.0089934993 0.0116611386 0.0116611385 0.0116611388 22.1100000000 
0.0040335942 0.0040335941 0.0040335944 0.0085883353 0.0085883351 0.0085883354 0.0050348022 0.0050348020 0.0050348023 0.0073637521 0.0073637520 0.0073637522 22.3100000000 
0.0032593448 0.0032593448 0.0032593448 0.0065343327 0.0065343326 0.0065343328 0.0038725521 0.0038725521 0.0038725521 0.0053398346 0.0053398345 0.0053398346 22.5100000000 
0.0068621028 0.0068621027 0.0068621028 0.0106420959 0.0106420959 0.0106420959 0.0077732683 0.0077732683 0.0077732683 0.0094737950 0.0094737950 0.0094737950 22.7100000000 
0.0075648892 0.0075648892 0.0075648893 0.0121667517 0.0121667517 0.0121667517 0.0086755889 0.0086755889 0.0086755889 0.0104652381 0.0104652381 0.0104652381 22.9100000000 
0.0056778663 0.0056778663 0.0056778663 0.0101552826 0.0101552825 0.0101552826 0.0067368359 0.0067368358 0.0067368359 0.0086789128 0.0086789128 0.0086789129 23.1100000000 
0.0073770924 0.0073770923 0.0073770924 0.0127410758 0.0127410757 0.0127410759 0.0083760391 0.0083760391 0.0083760392 0.0109000155 0.0109000154 0.0109000155 23.3200000000 
0.0114658770 0.0114658769 0.0114658770 0.0182120992 0.0182120991 0.0182120992 0.0129982014 0.0129982014 0.0129982015 0.0167291303 0.0167291302 0.0167291303 23.5200000000 
0.0111186074 0.0111186074 0.0111186074 0.0189069398 0.0189069398 0.0189069399 0.0136755858 0.0136755858 0.0136755858 0.0165030510 0.0165030510 0.0165030510 23.7200000000 
0.0054881609 0.0054881609 0.0054881610 0.0107414849 0.0107414849 0.0107414849 0.0069961456 0.0069961456 0.0069961457 0.0082745603 0.0082745603 0.0082745604 23.9200000000 
0.0018906395 0.0018906394 0.0018906395 0.0012988660 0.0012988659 0.0012988660 0.0018811227 0.0018811227 0.0018811227 0.0015580413 0.0015580413 0.0015580413 24.1200000000 
0.0057648895 0.0057648894 0.0057648895 0.0071020091 0.0071020090 0.0071020091 0.0060162614 0.0060162614 0.0060162614 0.0065781507 0.0065781507 0.0065781507 24.3200000000 
0.0051847178 0.0051847178 0.0051847178 0.0064977102 0.0064977102 0.0064977102 0.0056140573 0.0056140573 0.0056140574 0.0061674531 0.0061674531 0.0061674532 24.5200000000 
0.0016077676 0.0016077676 0.0016077676 0.0019821118 0.0019821118 0.0019821118 0.0017228153 0.0017228153 0.0017228153 0.0018338384 0.0018338384 0.0018338384 24.7200000000 
0.0052473645 0.0052473645 0.0052473645 0.0092988640 0.0092988640 0.0092988640 0.0066384597 0.0066384597 0.0066384597 0.0081011532 0.0081011532 0.0081011532 24.9200000000 
0.0090561142 0.0090561142 0.0090561142 0.0157658000 0.0157658000 0.0157658000 0.0108265987 0.0108265987 0.0108265987 0.0127521502 0.0127521502 0.0127521502 25.1200000000 
0.0099895437 0.0099895437 0.0099895437 0.0164089170 0.0164089170 0.0164089170 0.0110278369 0.0110278369 0.0110278369 0.0139720672 0.0139720672 0.0139720672 25.3300000000 
0.0083017100 0.0083017100 0.0083017100 0.0139139720 0.0139139720 0.0139139720 0.0094877681 0.0094877681 0.0094877681 0.0125549549 0.0125549549 0.0125549549 25.5300000000 
0.0061090067 0.0061090067 0.0061090067 0.0114145427 0.0114145427 0.0114145427 0.0075895253 0.0075895253 0.0075895253 0.0098370243 0.0098370243 0.0098370243 25.7300000000 
0.0054526398 0.0054526397 0.0054526398 0.0102734179 0.0102734179 0.0102734180 0.0066479263 0.0066479263 0.0066479263 0.0086562025 0.0086562025 0.0086562025 25.9300000000 
0.0056083465 0.0056083465 0.0056083465 0.0102877205 0.0102877205 0.0102877205 0.0067865060 0.0067865060 0.0067865060 0.0087110254 0.0087110254 0.0087110254 26.1300000000 
0.0053296716 0.0053296716 0.0053296716 0.0099619968 0.0099619968 0.0099619968 0.0064519026 0.0064519026 0.0064519026 0.0083550082 0.0083550082 0.0083550082 26.3300000000 
0.0046864748 0.0046864748 0.0046864748 0.0092926166 0.0092926166 0.0092926166 0.0057888234 0.0057888234 0.0057888234 0.0077471758 0.0077471758 0.0077471758 26.5300000000 
0.0041121874 0.0041121874 0.0041121874 0.0089349413 0.0089349413 0.0089349413 0.0053200284 0.0053200284 0.0053200284 0.0073122881 0.0073122881 0.0073122881 26.7300000000 
0.0039691201 0.0039691201 0.0039691201 0.0090656908 0.0090656908 0.0090656908 0.0052360127 0.0052360127 0.0052360127 0.0073508206 0.0073508206 0.0073508206 26.9300000000 
0.0042465424 0.0042465424 0.0042465424 0.0096218708 0.0096218708 0.0096218708 0.0055779224 0.0055779224 0.0055779224 0.0078462200 0.0078462200 0.0078462200 27.1300000000 
0.0046851341 0.0046851341 0.0046851341 0.0103907761 0.0103907761 0.0103907761 0.0061139904 0.0061139904 0.0061139904 0.0085021663 0.0085021663 0.0085021663 27.3300000000 
0.0051727759 0.0051727759 0.0051727759 0.0111942380 0.0111942380 0.0111942380 0.0066855470 0.0066855470 0.0066855470 0.0091866463 0.0091866463 0.0091866463 27.5400000000 
0.0056271031 0.0056271031 0.0056271031 0.0119342498 0.0119342498 0.0119342498 0.0072064929 0.0072064929 0.0072064929 0.0098167876 0.0098167876 0.0098167876 27.7400000000 
0.0061026270 0.0061026270 0.0061026270 0.0126765369 0.0126765369 0.0126765369 0.0077240467 0.0077240467 0.0077240467 0.0104560498 0.0104560498 0.0104560498 27.9400000000 
0.0066260897 0.0066260897 0.0066260897 0.0134204666 0.0134204666 0.0134204666 0.0082809794 0.0082809794 0.0082809794 0.0111559264 0.0111559264 0.0111559264 28.1400000000 
0.0071703967 0.0071703967 0.0071703967 0.0142329339 0.0142329339 0.0142329339 0.0089252033 0.0089252033 0.0089252033 0.0119209807 0.0119209807 0.0119209807 28.3400000000 
0.0076685864 0.0076685864 0.0076685864 0.0150378858 0.0150378858 0.0150378858 0.0095362514 0.0095362514 0.0095362514 0.0125865512 0.0125865512 0.0125865512 28.5400000000 
0.0080207191 0.0080207191 0.0080207191 0.0156081111 0.0156081111 0.0156081111 0.0099113405 0.0099113405 0.0099113405 0.0130455926 0.0130455926 0.0130455926 28.7400000000 
0.0081551384 0.0081551384 0.0081551384 0.0158335246 0.0158335246 0.0158335246 0.0100677624 0.0100677624 0.0100677624 0.0132783355 0.0132783355 0.0132783355 28.9400000000 
0.0081516678 0.0081516678 0.0081516678 0.0158554778 0.0158554778 0.0158554778 0.0100826703 0.0100826703 0.0100826703 0.0133022693 0.0133022693 0.0133022693 29.1400000000 
0.0084788339 0.0084788339 0.0084788339 0.0160729632 0.0160729632 0.0160729632 0.0103831003 0.0103831003 0.0103831003 0.0136971592 0.0136971592 0.0136971592 29.3400000000 
0.0093233577 0.0093233577 0.0093233577 0.0172624961 0.0172624961 0.0172624961 0.0116653243 0.0116653243 0.0116653243 0.0146874330 0.0146874330 0.0146874330 29.5500000000 
0.0095659397 0.0095659397 0.0095659397 0.0176981066 0.0176981066 0.0176981066 0.0118062898 0.0118062898 0.0118062898 0.0143111026 0.0143111026 0.0143111026 29.7500000000 
0.0080378565 0.0080378565 0.0080378565 0.0145396527 0.0145396527 0.0145396527 0.0092462073 0.0092462073 0.0092462073 0.0118991020 0.0118991020 0.0118991020 29.9500000000 
0.0043328946 0.0043328946 0.0043328946 0.0089582287 0.0089582287 0.0089582287 0.0053077921 0.0053077921 0.0053077921 0.0076994586 0.0076994586 0.0076994586 30.1500000000 
0.0030128862 0.0030128862 0.0030128862 0.0063930483 0.0063930483 0.0063930483 0.0036831204 0.0036831204 0.0036831204 0.0051667301 0.0051667301 0.0051667301 30.3500000000 
0.0066789183 0.0066789183 0.0066789183 0.0103622594 0.0103622594 0.0103622594 0.0075450420 0.0075450420 0.0075450420 0.0092349817 0.0092349817 0.0092349817 30.5500000000 
0.0076308469 0.0076308469 0.0076308469 0.0122282336 0.0122282336 0.0122282336 0.0087553047 0.0087553047 0.0087553047 0.0105338199 0.0105338199 0.0105338199 30.7500000000 
0.0057986917 0.0057986917 0.0057986917 0.0102491406 0.0102491406 0.0102491406 0.0068380744 0.0068380744 0.0068380744 0.0087757386 0.0087757386 0.0087757386 30.9500000000 
0.0068623226 0.0068623226 0.0068623226 0.0121200873 0.0121200873 0.0121200873 0.0078989190 0.0078989190 0.0078989190 0.0102691939 0.0102691939 0.0102691939 31.1500000000 
0.0111281723 0.0111281723 0.0111281723 0.0176632704 0.0176632704 0.0176632704 0.0125111073 0.0125111073 0.0125111073 0.0161814308 0.0161814308 0.0161814308 31.3500000000 
0.0114811941 0.0114811941 0.0114811941 0.0192901402 0.0192901402 0.0192901402 0.0140034320 0.0140034320 0.0140034320 0.0170347165 0.0170347165 0.0170347165 31.5500000000 
0.0059781373 0.0059781373 0.0059781373 0.0115322157 0.0115322157 0.0115322157 0.0076136937 0.0076136937 0.0076136937 0.0089744788 0.0089744788 0.0089744788 31.7600000000 
0.0015506566 0.0015506566 0.0015506566 0.0010359718 0.0010359718 0.0010359718 0.0015023723 0.0015023723 0.0015023723 0.0011919670 0.0011919670 0.0011919670 31.9600000000 
0.0056277819 0.0056277819 0.0056277819 0.0069079642 0.0069079642 0.0069079642 0.0058753268 0.0058753268 0.0058753268 0.0063840956 0.0063840956 0.0063840956 32.1600000000 
0.0053673852 0.0053673852 0.0053673852 0.0067263199 0.0067263199 0.0067263199 0.0057852580 0.0057852580 0.0057852580 0.0063926189 0.0063926189 0.0063926189 32.3600000000 
0.0017735328 0.0017735328 0.0017735328 0.0020652091 0.0020652091 0.0020652091 0.0019122686 0.0019122686 0.0019122686 0.0018502286 0.0018502286 0.0018502286 32.5600000000 
0.0049020580 0.0049020580 0.0049020580 0.0086928548 0.0086928548 0.0086928548 0.0062043828 0.0062043828 0.0062043828 0.0076422768 0.0076422768 0.0076422768 32.7600000000 
0.0088765373 0.0088765373 0.0088765373 0.0154966010 0.0154966010 0.0154966010 0.0106769302 0.0106769302 0.0106769302 0.0125489668 0.0125489668 0.0125489668 32.9600000000 
0.0100465630 0.0100465630 0.0100465630 0.0165941857 0.0165941857 0.0165941857 0.0111460291 0.0111460291 0.0111460291 0.0139860388 0.0139860388 0.0139860388 33.1600000000 
0.0085818677 0.0085818677 0.0085818677 0.0142469139 0.0142469139 0.0142469139 0.0097051133 0.0097051133 0.0097051133 0.0128357437 0.0128357437 0.0128357437 33.3600000000 
0.0063133695 0.0063133695 0.0063133695 0.0116644808 0.0116644808 0.0116644808 0.0078023638 0.0078023638 0.0078023638 0.0101338862 0.0101338862 0.0101338862 33.5600000000 
0.0054488366 0.0054488366 0.0054488366 0.0102982286 0.0102982286 0.0102982286 0.0066583734 0.0066583734 0.0066583734 0.0086691034 0.0086691034 0.0086691034 33.7700000000 
0.0056070752 0.0056070752 0.0056070752 0.0102856601 0.0102856601 0.0102856601 0.0067832836 0.0067832836 0.0067832836 0.0087147007 0.0087147007 0.0087147007 33.9700000000 
0.0053651052 0.0053651052 0.0053651052 0.0100050952 0.0100050952 0.0100050952 0.0064941928 0.0064941928 0.0064941928 0.0083941573 0.0083941573 0.0083941573 34.1700000000 
0.0047348263 0.0047348263 0.0047348263 0.0093338957 0.0093338957 0.0093338957 0.0058323322 0.0058323322 0.0058323322 0.0077879265 0.0077879265 0.0077879265 34.3700000000 
0.0041407820 0.0041407820 0.0041407820 0.0089444357 0.0089444357 0.0089444357 0.0053419008 0.0053419008 0.0053419008 0.0073301382 0.0073301382 0.0073301382 34.5700000000 
0.0039629584 0.0039629584 0.0039629584 0.0090408975 0.0090408975 0.0090408975 0.0052268950 0.0052268950 0.0052268950 0.0073301989 0.0073301989 0.0073301989 34.7700000000 
0.0042191099 0.0042191099 0.0042191099 0.0095731743 0.0095731743 0.0095731743 0.0055442922 0.0055442922 0.0055442922 0.0078032652 0.0078032652 0.0078032652 34.9700000000 
0.0046530036 0.0046530036 0.0046530036 0.0103353416 0.0103353416 0.0103353416 0.0060752619 0.0060752619 0.0060752619 0.0084555716 0.0084555716 0.0084555716 35.1700000000 
0.0051173135 0.0051173135 0.0051173135 0.0111053428 0.0111053428 0.0111053428 0.0066216676 0.0066216676 0.0066216676 0.0091100971 0.0091100971 0.0091100971 35.3700000000 
0.0055727812 0.0055727812 0.0055727812 0.0118448570 0.0118448570 0.0118448570 0.0071447364 0.0071447364 0.0071447364 0.0097414525 0.0097414525 0.0097414525 35.5700000000 
0.0060427961 0.0060427961 0.0060427961 0.0125884175 0.0125884175 0.0125884175 0.0076611361 0.0076611361 0.0076611361 0.0103775008 0.0103775008 0.0103775008 35.7700000000 
0.0065884398 0.0065884398 0.0065884398 0.0133667505 0.0133667505 0.0133667505 0.0082393159 0.0082393159 0.0082393159 0.0111039203 0.0111039203 0.0111039203 35.9800000000 
0.0071326463 0.0071326463 0.0071326463 0.0141742079 0.0141742079 0.0141742079 0.0088784434 0.0088784434 0.0088784434 0.0118684202 0.0118684202 0.0118684202 36.1800000000 
0.0076375299 0.0076375299 0.0076375299 0.0149864847 0.0149864847 0.0149864847 0.0094999475 0.0094999475 0.0094999475 0.0125464692 0.0125464692 0.0125464692 36.3800000000 
0.0080024334 0.0080024334 0.0080024334 0.0155799226 0.0155799226 0.0155799226 0.0098932732 0.0098932732 0.0098932732 0.0130204195 0.0130204195 0.0130204195 36.5800000000 
0.0081534289 0.0081534289 0.0081534289 0.0158266205 0.0158266205 0.0158266205 0.0100624709 0.0100624709 0.0100624709 0.0132704581 0.0132704581 0.0132704581 36.7800000000 
0.0081476161 0.0081476161 0.0081476161 0.0158556606 0.0158556606 0.0158556606 0.0100820490 0.0100820490 0.0100820490 0.0132999348 0.0132999348 0.0132999348 36.9800000000 
0.0084363027 0.0084363027 0.0084363027 0.0160326179 0.0160326179 0.0160326179 0.0103316373 0.0103316373 0.0103316373 0.0136398977 0.0136398977 0.0136398977 37.1800000000 
0.0092277617 0.0092277617 0.0092277617 0.0170969651 0.0170969651 0.0170969651 0.0115118488 0.0115118488 0.0115118488 0.0146062516 0.0146062516 0.0146062516 37.3800000000 
0.0096118616 0.0096118616 0.0096118616 0.0178012974 0.0178012974 0.0178012974 0.0119350620 0.0119350620 0.0119350620 0.0144679152 0.0144679152 0.0144679152 37.5800000000 
0.0083409996 0.0083409996 0.0083409996 0.0151158754 0.0151158754 0.0151158754 0.0096638111 0.0096638111 0.0096638111 0.0122864537 0.0122864537 0.0122864537 37.7800000000 
0.0046345065 0.0046345065 0.0046345065 0.0093394980 0.0093394980 0.0093394980 0.0055860081 0.0055860081 0.0055860081 0.0080353167 0.0080353167 0.0080353167 37.9900000000 
0.0027922555 0.0027922555 0.0027922555 0.0062961980 0.0062961980 0.0062961980 0.0035327015 0.0035327015 0.0035327015 0.0050443375 0.0050443375 0.0050443375 38.1900000000 
0.0064800665 0.0064800665 0.0064800665 0.0100677594 0.0100677594 0.0100677594 0.0072997044 0.0072997044 0.0072997044 0.0089766411 0.0089766411 0.0089766411 38.3900000000 
0.0076810369 0.0076810369 0.0076810369 0.0122657002 0.0122657002 0.0122657002 0.0088165835 0.0088165835 0.0088165835 0.0105851375 0.0105851375 0.0105851375 38.5900000000 
0.0059339160 0.0059339160 0.0059339160 0.0103675277 0.0103675277 0.0103675277 0.0069566493 0.0069566493 0.0069566493 0.0088891039 0.0088891039 0.0088891039 38.7900000000 
0.0065852046 0.0065852046 0.0065852046 0.0117828402 0.0117828402 0.0117828402 0.0076467735 0.0076467735 0.0076467735 0.0099377869 0.0099377869 0.0099377869 38.9900000000 
0.0109015118 0.0109015118 0.0109015118 0.0173161318 0.0173161318 0.0173161318 0.0122051291 0.0122051291 0.0122051291 0.0158230776 0.0158230776 0.0158230776 39.1900000000 
0.0116526327 0.0116526327 0.0116526327 0.0194481573 0.0194481573 0.0194481573 0.0141380547 0.0141380547 0.0141380547 0.0172822120 0.0172822120 0.0172822120 39.3900000000 
0.0068023934 0.0068023934 0.0068023934 0.0128381287 0.0128381287 0.0128381287 0.0086475194 0.0086475194 0.0086475194 0.0101591834 0.0101591834 0.0101591834 39.5900000000 
0.0011101318 0.0011101318 0.0011101318 0.0015635276 0.0015635276 0.0015635276 0.0010791709 0.0010791709 0.0010791709 0.0010813328 0.0010813328 0.0010813328 39.7900000000 
0.0053381200 0.0053381200 0.0053381200 0.0064947409 0.0064947409 0.0064947409 0.0055797906 0.0055797906 0.0055797906 0.0059877071 0.0059877071 0.0059877071 39.9900000000 


==> fig/AgentStateError_NoTrigger.txt <==
Agent1_x1 Agent1_x2 Agent1_e Agent2_x1 Agent2_x2 Agent2_e Agent3_x1 Agent3_x2 Agent3_e Agent4_x1 Agent4_x2 Agent4_e t_set_norminal 
0.0100000000 0.4000000000 0.0000000000 0.0000000000 0.3400000000 0.0000000000 -0.0100000000 0.4000000000 0.0000000000 -0.0000000000 0.4600000000 0.0000000000 0.0000000000 
0.0860348615 0.3697589101 0.0271882815 0.0709233832 0.3933676098 0.0160653593 0.0772298205 0.4710325262 0.0162800716 0.0916264280 0.4552380752 0.0351799294 0.2010000000 
0.1624899338 0.3932576011 0.0396512172 0.1668394499 0.5321265369 0.0935245035 0.1762063876 0.4915635092 0.0573845117 0.1809423146 0.4087254335 0.0603006179 0.4020000000 
0.2491667896 0.4702972745 0.0576472060 0.2712176826 0.5105812250 0.0742292351 0.2671551818 0.4152257295 0.0576808337 0.2637492887 0.4266880405 0.0962098163 0.6030000000 
0.3458131488 0.4725306029 0.0439899746 0.3675848528 0.4235136160 0.0655614936 0.3448389927 0.3568301110 0.0475232332 0.3508514290 0.4331593927 0.0648536319 0.8040000000 
0.4309530510 0.3645220128 0.0353187555 0.4374280020 0.2820946204 0.0518324105 0.4128118485 0.3313668170 0.0380408473 0.4348109850 0.3975600406 0.0542344862 1.0050000000 
0.4932002280 0.2676951456 0.0444715028 0.4905737030 0.2708392861 0.0599075204 0.4826049662 0.3659549708 0.0446237900 0.5090855910 0.3368702044 0.0640378556 1.2060000000 
0.5439916564 0.2513849489 0.0403027733 0.5504844641 0.3215687913 0.0560309228 0.5560908034 0.3497084455 0.0420992183 0.5679770501 0.2501602135 0.0607547943 1.4070000000 
0.5996378498 0.3100121499 0.0252511508 0.6176559324 0.3415832382 0.0401869060 0.6194107426 0.2780996869 0.0303501647 0.6145156076 0.2279285905 0.0376712284 1.6080000000 
0.6682382804 0.3666469567 0.0106342290 0.6857555758 0.3364479824 0.0313917319 0.6712201580 0.2561871594 0.0176005681 0.6657933446 0.3004953559 0.0164195592 1.8090000000 
0.7418198193 0.3514327662 0.0466303767 0.7519937355 0.3214854587 0.1001340288 0.7276217852 0.3109382723 0.0645786400 0.7356966061 0.3827483862 0.0565560757 2.0100000000 
0.8056741188 0.2786982659 0.0683689452 0.8158778640 0.3165962461 0.1194178788 0.7964974716 0.3658937639 0.0798571250 0.8137721249 0.3781510022 0.0856914185 2.2110000000 
0.8534114359 0.2029582449 0.0471091256 0.8784254868 0.2980291603 0.0830401511 0.8684423791 0.3267028515 0.0604079580 0.8797889561 0.2616928353 0.0722077264 2.4120000000 
0.8914160857 0.1891522668 0.0376682081 0.9325494363 0.2383084400 0.0714136638 0.9203009947 0.1883991485 0.0474221241 0.9167090969 0.1276460353 0.0530213862 2.6130000000 
0.9311978191 0.2023569329 0.0411897139 0.9721744849 0.1483920543 0.0765072908 0.9464843137 0.0844737385 0.0515599696 0.9394532000 0.1155173912 0.0571283705 2.8140000000 
0.9691348556 0.1625805452 0.0350171663 0.9918768562 0.0543187643 0.0677787463 0.9607219813 0.0720597237 0.0447326467 0.9668999213 0.1558587035 0.0498864370 3.0150000000 
0.9921080499 0.0646007033 0.0318254079 0.9979660492 0.0189446103 0.0577606340 0.9790178906 0.1115867359 0.0387365557 0.9976314357 0.1357276359 0.0453745179 3.2160000000 
0.9974980538 0.0015955061 0.0273589796 1.0043737784 0.0526084411 0.0483780992 1.0033219484 0.1187659091 0.0320494306 1.0169506139 0.0505179338 0.0377472803 3.4170000000 
0.9983135101 0.0177538720 0.0214599142 1.0187847001 0.0820621762 0.0383552812 1.0212989051 0.0487082454 0.0259825964 1.0183179553 -0.0272131553 0.0298967660 3.6180000000 
1.0061739487 0.0556452974 0.0161972452 1.0320967438 0.0369913952 0.0299982277 1.0215164254 -0.0420969207 0.0200590204 1.0111058664 -0.0316344211 0.0236987656 3.8190000000 
1.0158422731 0.0256075254 0.0153203943 1.0297893526 -0.0631793414 0.0275162189 1.0080559344 -0.0780626321 0.0186599576 1.0082306803 0.0026974436 0.0224610838 4.0200000000 
1.0118217478 -0.0689581033 0.0137754711 1.0095321183 -0.1222494449 0.0246403180 0.9948671540 -0.0464528597 0.0160075756 1.0094542823 -0.0018461686 0.0199718683 4.2210000000 
0.9894916028 -0.1432770890 0.0091423604 0.9864220198 -0.0970067871 0.0177586383 0.9885202045 -0.0257260342 0.0115466549 1.0026909296 -0.0750150173 0.0140130930 4.4220000000 
0.9594706492 -0.1429800479 0.0069930876 0.9712609128 -0.0615242385 0.0152096635 0.9790971704 -0.0807370109 0.0091247597 0.9780272979 -0.1644930415 0.0118067455 4.6230000000 
0.9350085306 -0.1010208945 0.0068909719 0.9572871461 -0.0909727845 0.0149637828 0.9532051847 -0.1756517922 0.0092774027 0.9415614401 -0.1847422726 0.0117792946 4.8240000000 
0.9150488889 -0.1125600531 0.0069628593 0.9297586870 -0.1903639865 0.0152980637 0.9113032492 -0.2294790768 0.0094637885 0.9074188316 -0.1521928394 0.0118676902 5.0250000000 
0.8848456091 -0.1948566627 0.0068494935 0.8829314170 -0.2602478909 0.0144219590 0.8668923114 -0.2024761623 0.0088623833 0.8791751855 -0.1384315533 0.0117616446 5.2260000000 
0.8364422816 -0.2791678763 0.0071190733 0.8305456370 -0.2514680434 0.0143509861 0.8303834585 -0.1690071154 0.0094265921 0.8464348899 -0.2000692273 0.0120370151 5.4270000000 
0.7778276832 -0.2873500135 0.0102242532 0.7847110775 -0.2046084436 0.0152613086 0.7939372714 -0.2049377469 0.0104189495 0.7965453976 -0.2891620670 0.0130169432 5.6280000000 
0.7270195771 -0.2180946522 0.0354829724 0.7462846677 -0.1892281670 0.0364347336 0.7462833865 -0.2726825849 0.0302585281 0.7372860138 -0.2943558956 0.0401196113 5.8290000000 
0.6850306791 -0.2136904310 0.0304256885 0.6996244037 -0.2846566351 0.0284354864 0.6830130881 -0.3450614368 0.0213945119 0.6791072002 -0.2775987166 0.0285140723 6.0300000000 
0.6364740970 -0.2791079079 0.0307438198 0.6333665656 -0.3627413451 0.0288257441 0.6140780830 -0.3269897800 0.0215699276 0.6273315022 -0.2438300304 0.0313531940 6.2310000000 
0.5689950438 -0.3946185135 0.0264432325 0.5572783001 -0.3800965733 0.0270067566 0.5523010925 -0.2934197329 0.0202018411 0.5738729572 -0.3039817811 0.0278499078 6.4320000000 
0.4846015494 -0.4247435662 0.0283708665 0.4846927847 -0.3397071393 0.0293427578 0.4922505841 -0.3152043989 0.0226821295 0.5023763167 -0.4037474094 0.0318281914 6.6330000000 
0.4040818968 -0.3692990191 0.0208917583 0.4195443462 -0.3194513014 0.0240683322 0.4222037671 -0.3860214638 0.0180334069 0.4162190997 -0.4395233211 0.0248450178 6.8340000000 
0.3350575617 -0.3270541786 0.0168671783 0.3507384590 -0.3755468056 0.0211103380 0.3375848848 -0.4460020614 0.0162175565 0.3306440948 -0.4000317237 0.0208624177 7.0350000000 
0.2676991044 -0.3559087073 0.0145795404 0.2677952918 -0.4446408216 0.0187878830 0.2488683491 -0.4247079110 0.0134625254 0.2566255922 -0.3405444102 0.0176264967 7.2360000000 
0.1879940937 -0.4337438127 0.0143778590 0.1768131127 -0.4475804699 0.0174907573 0.1700727253 -0.3610301522 0.0123110185 0.1889888693 -0.3503499358 0.0174718077 7.4370000000 
0.0986455431 -0.4461637485 0.0181408411 0.0930488674 -0.3809808345 0.0164349877 0.1010159452 -0.3402379351 0.0120275358 0.1128471053 -0.4118726819 0.0171877320 7.6380000000 
0.0116312479 -0.4139099832 0.0177787573 0.0212014145 -0.3463145107 0.0172156491 0.0278334935 -0.3976005005 0.0122526320 0.0239612644 -0.4648960928 0.0178295816 7.8390000000 
-0.0650879563 -0.3578665684 0.0187601626 -0.0512141440 -0.3860633454 0.0195645551 -0.0592699553 -0.4621890154 0.0142198541 -0.0678870465 -0.4377266320 0.0198513056 8.0400000000 
-0.1368918751 -0.3691690176 0.0206519488 -0.1356752148 -0.4489770332 0.0170160191 -0.1524389195 -0.4496073753 0.0135913009 -0.1493670155 -0.3713499910 0.0209571622 8.2410000000 
-0.2172935628 -0.4329255964 0.0222867891 -0.2294109662 -0.4715648104 0.0280011685 -0.2368024032 -0.3865875572 0.0209549399 -0.2215283161 -0.3607504481 0.0284140701 8.4420000000 
-0.3079944338 -0.4547782732 0.0147826372 -0.3182678798 -0.3984942239 0.0196691578 -0.3085184533 -0.3346754767 0.0145131512 -0.2978146865 -0.4008998482 0.0195248793 8.6430000000 
-0.3935143491 -0.3869811923 0.0027808306 -0.3880293312 -0.3040280012 0.0085791758 -0.3753012865 -0.3428469005 0.0060991744 -0.3810214035 -0.4211998488 0.0045525681 8.8440000000 
-0.4634505564 -0.3119566307 0.0026512240 -0.4494020708 -0.3190574765 0.0030572603 -0.4506459921 -0.4023937983 0.0019746154 -0.4645581261 -0.3980449423 0.0039263931 9.0450000000 
-0.5225170539 -0.2887327850 0.0022070378 -0.5178669936 -0.3668921274 0.0022735129 -0.5319749658 -0.3915973760 0.0014553264 -0.5360069895 -0.3119765558 0.0016468545 9.2460000000 
-0.5840488657 -0.3303352398 0.0013102852 -0.5947748706 -0.3849287623 0.0042346152 -0.6035966617 -0.3153224924 0.0021971961 -0.5928139727 -0.2647764807 0.0028569591 9.4470000000 
-0.6550318524 -0.3648687811 0.0051228905 -0.6673290717 -0.3244766880 0.0093600246 -0.6594600758 -0.2485209702 0.0055840242 -0.6480959453 -0.2952305332 0.0076461356 9.6480000000 
-0.7250403191 -0.3168363954 0.0039706904 -0.7233625266 -0.2369737648 0.0075784969 -0.7082626362 -0.2503040710 0.0047774978 -0.7120778589 -0.3360080997 0.0073145135 9.8490000000 
-0.7794327385 -0.2261079217 0.0053346660 -0.7672012388 -0.2139860300 0.0084536753 -0.7631942000 -0.2953198557 0.0058525092 -0.7785529127 -0.3121458780 0.0082155374 10.0500000000 
-0.8195341430 -0.1834858135 0.0123870151 -0.8140851251 -0.2539190631 0.0109300701 -0.8238908876 -0.2928894664 0.0057084779 -0.8332070127 -0.2244611352 0.0104812605 10.2510000000 
-0.8574490377 -0.2033614908 0.0094509976 -0.8665382933 -0.2604526798 0.0060312170 -0.8751681732 -0.2120418809 0.0038621980 -0.8698928265 -0.1534020156 0.0122091064 10.4520000000 
-0.9023566920 -0.2376123731 0.0123443514 -0.9159402753 -0.2209371963 0.0199024967 -0.9096875093 -0.1364465983 0.0159591363 -0.9006793711 -0.1644439722 0.0203847375 10.6530000000 
-0.9480395195 -0.2021994713 0.0154008607 -0.9510350952 -0.1215078891 0.0198507273 -0.9336212116 -0.1121897588 0.0147771417 -0.9378005304 -0.2010119830 0.0211320412 10.8540000000 
-0.9784383768 -0.0936498941 0.0109349326 -0.9680582283 -0.0585051432 0.0134176408 -0.9584320979 -0.1367932095 0.0097603011 -0.9769927274 -0.1729949987 0.0155318687 11.0550000000 
-0.9866236573 -0.0072677786 0.0182220894 -0.9795840341 -0.0708226482 0.0167008128 -0.9866184212 -0.1351680658 0.0119383594 -1.0018782123 -0.0699396357 0.0196434363 11.2560000000 
-0.9873883269 -0.0115089600 0.0190078127 -0.9972542615 -0.0949930932 0.0156274075 -1.0076316978 -0.0610521398 0.0141891013 -1.0053370225 0.0260368380 0.0240656000 11.4570000000 
-0.9932764152 -0.0451245256 0.0189775390 -1.0117303375 -0.0316619345 0.0289029918 -1.0089638265 0.0442268392 0.0198011325 -0.9967953702 0.0445954711 0.0245052123 11.6580000000 
-1.0016750813 -0.0257004619 0.0155397957 -1.0081465277 0.0602240917 0.0206687657 -0.9945710779 0.0813937134 0.0153734683 -0.9909999411 0.0092971610 0.0238932997 11.8590000000 
-0.9990968874 0.0575425360 0.0082250157 -0.9902798280 0.1078414687 0.0043719945 -0.9814874932 0.0437219347 0.0058512099 -0.9914472002 -0.0016222602 0.0139180058 12.0600000000 
-0.9792456535 0.1315838564 0.0056536611 -0.9696116186 0.0871554484 0.0052420409 -0.9760659480 0.0184221171 0.0029723283 -0.9863781725 0.0606409584 0.0049079790 12.2610000000 
-0.9519503859 0.1274876426 0.0156048392 -0.9573406746 0.0391721486 0.0198349388 -0.9697405298 0.0573395674 0.0151897663 -0.9664728977 0.1354955944 0.0208926138 12.4620000000 
-0.9303438821 0.0892070096 0.0161404739 -0.9488996321 0.0610447000 0.0274374322 -0.9491811810 0.1507525631 0.0204748195 -0.9352126570 0.1642764257 0.0242415236 12.6630000000 
-0.9126242828 0.0998847541 0.0098387942 -0.9273147236 0.1628655821 0.0204216210 -0.9110884478 0.2158928569 0.0120241750 -0.9038942186 0.1427270888 0.0137828597 12.8640000000 
-0.8843788217 0.1905749529 0.0046211240 -0.8836736713 0.2547042873 0.0112643540 -0.8673047918 0.2078502820 0.0066513098 -0.8763431497 0.1407320083 0.0077145575 13.0650000000 
-0.8363210450 0.2791696406 0.0040823023 -0.8308039045 0.2556407119 0.0110346265 -0.8289575954 0.1770858587 0.0075090915 -0.8428777552 0.2013454296 0.0088852378 13.2660000000 
-0.7774433280 0.2917035398 0.0050954414 -0.7844782994 0.2073577409 0.0118608206 -0.7925167616 0.1991185320 0.0067326895 -0.7944872569 0.2806722804 0.0093137475 13.4670000000 
-0.7228219192 0.2461106971 0.0095316839 -0.7437478981 0.2093128017 0.0144934641 -0.7441224685 0.2868036484 0.0090214865 -0.7322890357 0.3219496755 0.0114133803 13.6680000000 
-0.6761614784 0.2308522027 0.0079844245 -0.6948552509 0.2883719643 0.0150508455 -0.6788508179 0.3519593479 0.0087390666 -0.6698907703 0.2921586642 0.0111149051 13.8690000000 
-0.6244677784 0.2949489071 0.0061040094 -0.6271281292 0.3777745842 0.0149148360 -0.6077782803 0.3431564955 0.0080532068 -0.6147956721 0.2632611980 0.0094980023 14.0700000000 
-0.5560237733 0.3837926461 0.0073109873 -0.5477804647 0.4027120614 0.0277310687 -0.5434404426 0.3010001501 0.0107979720 -0.5596756818 0.2991843194 0.0102110913 14.2710000000 
-0.4731139874 0.4308005098 0.0245333639 -0.4668747042 0.3959678087 0.0693372536 -0.4810782564 0.3356722389 0.0379714311 -0.4890655171 0.4070034474 0.0299534740 14.4720000000 
-0.3861017204 0.4189012093 0.0574258070 -0.3883357452 0.3893291553 0.0842427603 -0.4025862159 0.4417518800 0.0717927449 -0.3936442801 0.5083499942 0.0826782966 14.6730000000 
-0.3126431346 0.3218997526 0.0120011967 -0.3138183450 0.3596845801 0.0232156763 -0.3138282477 0.4338511497 0.0165519547 -0.3017555049 0.3964000713 0.0161444822 14.8740000000 
-0.2484940435 0.3368478937 0.0169894507 -0.2381823488 0.4016685845 0.0378904518 -0.2293577238 0.4030354301 0.0246547294 -0.2310702021 0.3206522422 0.0232485992 15.0750000000 
-0.1728799900 0.4146478819 0.0131477774 -0.1534954265 0.4271602013 0.0223580089 -0.1535421432 0.3501718263 0.0159358034 -0.1670156824 0.3307457180 0.0158160473 15.2760000000 
-0.0859715425 0.4363654949 0.0213715868 -0.0733604486 0.3612229885 0.0275662652 -0.0866123896 0.3254786659 0.0157321716 -0.0951609218 0.3860991707 0.0242421647 15.4770000000 
-0.0010532231 0.4029781232 0.0077988779 -0.0063205307 0.3198596477 0.0214321035 -0.0177831855 0.3744359734 0.0153479772 -0.0116503944 0.4427053694 0.0164365405 15.6780000000 
0.0751396885 0.3673347116 0.0196563315 0.0612949007 0.3723901965 0.0046532720 0.0655910217 0.4570909754 0.0071258941 0.0786617153 0.4536776605 0.0235948422 15.8790000000 
0.1509329401 0.3908685210 0.0435371685 0.1525528923 0.5294404662 0.0977684014 0.1633716256 0.4992206222 0.0570036088 0.1690559622 0.4277986321 0.0702681228 16.0800000000 
0.2353996276 0.4611469970 0.0569100402 0.2571907340 0.5116194909 0.0701305239 0.2562666609 0.4219407778 0.0536091357 0.2516301786 0.4222024262 0.0941032467 16.2810000000 
0.3317235594 0.4798392516 0.0478421538 0.3556868685 0.4445315122 0.0722391567 0.3354290867 0.3640162961 0.0523783389 0.3383765694 0.4344132995 0.0722140742 16.4820000000 
0.4198623593 0.3828076801 0.0329741452 0.4296005387 0.2957116909 0.0493436266 0.4039821257 0.3285360972 0.0366567469 0.4231710996 0.4035354206 0.0515837575 16.6830000000 
0.4850726585 0.2766487932 0.0453035485 0.4831602997 0.2632716647 0.0624025329 0.4725068330 0.3598088638 0.0468041196 0.4990436844 0.3473200538 0.0650271211 16.8840000000 
0.5364979309 0.2483352110 0.0411498435 0.5413752251 0.3153916172 0.0562634951 0.5461001090 0.3570043033 0.0431863087 0.5604458378 0.2611092878 0.0624788833 17.0850000000 
0.5904906920 0.2993228646 0.0281790948 0.6077775113 0.3405593157 0.0456777341 0.6114028306 0.2885819995 0.0336839329 0.6078151677 0.2258052661 0.0413583133 17.2860000000 
0.6573255797 0.3614277098 0.0075919976 0.6759852052 0.3372097420 0.0203910884 0.6640295077 0.2525716309 0.0102130248 0.6571354909 0.2838922834 0.0135663711 17.4870000000 
0.7312023918 0.3588749466 0.0415750191 0.7426551511 0.3236399607 0.0924166567 0.7188517659 0.3007167703 0.0596359547 0.7244442479 0.3757822508 0.0519954323 17.6880000000 
0.7971739779 0.2914950293 0.0679790858 0.8066926040 0.3166073923 0.1205211997 0.7859483113 0.3614617298 0.0798200637 0.8024469641 0.3855848525 0.0826012729 17.8890000000 
0.8472611862 0.2106720349 0.0509742982 0.8696508327 0.3035112651 0.0897924782 0.8587135995 0.3416111716 0.0658167781 0.8717152743 0.2840058645 0.0772854299 18.0900000000 
0.8858004075 0.1868355932 0.0370417096 0.9254181187 0.2485645126 0.0701607856 0.9145772010 0.2078646414 0.0468110027 0.9127637847 0.1402458159 0.0520667480 18.2910000000 
0.9251335319 0.2023996051 0.0413368349 0.9676021627 0.1644275014 0.0763865921 0.9439712251 0.0941595324 0.0522222615 0.9360939076 0.1111668303 0.0574649054 18.4920000000 
0.9640947956 0.1735265380 0.0359215918 0.9901766714 0.0653947421 0.0698516134 0.9587472557 0.0684980907 0.0461033230 0.9623146477 0.1515372580 0.0510613381 18.6930000000 
0.9899598063 0.0789312526 0.0325499647 0.9974747605 0.0191275628 0.0591273978 0.9758673188 0.1056319006 0.0397094500 0.9934563174 0.1439762015 0.0461415382 18.8940000000 
0.9973933451 0.0058043845 0.0281837628 1.0029701765 0.0452591827 0.0500333917 0.9997922778 0.1223501116 0.0333035388 1.0152359515 0.0650242009 0.0389817703 19.0950000000 
0.9978770426 0.0115850860 0.0224086186 1.0163816300 0.0815064158 0.0398782628 1.0196986457 0.0628046540 0.0268916816 1.0190394742 -0.0197220323 0.0311169757 19.2960000000 
1.0045497313 0.0525927464 0.0167857738 1.0308553863 0.0485215796 0.0311463600 1.0226710231 -0.0308406090 0.0208501916 1.0121273207 -0.0355564186 0.0244386994 19.4970000000 
1.0149200939 0.0356993957 0.0152556529 1.0314839252 -0.0475128988 0.0271982705 1.0104450311 -0.0779505338 0.0188557260 1.0082245658 -0.0017681814 0.0225761111 19.6980000000 
1.0136692342 -0.0543608069 0.0146629934 1.0131869479 -0.1196103951 0.0257174574 0.9963873672 -0.0526525503 0.0164479238 1.0094340083 0.0033125285 0.0207797619 19.8990000000 
0.9936868236 -0.1365055934 0.0097231390 0.9894583940 -0.1042110325 0.0187359586 0.9893008485 -0.0247429128 0.0122586164 1.0047295328 -0.0608726671 0.0146776985 20.1000000000 
0.9638253932 -0.1475758889 0.0072448310 0.9731486549 -0.0636411919 0.0154174170 0.9813478818 -0.0681816467 0.0093606226 0.9828126876 -0.1544278078 0.0121555122 20.3010000000 
0.9381087046 -0.1062010281 0.0066520646 0.9598795496 -0.0815161710 0.0147919778 0.9582951170 -0.1627018037 0.0091350993 0.9471326435 -0.1867526806 0.0115809413 20.5020000000 
0.9183046089 -0.1051295909 0.0070180574 0.9352260680 -0.1738060968 0.0151936154 0.9181555801 -0.2265055498 0.0093636167 0.9120623127 -0.1576712534 0.0118764954 20.7030000000 
0.8904663270 -0.1804316315 0.0068516840 0.8906755386 -0.2557635230 0.0147141662 0.8730776146 -0.2094776572 0.0089223742 0.8832879599 -0.1363055187 0.0117584113 20.9040000000 
0.8446753486 -0.2701412505 0.0070385337 0.8381589684 -0.2560711973 0.0143455174 0.8354701302 -0.1701484438 0.0094152200 0.8522235230 -0.1864244559 0.0120312024 21.1050000000 
0.7865246834 -0.2927737651 0.0086934526 0.7909180078 -0.2094791270 0.0150386014 0.7999433649 -0.1955243907 0.0099166058 0.8050865970 -0.2803302713 0.0121344992 21.3060000000 
0.7336741509 -0.2264352044 0.0336209152 0.7518815966 -0.1847139852 0.0338688924 0.7542742782 -0.2604057820 0.0286365268 0.7461093746 -0.2945085095 0.0394964510 21.5070000000 
0.6913644939 -0.2093384187 0.0312642839 0.7079125018 -0.2682362430 0.0295203070 0.6932884718 -0.3400006895 0.0219897049 0.6875110574 -0.2830943810 0.0294018607 21.7080000000 
0.6446317767 -0.2656568253 0.0307136686 0.6441110161 -0.3542457135 0.0290996673 0.6239844340 -0.3338919166 0.0213453570 0.6346483884 -0.2449859714 0.0309980600 21.9090000000 
0.5805833336 -0.3784114676 0.0248037504 0.5687161462 -0.3828642451 0.0267601920 0.5611301144 -0.2958326174 0.0200301192 0.5827634715 -0.2896299180 0.0275535193 22.1100000000 
0.4973744846 -0.4274576655 0.0290911273 0.4949733160 -0.3463209856 0.0292712898 0.5015855389 -0.3078397179 0.0227019412 0.5142895651 -0.3911026954 0.0319110155 22.3110000000 
0.4152988359 -0.3794587247 0.0219841072 0.4290878927 -0.3177580689 0.0248857792 0.4335966228 -0.3742531577 0.0187489977 0.4293890540 -0.4392572019 0.0256571898 22.5120000000 
0.3448902572 -0.3295084861 0.0174816037 0.3618214052 -0.3641327522 0.0215598549 0.3508953363 -0.4418722252 0.0167271966 0.3427864608 -0.4102816799 0.0218353811 22.7130000000 
0.2782284434 -0.3471397475 0.0146501303 0.2810126911 -0.4372102390 0.0190831661 0.2617164518 -0.4324610226 0.0137525232 0.2669372372 -0.3478857238 0.0182283862 22.9140000000 
0.2008812491 -0.4260291508 0.0152293090 0.1903039509 -0.4524350644 0.0176519488 0.1810222170 -0.3697982793 0.0124756722 0.1993845673 -0.3435769721 0.0175176216 23.1150000000 
0.1120403152 -0.4477444192 0.0178657104 0.1046266196 -0.3919106187 0.0163684188 0.1111712291 -0.3378678663 0.0120112162 0.1250310891 -0.4014152560 0.0170199215 23.3160000000 
0.0241460798 -0.4211685424 0.0166561855 0.0315759214 -0.3464490617 0.0168335428 0.0395711389 -0.3858940789 0.0121124923 0.0378309038 -0.4605215152 0.0174090938 23.5170000000 
-0.0543108263 -0.3616476821 0.0176496954 -0.0398107593 -0.3752982234 0.0186085497 -0.0455167203 -0.4554532598 0.0134973015 -0.0546654343 -0.4446823919 0.0186181194 23.7180000000 
-0.1259298496 -0.3627861504 0.0205194078 -0.1223356949 -0.4413201769 0.0173700849 -0.1388606791 -0.4565022869 0.0134602456 -0.1381075290 -0.3804708630 0.0211834419 23.9190000000 
-0.2044601277 -0.4235405173 0.0223168896 -0.2152430998 -0.4736597255 0.0261735726 -0.2250642400 -0.3968828576 0.0200712882 -0.2107719621 -0.3574167171 0.0274293818 24.1200000000 
-0.2943184889 -0.4576500012 0.0169768235 -0.3060962783 -0.4138233221 0.0228423838 -0.2984270005 -0.3391053166 0.0167885631 -0.2858963253 -0.3945442082 0.0225138991 24.3210000000 
-0.3817334261 -0.3993861015 0.0021409702 -0.3787995523 -0.3127262170 0.0062139992 -0.3651381160 -0.3359242490 0.0050526257 -0.3684196456 -0.4198814411 0.0032168401 24.5220000000 
-0.4539572477 -0.3218282720 0.0026817805 -0.4399185559 -0.3139242774 0.0032865156 -0.4386794977 -0.3960653095 0.0015733533 -0.4524984172 -0.4065840251 0.0029660169 24.7230000000 
-0.5138963946 -0.2869761976 0.0022464992 -0.5070014680 -0.3582878766 0.0031269273 -0.5201350615 -0.3984148739 0.0014222710 -0.5264870175 -0.3236204889 0.0013141437 24.9240000000 
-0.5742758583 -0.3220415827 0.0011264257 -0.5832038725 -0.3871462495 0.0032970314 -0.5939546802 -0.3282836538 0.0017541740 -0.5848526670 -0.2669723881 0.0027235671 25.1250000000 
-0.6440981818 -0.3646247535 0.0051604261 -0.6574023138 -0.3380649267 0.0096004639 -0.6519171175 -0.2552062375 0.0057505027 -0.6393607796 -0.2878666016 0.0073682853 25.3260000000 
-0.7153549281 -0.3294446354 0.0047979540 -0.7161061244 -0.2476598684 0.0079681984 -0.7008428389 -0.2451880088 0.0045697959 -0.7020601839 -0.3323755146 0.0070528149 25.5270000000 
-0.7724835280 -0.2379997345 0.0042179743 -0.7608299890 -0.2116474385 0.0077591944 -0.7544307009 -0.2895255506 0.0056947215 -0.7690768005 -0.3201264856 0.0071732966 25.7280000000 
-0.8140041513 -0.1858402467 0.0123987007 -0.8065545709 -0.2485153712 0.0119818713 -0.8150076116 -0.2996396500 0.0066737643 -0.8262501093 -0.2398857402 0.0111315827 25.9290000000 
-0.8514500704 -0.1971609378 0.0095014197 -0.8587082472 -0.2620686083 0.0061760668 -0.8686190799 -0.2251362781 0.0032454813 -0.8652225043 -0.1586875743 0.0111568002 26.1300000000 
-0.8952654575 -0.2354411949 0.0116697329 -0.9091652737 -0.2310084223 0.0166803366 -0.9054675736 -0.1454215261 0.0147006375 -0.8958367430 -0.1589280504 0.0194527984 26.3310000000 
-0.9418145130 -0.2129896057 0.0151587853 -0.9471548823 -0.1377827282 0.0222035904 -0.9302669341 -0.1119381908 0.0159810712 -0.9318217576 -0.1978170872 0.0216491024 26.5320000000 
-0.9753547512 -0.1119543077 0.0113945876 -0.9662279017 -0.0639434128 0.0139102681 -0.9543847000 -0.1332444106 0.0102420342 -0.9716467857 -0.1834303132 0.0161342441 26.7330000000 
-0.9863247778 -0.0129847328 0.0184709810 -0.9775661015 -0.0639546147 0.0175622805 -0.9825043687 -0.1391187746 0.0118978326 -0.9995248699 -0.0870066301 0.0187948105 26.9340000000 
-0.9871089632 -0.0072508009 0.0185575097 -0.9943885349 -0.0959238554 0.0150699691 -1.0055622624 -0.0768983486 0.0131090480 -1.0059636042 0.0155123734 0.0234791126 27.1350000000 
-0.9919724634 -0.0416993022 0.0193008210 -1.0105389511 -0.0476470735 0.0252631194 -1.0100894679 0.0306710077 0.0190902125 -0.9981682078 0.0468202602 0.0244042540 27.3360000000 
-1.0007858056 -0.0333879513 0.0165508634 -1.0097840690 0.0489600030 0.0242089064 -0.9970309802 0.0824708898 0.0172589277 -0.9913702109 0.0154683747 0.0248690976 27.5370000000 
-1.0006138316 0.0436644207 0.0095352713 -0.9934693711 0.1047688785 0.0056635099 -0.9828990211 0.0505289207 0.0065356780 -0.9913429777 -0.0050149922 0.0153095313 27.7380000000 
-0.9830890370 0.1245880694 0.0051829756 -0.9723273976 0.0939514814 0.0041154625 -0.9766195962 0.0187618450 0.0032620879 -0.9880203646 0.0489730245 0.0056981259 27.9390000000 
-0.9558444121 0.1322735598 0.0144481344 -0.9585778163 0.0436882207 0.0177719757 -0.9712949029 0.0466585084 0.0131857085 -0.9703870077 0.1255775511 0.0192156123 28.1400000000 
-0.9330786543 0.0935282784 0.0168140423 -0.9505806273 0.0515150874 0.0272540808 -0.9534785046 0.1360559392 0.0210911506 -0.9401357636 0.1641319542 0.0248863263 28.3410000000 
-0.9155112641 0.0931592196 0.0107418641 -0.9319089743 0.1440396552 0.0235493181 -0.9174861015 0.2109041802 0.0136594225 -0.9082344812 0.1470434281 0.0154619905 28.5420000000 
-0.8898489055 0.1745422384 0.0039347093 -0.8911919365 0.2468529252 0.0113796274 -0.8736094148 0.2128887615 0.0063699080 -0.8805042445 0.1372774035 0.0071457765 28.7430000000 
-0.8445464077 0.2696067226 0.0045689883 -0.8385541349 0.2614008906 0.0113256733 -0.8343034924 0.1799211003 0.0081456531 -0.8487315228 0.1894436752 0.0097816359 28.9440000000 
-0.7862326627 0.2948124881 0.0043895367 -0.7907689729 0.2127914065 0.0116397700 -0.7983480271 0.1904288304 0.0059301120 -0.8027063349 0.2680115419 0.0091911543 29.1450000000 
-0.7303131348 0.2540632409 0.0085269198 -0.7499403200 0.2043508371 0.0137423278 -0.7525078894 0.2728414648 0.0088720078 -0.7419371554 0.3217677798 0.0106286847 29.3460000000 
-0.6830318155 0.2280597615 0.0085625501 -0.7032649182 0.2730360099 0.0154846458 -0.6893216980 0.3466623237 0.0089945378 -0.6787419085 0.2986223417 0.0115714319 29.5470000000 
-0.6331041811 0.2816251594 0.0060034774 -0.6383061603 0.3680403582 0.0145199447 -0.6181481836 0.3488103698 0.0078874262 -0.6226961321 0.2643139942 0.0094355588 29.7480000000 
-0.5673433604 0.3716243484 0.0065666955 -0.5598338071 0.4017694538 0.0232838291 -0.5525098465 0.3046942481 0.0096021285 -0.5684699465 0.2881936578 0.0097394274 29.9490000000 
-0.4859882408 0.4281893753 0.0206822354 -0.4788116205 0.4004600706 0.0660805266 -0.4909770035 0.3252457752 0.0336230888 -0.5010213291 0.3910667165 0.0266946467 30.1500000000 
-0.3988421784 0.4306915380 0.0602282401 -0.4000811105 0.3941264497 0.0903409278 -0.4157130679 0.4334678002 0.0759477962 -0.4089595511 0.5126871647 0.0889295621 30.3510000000 
-0.3224137616 0.3307622983 0.0141684210 -0.3245956891 0.3600857363 0.0255251574 -0.3268761152 0.4369864110 0.0178964014 -0.3138987309 0.4143723820 0.0192322114 30.5520000000 
-0.2584430985 0.3275055448 0.0173992492 -0.2500900474 0.3931160473 0.0383944518 -0.2415301017 0.4093164714 0.0253334627 -0.2407644576 0.3267312255 0.0235844320 30.7530000000 
-0.1851558365 0.4045022001 0.0130436280 -0.1663345951 0.4293992283 0.0240609083 -0.1641484556 0.3578882601 0.0170331586 -0.1768268147 0.3243239680 0.0166619539 30.9540000000 
-0.0990769687 0.4381645227 0.0202967489 -0.0843556332 0.3728119254 0.0265799885 -0.0963560557 0.3251591813 0.0149150009 -0.1065963219 0.3772205473 0.0222497199 31.1550000000 
-0.0132515800 0.4110034717 0.0100849240 -0.0159004428 0.3199715311 0.0241822034 -0.0288067865 0.3615106449 0.0178452019 -0.0248133483 0.4356577869 0.0205649542 31.3560000000 
0.0641523663 0.3663147909 0.0119403229 0.0503988832 0.3552674247 0.0045851207 0.0521088847 0.4426438788 0.0028628475 0.0651011821 0.4512012927 0.0121395048 31.5570000000 
0.1392771325 0.3867620702 0.0443151656 0.1368572104 0.5161517431 0.0925661852 0.1483484882 0.5022988166 0.0533668481 0.1559860954 0.4428146348 0.0751164863 31.7580000000 
0.2217456362 0.4499424141 0.0547834863 0.2418395602 0.5131110992 0.0677606192 0.2434903974 0.4312414345 0.0509362358 0.2390486794 0.4175692391 0.0900130006 31.9590000000 
0.3172732381 0.4841695231 0.0509995600 0.3420629126 0.4642921057 0.0777141910 0.3243863202 0.3730885688 0.0566368809 0.3253461612 0.4351566673 0.0793596537 32.1600000000 
0.4081145608 0.4012631549 0.0312469583 0.4204717183 0.3141499650 0.0464200385 0.3941309433 0.3293541128 0.0341475242 0.4109835182 0.4098962670 0.0488860724 32.3610000000 
0.4766224676 0.2877064926 0.0454710615 0.4753463418 0.2587126317 0.0632321277 0.4618150349 0.3537451331 0.0473497006 0.4884840348 0.3573757724 0.0650895348 32.5620000000 
0.5290764806 0.2473656174 0.0417030542 0.5320202591 0.3088750696 0.0559214995 0.5353031631 0.3633742404 0.0432449862 0.5524348701 0.2738201886 0.0632493795 32.7630000000 
0.5816835459 0.2885754951 0.0310814610 0.5975979309 0.3387527104 0.0499897621 0.6025878713 0.2998250691 0.0362039019 0.6010606505 0.2253254757 0.0452780990 32.9640000000 
0.6465995052 0.3542671878 0.0086627816 0.6658757109 0.3375619425 0.0134459191 0.6564905785 0.2509829349 0.0081232637 0.6488688201 0.2681593612 0.0164222507 33.1650000000 
0.7203585684 0.3646617150 0.0361836922 0.7329216823 0.3260992504 0.0835670996 0.7099850552 0.2912024245 0.0541709944 0.7133217703 0.3662627336 0.0465044722 33.3660000000 
0.7882552035 0.3037149754 0.0662044226 0.7972032857 0.3167879079 0.1202370716 0.7752025572 0.3555270329 0.0792344522 0.7908156550 0.3903464418 0.0786242927 33.5670000000 
0.8408075766 0.2204133803 0.0553126193 0.8604800052 0.3084570665 0.0970411763 0.8482934212 0.3533271906 0.0704899490 0.8628821900 0.3055960051 0.0818411664 33.7680000000 
0.8802262859 0.1853219734 0.0367355569 0.9178254464 0.2579674576 0.0691749008 0.9080354543 0.2290691236 0.0461095563 0.9083375276 0.1553694748 0.0518258762 33.9690000000 
0.9190808560 0.2014664817 0.0410997654 0.9624403358 0.1799516214 0.0758857594 0.9409752424 0.1061991243 0.0523090334 0.9328044751 0.1087468356 0.0572758244 34.1700000000 
0.9587559999 0.1825148460 0.0370786941 0.9880345735 0.0777785877 0.0717642996 0.9567276050 0.0665875870 0.0473243506 0.9578558565 0.1458916959 0.0523343401 34.3710000000 
0.9873735638 0.0937672216 0.0332747125 0.9968749821 0.0212185453 0.0604152074 0.9727964614 0.0992897124 0.0405212972 0.9890404423 0.1504782259 0.0468119231 34.5720000000 
0.9971314032 0.0120142294 0.0289554770 1.0017207240 0.0382153217 0.0515814028 0.9960951636 0.1241178545 0.0344327461 1.0130736673 0.0792300492 0.0402942506 34.7730000000 
0.9976119548 0.0062832768 0.0233717659 1.0139695355 0.0792207197 0.0413941525 1.0176143162 0.0761519067 0.0276793976 1.0194984615 -0.0106665111 0.0324681538 34.9740000000 
1.0030378887 0.0481091518 0.0174676393 1.0292467745 0.0585901706 0.0323254184 1.0234123527 -0.0184599588 0.0217325549 1.0132357172 -0.0381855123 0.0252675291 35.1750000000 
1.0137229507 0.0438853992 0.0152691315 1.0326731398 -0.0319037413 0.0273028264 1.0127580473 -0.0761435163 0.0190852519 1.0083528668 -0.0068755983 0.0226448101 35.3760000000 
1.0150767812 -0.0395518066 0.0154312261 1.0167062023 -0.1149315926 0.0267337398 0.9980642784 -0.0593036354 0.0171699664 1.0092794088 0.0067370875 0.0214628376 35.5770000000 
0.9976525960 -0.1279082713 0.0103415190 0.9926801426 -0.1106908339 0.0197763880 0.9900502244 -0.0255714018 0.0130065036 1.0063510176 -0.0475161654 0.0154727922 35.7780000000 
0.9682984528 -0.1507298269 0.0074637229 0.9751011103 -0.0668596472 0.0155422117 0.9832191793 -0.0569161808 0.0096696385 0.9872657219 -0.1425106981 0.0124348581 35.9790000000 
0.9413813106 -0.1123700952 0.0064844080 0.9622016633 -0.0737706481 0.0146946523 0.9629652508 -0.1488940525 0.0090181763 0.9527390513 -0.1871814183 0.0114118289 36.1800000000 
0.9213670711 -0.0996159344 0.0071315009 0.9401824837 -0.1570331128 0.0152112806 0.9248706885 -0.2213739383 0.0093023014 0.9168698905 -0.1632182711 0.0119178379 36.3810000000 
0.8956618498 -0.1664494058 0.0068919078 0.8982472520 -0.2492890969 0.0151178961 0.8794525126 -0.2159253857 0.0090052130 0.8873627930 -0.1359690167 0.0117798864 36.5820000000 
0.8526139989 -0.2594949083 0.0069739403 0.8458891914 -0.2597437537 0.0143473818 0.8406077929 -0.1730651376 0.0093392649 0.8576203731 -0.1740368543 0.0120010919 36.7830000000 
0.7953470163 -0.2956962540 0.0079255415 0.7972895096 -0.2162520835 0.0146180328 0.8056749078 -0.1873083778 0.0096317526 0.8133163799 -0.2685929841 0.0120186549 36.9840000000 
0.7406076636 -0.2366535361 0.0304000902 0.7573999189 -0.1842509523 0.0294924672 0.7619087720 -0.2493932731 0.0254562550 0.7549373776 -0.2948017657 0.0370135454 37.1850000000 
0.6975914123 -0.2065613536 0.0324065162 0.7157040802 -0.2518552642 0.0308286665 0.7033710126 -0.3325642472 0.0229218969 0.6960619168 -0.2874481789 0.0309709620 37.3860000000 
0.6524086356 -0.2536555030 0.0302852516 0.6546051308 -0.3462245433 0.0283092974 0.6340894104 -0.3404577685 0.0208285686 0.6420402699 -0.2487654347 0.0301006636 37.5870000000 
0.5916518236 -0.3601791490 0.0244746006 0.5802074470 -0.3838404067 0.0266396715 0.5700461732 -0.2994723704 0.0200817161 0.5912486033 -0.2770454362 0.0276778486 37.7880000000 
0.5101954489 -0.4279423592 0.0295695019 0.5054481147 -0.3528277855 0.0288384495 0.5107148914 -0.3017598881 0.0224514853 0.5258002178 -0.3770216211 0.0315653151 37.9890000000 
0.4268216205 -0.3896112775 0.0231906289 0.4386081962 -0.3180221837 0.0257887851 0.4446362129 -0.3626581301 0.0196163966 0.4425277791 -0.4374603218 0.0267650919 38.1900000000 
0.3548183977 -0.3334098818 0.0180025568 0.3725648571 -0.3530694876 0.0218826856 0.3640431285 -0.4353409782 0.0169470194 0.3552193187 -0.4193316346 0.0226766315 38.3910000000 
0.2885151483 -0.3396940843 0.0148242783 0.2939803669 -0.4281050877 0.0193180586 0.2747686541 -0.4384715456 0.0139119009 0.2774805224 -0.3559307125 0.0188206012 38.5920000000 
0.2134960468 -0.4154970018 0.0155510691 0.2039034509 -0.4549527883 0.0176558134 0.1922374127 -0.3788218887 0.0125265318 0.2095833244 -0.3373133322 0.0173539367 38.7930000000 
0.1254653548 -0.4481381570 0.0171630928 0.1165391636 -0.4032167504 0.0163741648 0.1212834754 -0.3374107614 0.0119953505 0.1369062427 -0.3912617302 0.0168477645 38.9940000000 
0.0368576389 -0.4271563297 0.0159561601 0.0419831106 -0.3485451854 0.0166010589 0.0509669741 -0.3749122418 0.0120572484 0.0515409845 -0.4543609016 0.0172447348 39.1950000000 
-0.0433975951 -0.3672191701 0.0168415776 -0.0287048407 -0.3663579913 0.0181836549 -0.0319901065 -0.4472704407 0.0129566502 -0.0412418264 -0.4513044641 0.0180036379 39.3960000000 
-0.1151357371 -0.3579712184 0.0204012949 -0.1092317785 -0.4332863393 0.0182781998 -0.1250934939 -0.4622147530 0.0137127763 -0.1265535151 -0.3909021258 0.0216760105 39.5970000000 
-0.1919190716 -0.4134726494 0.0221480390 -0.2010506640 -0.4732708302 0.0238980319 -0.2130187737 -0.4071034532 0.0188243778 -0.2000959411 -0.3554374247 0.0260264404 39.7980000000 
-0.2805936098 -0.4580601958 0.0186942538 -0.2934768417 -0.4283173295 0.0255583856 -0.2881830010 -0.3448877102 0.0185765253 -0.2741741031 -0.3878642214 0.0249497830 39.9990000000 


==> fig/AgentStateError_Reference.txt <==
x_l_1_set x_l_2_set Agent1_r1 Agent1_r2 Agent2_r1 Agent2_r2 Agent3_r1 Agent3_r2 Agent4_r1 Agent4_r2 t_set_norminal 
0.0000000000 0.4000000000 0.0100000000 0.4000000000 0.0000000000 0.3400000000 -0.0100000000 0.4000000000 -0.0000000000 0.4600000000 0.0000000000 
0.0803134082 0.3987078643 0.0838809986 0.3426560777 0.0709714438 0.3773023224 0.0767458179 0.4547596508 0.0896553727 0.4201134061 0.2010000000 
0.1601079374 0.3948398052 0.1526534775 0.3548458430 0.1534422770 0.4395665644 0.1675623972 0.4348337673 0.1667735977 0.3501130459 0.4020000000 
0.2388680606 0.3884208130 0.2299815785 0.4159361852 0.2434539559 0.4417397054 0.2477545426 0.3609054408 0.2342821652 0.3351019205 0.6030000000 
0.3160849340 0.3794923587 0.3171987284 0.4391190359 0.3260227135 0.3728095923 0.3149711396 0.3198656815 0.3061471545 0.3861751251 0.8040000000 
0.3912596842 0.3681121263 0.4009408787 0.3831414652 0.3937645741 0.3100249593 0.3815784897 0.3530827873 0.3887547944 0.4261992933 1.0050000000 
0.4639066314 0.3543536397 0.4697005441 0.3054506673 0.4557561360 0.3195901633 0.4581127187 0.4032566121 0.4720571268 0.3891171161 1.2060000000 
0.5335564269 0.3383057881 0.5280092938 0.2883832951 0.5252360114 0.3715885868 0.5391035600 0.3882282812 0.5418768424 0.3050229895 1.4070000000 
0.5997590858 0.3200722516 0.5900071934 0.3333546235 0.6019728144 0.3785836060 0.6095109782 0.3067898797 0.5975453571 0.2615608972 1.6080000000 
0.6620868939 0.2997708311 0.6606758757 0.3591705364 0.6719868448 0.3082369406 0.6634979122 0.2403711258 0.6521869431 0.2913047216 1.8090000000 
0.7201371715 0.2775326876 0.7288822769 0.3066330783 0.7249872366 0.2250620552 0.7113920661 0.2484322969 0.7152871063 0.3300033199 2.0100000000 
0.7735348741 0.2535014946 0.7811856831 0.2148654437 0.7670955323 0.2075966411 0.7658840652 0.2921375455 0.7799742160 0.2994063480 2.2110000000 
0.8219350166 0.2278325099 0.8186489016 0.1711645990 0.8124903648 0.2475492001 0.8252211316 0.2845004208 0.8313796684 0.2081158196 2.4120000000 
0.8650249010 0.2006915726 0.8550293897 0.1988940455 0.8647253132 0.2606646406 0.8750204124 0.2024890996 0.8653244889 0.1407185045 2.6130000000 
0.9025261376 0.1722540315 0.8986802747 0.2276393743 0.9117570281 0.1953292085 0.9063720004 0.1168686886 0.8932952471 0.1491788544 2.8140000000 
0.9341964428 0.1427036124 0.9414478615 0.1840195820 0.9410824377 0.0991951000 0.9269450241 0.1013876428 0.9273104479 0.1862121249 3.0150000000 
0.9598312050 0.1122312312 0.9688510861 0.0863255789 0.9555135963 0.0581119447 0.9508113239 0.1381368835 0.9641488137 0.1663505178 3.2160000000 
0.9792648063 0.0810337601 0.9784492356 0.0212336397 0.9692981195 0.0859271841 0.9800803769 0.1408338805 0.9892314930 0.0761403361 3.4170000000 
0.9923716923 0.0493127559 0.9827698868 0.0325499422 0.9895778900 0.1069235889 1.0019734978 0.0660755696 0.9951654946 -0.0082980771 3.6180000000 
0.9990671837 0.0172731578 0.9930316927 0.0651127079 1.0070404421 0.0534861037 1.0051026747 -0.0305663922 0.9910939254 -0.0189397881 3.8190000000 
0.9993080232 -0.0148780366 1.0046033968 0.0360191602 1.0077908893 -0.0466502786 0.9940126495 -0.0657752334 0.9908251570 0.0168942054 4.0200000000 
0.9930926546 -0.0469331088 1.0029064903 -0.0584565896 0.9911720745 -0.1058161232 0.9832788189 -0.0354096279 0.9950132347 0.0119499057 4.2210000000 
0.9804612335 -0.0786849612 0.9821682089 -0.1378043697 0.9706079988 -0.0889268136 0.9787542581 -0.0195655527 0.9903144683 -0.0684431088 4.4220000000 
0.9614953675 -0.1099284554 0.9528994896 -0.1405877404 0.9563854867 -0.0583531876 0.9700912455 -0.0792691705 0.9666052484 -0.1615037232 4.6230000000 
0.9363175890 -0.1404617372 0.9284772994 -0.1032182823 0.9425248314 -0.0934199997 0.9441578785 -0.1777051921 0.9301103465 -0.1875034747 4.8240000000 
0.9050905633 -0.1700875408 0.9080922531 -0.1128543781 0.9146294238 -0.1880976792 0.9020888736 -0.2273207036 0.8955517029 -0.1520774025 5.0250000000 
0.8680160384 -0.1986144635 0.8779980879 -0.1950210231 0.8686149452 -0.2585067601 0.8580339890 -0.2022079040 0.8674171317 -0.1387221670 5.2260000000 
0.8253335409 -0.2258582020 0.8294542237 -0.2805273801 0.8162220112 -0.2505822990 0.8212128580 -0.1711890240 0.8344450705 -0.2011341050 5.4270000000 
0.7773188285 -0.2516427432 0.7702769607 -0.2942436297 0.7702186808 -0.2093915364 0.7843606963 -0.2090418568 0.7844189762 -0.2938939500 5.6280000000 
0.7242821090 -0.2758015015 0.7151369263 -0.2515288254 0.7283275550 -0.2209304054 0.7334272917 -0.3000741776 0.7202366630 -0.3306725977 5.8290000000 
0.6665660356 -0.2981783950 0.6670826503 -0.2382585157 0.6765526821 -0.3012780836 0.6660494208 -0.3580982742 0.6565793890 -0.2950787064 6.0300000000 
0.6045434932 -0.3186288536 0.6140572898 -0.3001476136 0.6076236998 -0.3757116336 0.5950296965 -0.3371100937 0.6014632865 -0.2615460737 6.2310000000 
0.5386151896 -0.3370207537 0.5448868405 -0.3837539344 0.5308263261 -0.3746506596 0.5323435386 -0.2902875730 0.5464040530 -0.2993908477 6.4320000000 
0.4692070663 -0.3532352709 0.4641682059 -0.4050614795 0.4605693649 -0.3230021086 0.4742459267 -0.3014090624 0.4778447677 -0.3834684333 6.6330000000 
0.3967675469 -0.3671676486 0.3869005780 -0.3574134038 0.3983932544 -0.3079658352 0.4066345158 -0.3769218934 0.3951418395 -0.4263694620 6.8340000000 
0.3217646400 -0.3787278741 0.3197632399 -0.3199418357 0.3315623131 -0.3667194733 0.3237660401 -0.4375139125 0.3119669669 -0.3907362749 7.0350000000 
0.2446829151 -0.3878412605 0.2531218489 -0.3556506051 0.2500480243 -0.4384748630 0.2362439813 -0.4200319159 0.2393178059 -0.3372076580 7.2360000000 
0.1660203725 -0.3944489292 0.1740431043 -0.4302663535 0.1600508018 -0.4425853200 0.1579976407 -0.3586315049 0.1719899432 -0.3463125384 7.4370000000 
0.0862852257 -0.3985081901 0.0835706560 -0.4562552247 0.0766607199 -0.3822207718 0.0889997954 -0.3407611555 0.0959097315 -0.4147956084 7.6380000000 
0.0059926177 -0.3999928176 -0.0039670086 -0.4053789456 0.0050949297 -0.3402350598 0.0159522440 -0.3946066897 0.0068903057 -0.4597505755 7.8390000000 
-0.0743387066 -0.3988932201 -0.0787305102 -0.3449892851 -0.0653547174 -0.3725423988 -0.0699469031 -0.4527971552 -0.0833226958 -0.4252440415 8.0400000000 
-0.1541897525 -0.3952165017 -0.1473637573 -0.3513689425 -0.1468818259 -0.4361724726 -0.1610157476 -0.4390640609 -0.1614976790 -0.3542605308 8.2410000000 
-0.2330446279 -0.3889864165 -0.2237823535 -0.4116043261 -0.2368142795 -0.4445600628 -0.2423069023 -0.3663685069 -0.2292749763 -0.3334127702 8.4420000000 
-0.3103938768 -0.3802432151 -0.3106110719 -0.4402290613 -0.3203915179 -0.3789400446 -0.3101766817 -0.3202573688 -0.3003962358 -0.3815463855 8.6430000000 
-0.3857377707 -0.3690433844 -0.3951550177 -0.3892264596 -0.3891016165 -0.3125399024 -0.3763205237 -0.3488603092 -0.3823739248 -0.4255468664 8.8440000000 
-0.4585895368 -0.3554592830 -0.4650917175 -0.3098744255 -0.4509920605 -0.3164461985 -0.4520873560 -0.4010441406 -0.4661870130 -0.3944723675 9.0450000000 
-0.5284785032 -0.3395786734 -0.5237006797 -0.2868699791 -0.5196937208 -0.3682456150 -0.5332563268 -0.3922873678 -0.5372632856 -0.3109117319 9.2460000000 
-0.5949531399 -0.3215041552 -0.5850418958 -0.3294804073 -0.5962825153 -0.3809716203 -0.6048643841 -0.3135279031 -0.5936237646 -0.2620366901 9.4470000000 
-0.6575839756 -0.3013525019 -0.6552899474 -0.3597523962 -0.6673172913 -0.3151166708 -0.6598780037 -0.2429526076 -0.6478506599 -0.2875883330 9.6480000000 
-0.7159663725 -0.2792539070 -0.7242407862 -0.3129470343 -0.7215818937 -0.2296074250 -0.7076919588 -0.2455607796 -0.7103508513 -0.3289003889 9.8490000000 
-0.7697231408 -0.2553511423 -0.7779211125 -0.2209919029 -0.7639966009 -0.2061633117 -0.7615251690 -0.2897103816 -0.7754496807 -0.3045389728 10.0500000000 
-0.8185069752 -0.2297986359 -0.8160819624 -0.1715895706 -0.8088054643 -0.2443487123 -0.8209319879 -0.2880077011 -0.8282084860 -0.2152485594 10.2510000000 
-0.8620026991 -0.2027614744 -0.8520744369 -0.1955874943 -0.8608070357 -0.2623310472 -0.8719309612 -0.2099354544 -0.8631983624 -0.1431919015 10.4520000000 
-0.8999293005 -0.1744143361 -0.8952703189 -0.2275046370 -0.9087776840 -0.2023682259 -0.9045882821 -0.1213240353 -0.8910809170 -0.1464604464 10.6530000000 
-0.9320417480 -0.1449403629 -0.9386457426 -0.1899952316 -0.9395508927 -0.1053163953 -0.9254377534 -0.0998854943 -0.9245326032 -0.1845643305 10.8540000000 
-0.9581325732 -0.1145299766 -0.9675036243 -0.0935871383 -0.9546421002 -0.0583036703 -0.9487615222 -0.1354728149 -0.9616230463 -0.1707562829 11.0550000000 
-0.9780332118 -0.0833796489 -0.9781156314 -0.0233816869 -0.9680335515 -0.0828851314 -0.9779507922 -0.1433776110 -0.9880328722 -0.0838741665 11.2560000000 
-0.9916150921 -0.0516906321 -0.9823028489 -0.0298238408 -0.9879706269 -0.1075640913 -1.0009273353 -0.0735574235 -0.9952595574 0.0041828270 11.4570000000 
-0.9987904660 -0.0196676587 -0.9920635927 -0.0640632702 -1.0061897346 -0.0600288986 -1.0055173393 0.0247279527 -0.9913911974 0.0206935811 11.6580000000 
-0.9995129757 0.0124823810 -1.0040254733 -0.0410614810 -1.0084369527 0.0395573666 -0.9950004781 0.0660262431 -0.9905889987 -0.0145926045 11.8590000000 
-0.9937779532 0.0445517762 -1.0037245750 0.0507428750 -0.9927461034 0.1042315072 -0.9838313314 0.0383606774 -0.9948098030 -0.0151279548 12.0600000000 
-0.9816224507 0.0763333366 -0.9842070475 0.1342946595 -0.9719622302 0.0918409171 -0.9790378540 0.0183720138 -0.9912826712 0.0608257561 12.2610000000 
-0.9631250011 0.1076217319 -0.9550225357 0.1427870838 -0.9572641091 0.0590069397 -0.9712274664 0.0724563799 -0.9689858930 0.1562365241 12.4620000000 
-0.9384051103 0.1382148177 -0.9300392581 0.1053446087 -0.9438834785 0.0880197049 -0.9467709624 0.1710850268 -0.9329267421 0.1884099306 12.6630000000 
-0.9076224856 0.1679149421 -0.9097557644 0.1092961022 -0.9173922923 0.1807146146 -0.9054892069 0.2265337819 -0.8978526790 0.1551152695 12.8640000000 
-0.8709760038 0.1965302219 -0.8808639889 0.1875748300 -0.8724685691 0.2558581323 -0.8610880187 0.2054856138 -0.8694834385 0.1372023115 13.0650000000 
-0.8287024259 0.2238757832 -0.8336244031 0.2761047891 -0.8199975916 0.2534076463 -0.8237804487 0.1716467772 -0.8374072602 0.1943439200 13.2660000000 
-0.7810748680 0.2497749549 -0.7746988025 0.2959966859 -0.7733712461 0.2115185622 -0.7874509334 0.2035532239 -0.7887784898 0.2880313476 13.4670000000 
-0.7284010363 0.2740604110 -0.7189296212 0.2548114450 -0.7316091973 0.2172319207 -0.7378724513 0.2933093769 -0.7251928753 0.3308889012 13.6680000000 
-0.6710212396 0.2965752508 -0.6706392793 0.2366190348 -0.6810139423 0.2942834892 -0.6714031999 0.3565314667 -0.6610285370 0.2988670123 13.8690000000 
-0.6093061903 0.3171740132 -0.6185050698 0.2936431361 -0.6132280032 0.3723672902 -0.6001073108 0.3407048902 -0.6053843775 0.2619807362 14.0700000000 
-0.5436546096 0.3357236162 -0.5506001365 0.3788901264 -0.5364601912 0.3773967778 -0.5367090826 0.2925571060 -0.5508490279 0.2940504546 14.2710000000 
-0.4744906511 0.3521042168 -0.4702475305 0.4064351785 -0.4654354908 0.3266454934 -0.4787337717 0.2977732551 -0.4835458114 0.3775629403 14.4720000000 
-0.4022611610 0.3662099853 -0.3922880909 0.3618095977 -0.4029945590 0.3063715646 -0.4122342311 0.3706103729 -0.4015277631 0.4260484060 14.6730000000 
-0.3274327908 0.3779497887 -0.3245599458 0.3204790710 -0.3370112438 0.3607127182 -0.3303056359 0.4354205065 -0.3178543379 0.3951868592 14.8740000000 
-0.2504889826 0.3872477800 -0.2584122259 0.3506417725 -0.2565899839 0.4347872396 -0.2425657394 0.4238537876 -0.2443879814 0.3397083205 15.0750000000 
-0.1719268456 0.3940438879 -0.1804530678 0.4253955581 -0.1667015672 0.4452012214 -0.1634006233 0.3626922177 -0.1771521240 0.3428865543 15.2760000000 
-0.0922539445 0.3982942048 -0.0904143148 0.4572701953 -0.0824246127 0.3872564267 -0.0940935741 0.3393182143 -0.1020832762 0.4093319828 15.4770000000 
-0.0119850202 0.3999712708 -0.0021461890 0.4107000351 -0.0101968929 0.3409382833 -0.0218238515 0.3892425066 -0.0137731476 0.4590042584 15.6780000000 
0.0683613353 0.3990642510 0.0735418895 0.3477434276 0.0598078648 0.3679809262 0.0631807812 0.4503850745 0.0769148059 0.4301475759 15.8790000000 
0.1482660303 0.3955790054 0.1421236180 0.3482319066 0.1403748472 0.4324334792 0.1544084426 0.4429261041 0.1561572134 0.3587245315 16.0800000000 
0.2272128261 0.3895380509 0.2176495498 0.4070758641 0.2301357950 0.4469177084 0.2367761024 0.3720002376 0.2242898572 0.3321583933 16.2810000000 
0.3046916728 0.3809804162 0.3040105148 0.4408410615 0.3146684471 0.3850673644 0.3053728309 0.3211197709 0.2947148986 0.3768934679 16.4820000000 
0.3802020046 0.3699613895 0.3892792623 0.3951352278 0.3843976443 0.3154978433 0.3711247469 0.3447875512 0.3760063649 0.4244249357 16.6830000000 
0.4532559734 0.3565521611 0.4604139188 0.3146535042 0.4462728639 0.3136044889 0.4460980280 0.3984508181 0.4602390829 0.3994998333 16.8840000000 
0.5233816010 0.3408393639 0.5194116666 0.2857700770 0.5142033865 0.3646589702 0.5273515354 0.3959086507 0.5325598155 0.3170197575 17.0850000000 
0.5901258283 0.3229245130 0.5801352630 0.3255302391 0.5905601160 0.3828679045 0.6001163935 0.3203187869 0.5896915406 0.2629811214 17.2860000000 
0.6530574422 0.3029233506 0.6498989279 0.3598518701 0.6625455288 0.3218744368 0.6562159566 0.2459948311 0.6435693556 0.2839722644 17.4870000000 
0.7117698619 0.2809650978 0.7195067701 0.3189788986 0.7181054954 0.2345436486 0.7040329537 0.2429512970 0.7054342284 0.3273865470 17.6880000000 
0.7658837652 0.2571916198 0.7745627034 0.2273866338 0.7609162676 0.2051179911 0.7572048271 0.2869966058 0.7708512629 0.3092652485 17.8890000000 
0.8150495397 0.2317565094 0.8135052106 0.1724763128 0.8051695069 0.2410224840 0.8165938688 0.2910367061 0.8249295725 0.2224905348 18.0900000000 
0.8589495410 0.2048240947 0.8491686962 0.1923315896 0.8568674568 0.2635091636 0.8687303858 0.2173165997 0.8610316252 0.1461390257 18.2910000000 
0.8973001454 0.1765683773 0.8918656650 0.2269349459 0.9056945735 0.2091752594 0.9027346257 0.1262018086 0.8889057173 0.1439614952 18.4920000000 
0.9298535819 0.1471719084 0.9357568268 0.1956018699 0.9379252421 0.1117524387 0.9239503369 0.0987419468 0.9217819216 0.1825913780 18.6930000000 
0.9563995332 0.1168246090 0.9660460854 0.1010136926 0.9537643804 0.0589452956 0.9467529809 0.1326355254 0.9590346859 0.1747039225 18.8940000000 
0.9767664944 0.0857225434 0.9777462388 0.0260112075 0.9668146051 0.0798440775 0.9757867501 0.1454338794 0.9867183838 0.0916010094 19.0950000000 
0.9908228813 0.0540666520 0.9818753943 0.0272724517 0.9863571812 0.1077515738 0.9997703683 0.0808608524 0.9952885814 0.0003817302 19.2960000000 
0.9984778799 0.0220614534 0.9911139420 0.0626546434 1.0052434116 0.0662450807 1.0058418178 -0.0185317367 0.9917123483 -0.0221221739 19.4970000000 
0.9996820339 -0.0100862772 1.0033752181 0.0456718974 1.0089750630 -0.0322453829 0.9959888496 -0.0658444519 0.9903890048 0.0120728284 19.6980000000 
0.9944275634 -0.0421688437 1.0044266550 -0.0429775690 0.9942927759 -0.1021633931 0.9844284719 -0.0413601183 0.9945623510 0.0178257058 19.8990000000 
0.9827484161 -0.0739789707 0.9861897642 -0.1303141855 0.9733592136 -0.0946270598 0.9793070679 -0.0176437560 0.9921376185 -0.0533308817 20.1000000000 
0.9647200470 -0.1053111435 0.9571764195 -0.1446986114 0.9581554690 -0.0600493785 0.9722636745 -0.0659236755 0.9712846250 -0.1505729085 20.3010000000 
0.9404589318 -0.1359629347 0.9316350691 -0.1077313898 0.9451641893 -0.0830197589 0.9492827944 -0.1641944797 0.9357536743 -0.1889061106 20.5020000000 
0.9101218136 -0.1657363132 0.9113694557 -0.1062051280 0.9200436778 -0.1732221659 0.9088741715 -0.2252674983 0.9001999494 -0.1582504604 20.7030000000 
0.8739046909 -0.1944389225 0.8836187687 -0.1801938916 0.8762788627 -0.2527233895 0.8641906130 -0.2086839535 0.8715305191 -0.1361544555 20.9040000000 
0.8320415508 -0.2218853245 0.8377250787 -0.2712524228 0.8238137011 -0.2559864917 0.8263580229 -0.1725182262 0.8402694005 -0.1877841573 21.1050000000 
0.7848028576 -0.2478981967 0.7791440796 -0.2973675440 0.7765579664 -0.2139455285 0.7904616357 -0.1984288495 0.7930477488 -0.2818508650 21.3060000000 
0.7324938054 -0.2723094784 0.7227726372 -0.2582396529 0.7348387763 -0.2139824691 0.7422149736 -0.2863793039 0.7301488345 -0.3306364876 21.5070000000 
0.6754523461 -0.2949614560 0.6741748950 -0.2354530341 0.6853704164 -0.2872967496 0.6767297971 -0.3544698779 0.6655342758 -0.3026261623 21.7080000000 
0.6140470062 -0.3157077824 0.6228566900 -0.2873172740 0.6187787576 -0.3685658852 0.6052373224 -0.3440982907 0.6093152548 -0.2628496796 21.9090000000 
0.5486745060 -0.3344144223 0.5562378256 -0.3736657037 0.5421326258 -0.3797943398 0.5411111864 -0.2951631409 0.5552163862 -0.2890345048 22.1100000000 
0.4797571961 -0.3509605181 0.4763440775 -0.4073575247 0.4703576950 -0.3304818060 0.4831703148 -0.2945635115 0.4891566972 -0.3714392301 22.3110000000 
0.4077403292 -0.3652391707 0.3977416878 -0.3662281722 0.4075754956 -0.3052473223 0.4177389706 -0.3642501693 0.4079051628 -0.4252310191 22.5120000000 
0.3330891830 -0.3771581305 0.3293680904 -0.3214667943 0.3423710724 -0.3548315751 0.3368102756 -0.4328494667 0.3238072936 -0.3994846858 22.7130000000 
0.2562860546 -0.3866403928 0.2636296293 -0.3459146170 0.2630736839 -0.4307018406 0.2489424800 -0.4273661685 0.2494984254 -0.3425789449 22.9140000000 
0.1778271445 -0.3936246957 0.1867880102 -0.4202574553 0.1733883512 -0.4473898900 0.1688662787 -0.3669919361 0.1822659377 -0.3398595014 23.1150000000 
0.0982193502 -0.3980659160 0.0972695151 -0.4577946468 0.0882645618 -0.3923669053 0.0991691853 -0.3383371852 0.1081741387 -0.4037649266 23.3160000000 
0.0179769924 -0.3999353603 0.0083384021 -0.4159201290 0.0153128642 -0.3421038190 0.0276155826 -0.3839505917 0.0206411205 -0.4577669016 23.5170000000 
-0.0623815091 -0.3992209508 -0.0683089822 -0.3508976412 -0.0543276242 -0.3636561122 -0.0564540360 -0.4475442604 -0.0704353940 -0.4347857895 23.7180000000 
-0.1423369837 -0.3959273030 -0.1369277526 -0.3454629802 -0.1339262632 -0.4283826896 -0.1477462148 -0.4463916259 -0.1507477041 -0.3634719165 23.9190000000 
-0.2213728647 -0.3900756962 -0.2115858075 -0.4023917999 -0.2234255487 -0.4487980394 -0.2311599219 -0.3777595924 -0.2193201808 -0.3313533530 24.1200000000 
-0.2989785268 -0.3817039356 -0.2974045159 -0.4409560210 -0.3088538744 -0.3911480016 -0.3005525378 -0.3224518503 -0.2891031793 -0.3722598697 24.3210000000 
-0.3746525848 -0.3708661086 -0.3833165567 -0.4008274380 -0.3796461397 -0.3188822771 -0.3659886129 -0.3409047792 -0.3696590299 -0.4228499402 24.5220000000 
-0.4479061328 -0.3576322348 -0.4556620442 -0.3197580992 -0.4415937768 -0.3110967661 -0.4401502213 -0.3955063705 -0.4542184887 -0.4041677035 24.7230000000 
-0.5182659032 -0.3420878141 -0.5151359142 -0.2851026049 -0.5087683683 -0.3608677482 -0.5213958922 -0.3990730234 -0.5277634381 -0.3233078800 24.9240000000 
-0.5852773241 -0.3243332740 -0.5752881090 -0.3215474336 -0.5848130174 -0.3842685649 -0.5952665393 -0.3271191144 -0.5857416309 -0.2643979831 25.1250000000 
-0.6485074564 -0.3044833208 -0.6445099600 -0.3594807826 -0.6576737000 -0.3284682993 -0.6525049528 -0.2494858590 -0.6393412128 -0.2804983423 25.3260000000 
-0.7075477904 -0.2826661987 -0.7146847196 -0.3246937215 -0.7145523775 -0.2398446232 -0.7004108611 -0.2406386759 -0.7005432032 -0.3254877742 25.5270000000 
-0.7620168855 -0.2590228612 -0.7711067098 -0.2340127960 -0.7578485413 -0.2044839151 -0.7529270611 -0.2840329264 -0.7661852297 -0.3135618072 25.7280000000 
-0.8115628343 -0.2337060601 -0.8109116590 -0.1738334041 -0.8015840583 -0.2376131125 -0.8122140097 -0.2935787162 -0.8215416104 -0.2297990078 25.9290000000 
-0.8558655366 -0.2068793594 -0.8463110868 -0.1891692030 -0.8529138438 -0.2642060579 -0.8654199863 -0.2245895157 -0.8588172293 -0.1495526609 26.1300000000 
-0.8946387666 -0.1787160775 -0.8884726695 -0.2259522172 -0.9025114565 -0.2157126600 -0.9008048637 -0.1314799379 -0.8867660766 -0.1417194951 26.3310000000 
-0.9276320230 -0.1493981686 -0.9327868512 -0.2008121637 -0.9362010222 -0.1184691999 -0.9224771949 -0.0979841734 -0.9190630239 -0.1803271373 26.5320000000 
-0.9546321471 -0.1191150460 -0.9644763071 -0.1085637206 -0.9528735929 -0.0600500858 -0.9447879871 -0.1296663715 -0.9563907013 -0.1781800063 26.7330000000 
-0.9754646996 -0.0880623595 -0.9773338575 -0.0291198031 -0.9656409402 -0.0768474122 -0.9735955418 -0.1470049159 -0.9852884591 -0.0992773068 26.9340000000 
-0.9899950882 -0.0564407303 -0.9814846061 -0.0249354771 -0.9847442127 -0.1075036231 -0.9985055704 -0.0879459835 -0.9952459638 -0.0053778375 27.1350000000 
-0.9981294367 -0.0244544557 -0.9901878961 -0.0609174450 -1.0042066016 -0.0721036994 -1.0060709773 0.0120085335 -0.9920522719 0.0231947879 27.3360000000 
-0.9998151917 0.0076898112 -1.0026592412 -0.0498324434 -1.0094022341 0.0247541081 -0.9969711422 0.0652120658 -0.9902281493 -0.0093744856 27.5370000000 
-0.9950414620 0.0397843968 -1.0050122833 0.0352042184 -0.9958048251 0.0996093244 -0.9850706407 0.0443645752 -0.9942780989 -0.0200405308 27.7380000000 
-0.9838390892 0.0716219482 -0.9881094008 0.1258761627 -0.9747967201 0.0972438178 -0.9795687776 0.0173677336 -0.9928814583 0.0460000786 27.9390000000 
-0.9662804482 0.1029967731 -0.9593565714 0.1462883136 -0.9590651914 0.0614535122 -0.9732043250 0.0597052327 -0.9734957049 0.1445400340 28.1400000000 
-0.9424789797 0.1337061690 -0.9332683570 0.1103412505 -0.9463731328 0.0784424324 -0.9516896025 0.1570710876 -0.9385848267 0.1889699056 28.3410000000 
-0.9125884575 0.1635517324 -0.9129403886 0.1035889005 -0.9225822628 0.1656633190 -0.9122365264 0.2235145642 -0.9025946522 0.1614401457 28.5420000000 
-0.8768019945 0.1923406405 -0.8862637264 0.1729209955 -0.8800386020 0.2491110323 -0.8673402625 0.2117602856 -0.8735653870 0.1355702487 28.7430000000 
-0.8353507956 0.2198868976 -0.8417499811 0.2659934619 -0.8276663682 0.2582820109 -0.8289516100 0.1737803333 -0.8430352229 0.1814917843 28.9440000000 
-0.7885026636 0.2460125361 -0.7836068661 0.2983300476 -0.7797830783 0.2166377512 -0.7933984611 0.1936950246 -0.7972222488 0.2753873211 29.1450000000 
-0.7365602693 0.2705487667 -0.7266678438 0.2617716918 -0.7380231151 0.2111942137 -0.7464526948 0.2793258416 -0.7350974235 0.3299033196 29.3460000000 
-0.6798591959 0.2933370686 -0.6776965691 0.2347569556 -0.6896225480 0.2803613079 -0.6820218226 0.3519171816 -0.6700958437 0.3063128292 29.5470000000 
-0.6187657706 0.3142302140 -0.6271151228 0.2812093202 -0.6242692529 0.3643263273 -0.6104164184 0.3472511078 -0.6132622883 0.2641341006 29.7480000000 
-0.5536746986 0.3330932189 -0.5617947390 0.3681123278 -0.5478381804 0.3818134613 -0.5455546582 0.2980741101 -0.5595112167 0.2843729766 29.9490000000 
-0.4850065122 0.3498042157 -0.4824509555 0.4078118761 -0.4753385688 0.3344708752 -0.4875620690 0.2917965552 -0.4946744556 0.3651375561 30.1500000000 
-0.4132048547 0.3642552398 -0.4032613784 0.3706256444 -0.4121431205 0.3045943820 -0.4231483309 0.3578848351 -0.4142665888 0.4239160975 30.3510000000 
-0.3387336133 0.3763529278 -0.3341943201 0.3228906661 -0.3476439903 0.3491171686 -0.3432729065 0.4298151895 -0.3298232364 0.4035886870 30.5520000000 
-0.2620739230 0.3860191205 -0.2687785316 0.3415024265 -0.2694933720 0.4262467722 -0.2553693144 0.4305358145 -0.2546544740 0.3457914689 30.7530000000 
-0.1837210572 0.3931913678 -0.1930442098 0.4148901642 -0.1801045912 0.4491302830 -0.1743979047 0.3714925714 -0.1873375233 0.3372524526 30.9540000000 
-0.1041812288 0.3978233320 -0.1041288579 0.4578225091 -0.0941813659 0.3975091067 -0.1042335996 0.3378241548 -0.1141810916 0.3981375572 31.1550000000 
-0.0239683189 0.3998850874 -0.0146077988 0.4209967876 -0.0204497022 0.3437219668 -0.0333288390 0.3787733872 -0.0274869356 0.4560482080 31.3560000000 
0.0563994426 0.3993633139 0.0630259719 0.3544277161 0.0489101763 0.3596041381 0.0497729133 0.4442989116 0.0638887089 0.4391224896 31.5570000000 
0.1364028254 0.3962613823 0.1317704537 0.3430873214 0.1275404820 0.4240556128 0.1410351972 0.4494354431 0.1452651689 0.3684671517 31.7580000000 
0.2155249535 0.3905993332 0.2055931432 0.3975942781 0.2166907776 0.4501901945 0.2254567637 0.3836043883 0.2143591293 0.3310084720 31.9590000000 
0.2932546440 0.3824137474 0.2908004898 0.4405788278 0.3029488241 0.3971386727 0.2957087982 0.3242486670 0.2835604639 0.3676888221 32.1600000000 
0.3690897105 0.3717575093 0.3772704374 0.4062643998 0.3748408590 0.3226731482 0.3609089837 0.3372506187 0.3633385621 0.4208418704 32.3610000000 
0.4425402071 0.3586994653 0.4508314576 0.3251556746 0.4369495753 0.3089519618 0.4342489565 0.3922432560 0.4481308388 0.4084469688 32.5620000000 
0.5131315935 0.3433239794 0.5108668237 0.2848829883 0.5033914283 0.3569125982 0.5153963633 0.4017649705 0.5228717587 0.3297353606 32.7630000000 
0.5804078017 0.3257303876 0.5705005969 0.3175754756 0.5790486497 0.3851736161 0.5903150064 0.3338852996 0.5817669537 0.2662871591 32.9640000000 
0.6439341815 0.3060323564 0.6391299818 0.3586546705 0.6527045672 0.3348575548 0.6487383812 0.2534100424 0.6351637958 0.2772071581 33.1650000000 
0.7033003095 0.2843571486 0.7097796310 0.3300590321 0.7109172901 0.2454812198 0.6968209881 0.2386552650 0.6956833290 0.3232330773 33.3660000000 
0.7581226403 0.2608448005 0.7675499529 0.2408316058 0.7547871079 0.2042809248 0.7486953277 0.2808579952 0.7614581728 0.3174086763 33.5670000000 
0.8080469843 0.2356472181 0.8082942207 0.1756655586 0.7980500411 0.2341637998 0.8077997479 0.2956288775 0.8180439276 0.2371306363 33.7680000000 
0.8527507964 0.2089271947 0.8434998914 0.1861423919 0.8489533293 0.2644326247 0.8620017014 0.2317119974 0.8565482636 0.1534217646 33.9690000000 
0.8919452597 0.1808573598 0.8850973355 0.2245816509 0.8992326416 0.2219449049 0.8987931839 0.1371330686 0.8846578779 0.1397698147 34.1700000000 
0.9253771513 0.1516190636 0.9297419387 0.2056019379 0.9343742970 0.1254303392 0.9210123639 0.0976361894 0.9163800056 0.1778077881 34.3710000000 
0.9528304785 0.1214012054 0.9627927573 0.1161946701 0.9519627226 0.0616275324 0.9428681996 0.1266077408 0.9536982344 0.1811748785 34.5720000000 
0.9741278742 0.0903990131 0.9768713526 0.0327011818 0.9645115690 0.0739381422 0.9713843957 0.1480968443 0.9837441794 0.1068598840 34.7730000000 
0.9891317427 0.0588127817 0.9811269853 0.0228508723 0.9831380911 0.1068413261 0.9971365001 0.0947746911 0.9951253943 0.0107842374 34.9740000000 
0.9977451489 0.0268465799 0.9892901314 0.0588849392 1.0030848755 0.0775766847 1.0062001664 -0.0051917794 0.9924054224 -0.0238835249 35.1750000000 
0.9999124444 -0.0052930691 1.0018843941 0.0535287884 1.0097160873 -0.0171247673 0.9979404946 -0.0641149265 0.9901088014 0.0065386292 35.3760000000 
0.9956196268 -0.0373985212 1.0054816660 -0.0274664228 0.9972749766 -0.0965707564 0.9857575876 -0.0473306196 0.9939642771 0.0217737140 35.5770000000 
0.9848944309 -0.0692623535 0.9899592242 -0.1209974793 0.9762719099 -0.0996511138 0.9798296375 -0.0175272276 0.9935169518 -0.0388735932 35.7780000000 
0.9678061485 -0.1006787040 0.9615579308 -0.1475247492 0.9599984743 -0.0631893981 0.9740543661 -0.0538326588 0.9756138227 -0.1381680098 35.9790000000 
0.9444651816 -0.1314446017 0.9349421720 -0.1131349753 0.9475167860 -0.0743065446 0.9539881911 -0.1497542282 0.9414135772 -0.1885826589 36.1800000000 
0.9150223287 -0.1613612782 0.9144757070 -0.1014509838 0.9250073777 -0.1580815482 0.9155689503 -0.2212715725 0.9050372796 -0.1646410081 36.3810000000 
0.8796678105 -0.1902354512 0.8888007956 -0.1657980005 0.8837407190 -0.2450333618 0.8705348254 -0.2146729019 0.8755949021 -0.1354375406 36.5820000000 
0.8386300414 -0.2178805741 0.8456932129 -0.2603543061 0.8315510861 -0.2602596031 0.8315668699 -0.1754068422 0.8457089967 -0.1755015452 36.7830000000 
0.7921741530 -0.2441180407 0.7880808684 -0.2988612663 0.7830502821 -0.2195583327 0.7962674377 -0.1893748152 0.8012980240 -0.2686777487 36.9840000000 
0.7406002821 -0.2687783391 0.7306164780 -0.2653648874 0.7411691907 -0.2088755149 0.7505840861 -0.2721917908 0.7400313734 -0.3286811633 37.1850000000 
0.6842416307 -0.2917021470 0.6812112908 -0.2345233619 0.6937714282 -0.2735201079 0.6872719705 -0.3488809320 0.6747118332 -0.3098841860 37.3860000000 
0.6234623140 -0.3127413610 0.6312839158 -0.2753567168 0.6296930880 -0.3596709719 0.6156407122 -0.3501260052 0.6172315400 -0.2658117501 37.5870000000 
0.5586550076 -0.3317600536 0.5672662017 -0.3622642198 0.5535709800 -0.3834272178 0.5500438136 -0.3012558875 0.5637390353 -0.2800928895 37.7880000000 
0.4902384108 -0.3486353512 0.4885610515 -0.4077852689 0.4803800912 -0.3385711951 0.4919157702 -0.2894854335 0.5000967305 -0.3586995073 37.9890000000 
0.4186545412 -0.3632582277 0.4088465210 -0.3749585962 0.4167044798 -0.3044101065 0.4284625614 -0.3515578592 0.4206046026 -0.4221063490 38.1900000000 
0.3443658791 -0.3755342096 0.3390450389 -0.3247327162 0.3528327947 -0.3436091683 0.3496867194 -0.4263357031 0.3358989636 -0.4074592510 38.3910000000 
0.2678523798 -0.3853839857 0.2738638844 -0.3374358340 0.2758437384 -0.4214530133 0.2618408752 -0.4333321373 0.2598610212 -0.3493149581 38.5920000000 
0.1896083722 -0.3927439197 0.1992185296 -0.4093335408 0.1868434354 -0.4504048637 0.1799982149 -0.3761542985 0.1923733091 -0.3350829756 38.7930000000 
0.1101393660 -0.3975664614 0.1109848822 -0.4573516074 0.1001751750 -0.4026395588 0.1092938497 -0.3377813154 0.1201035570 -0.3924933639 38.9940000000 
0.0299587847 -0.3998204539 0.0209519184 -0.4258886143 0.0256140913 -0.3457792566 0.0389656509 -0.3737522936 0.0343034781 -0.4538616513 39.1950000000 
-0.0504153507 -0.3994913351 -0.0576874287 -0.3583062923 -0.0435511769 -0.3558588672 -0.0431432728 -0.4406763778 -0.0572795245 -0.4431238029 39.3960000000 
-0.1304637688 -0.3965812310 -0.1266456615 -0.3411267988 -0.1212213634 -0.4194898745 -0.1342818760 -0.4520356633 -0.1397061741 -0.3736725876 39.5970000000 
-0.2096693023 -0.3911089431 -0.1996729358 -0.3927262468 -0.2099388529 -0.4510871419 -0.2196656688 -0.3894916394 -0.2093997517 -0.3311307443 39.7980000000 
-0.2875202299 -0.3831098260 -0.2842057491 -0.4397182337 -0.2969549645 -0.4029967107 -0.2908347106 -0.3265014184 -0.2780854952 -0.3632229413 39.9990000000 


==> fig/AgentStateError_centralized.txt <==
Agent1_x1 Agent1_x2 Agent1_e Agent2_x1 Agent2_x2 Agent2_e Agent3_x1 Agent3_x2 Agent3_e Agent4_x1 Agent4_x2 Agent4_e t_set_norminal 
0.0100000000 0.4000000000 0.0000000000 0.0000000000 0.3400000000 0.0000000000 -0.0100000000 0.4000000000 0.0000000000 -0.0000000000 0.4600000000 0.0000000000 0.0000000000 
0.0867681095 0.3638562538 0.0213958612 0.0755982085 0.4196355700 0.0425853355 0.0798663482 0.4795789732 0.0250147251 0.0935866018 0.4495463015 0.0296942737 0.2010000000 
0.1597647694 0.3683358029 0.0152495735 0.1647844397 0.4630470274 0.0260763647 0.1756251997 0.4539729971 0.0207682185 0.1765667955 0.3702853315 0.0224238228 0.4020000000 
0.2393460055 0.4212614696 0.0107727038 0.2585349671 0.4543556580 0.0196621249 0.2587880766 0.3701777095 0.0144122809 0.2475482756 0.3447842579 0.0164236824 0.6030000000 
0.3267859354 0.4372641207 0.0097650013 0.3418082597 0.3674230573 0.0166792754 0.3264480336 0.3154559440 0.0122949128 0.3198453806 0.3821621406 0.0142739428 0.8040000000 
0.4093617620 0.3748787323 0.0117976282 0.4078322617 0.2996082848 0.0175044835 0.3916212597 0.3435717423 0.0138317463 0.4008272989 0.4144103047 0.0168738145 1.0050000000 
0.4768587536 0.3026914581 0.0076715838 0.4679525948 0.3134529570 0.0136535310 0.4665920949 0.3990415303 0.0094692522 0.4825530008 0.3862960863 0.0108683752 1.2060000000 
0.5353606611 0.2928760142 0.0086155166 0.5377623864 0.3783115619 0.0142164857 0.5478679614 0.3931154667 0.0100349048 0.5526237615 0.3121536341 0.0128973781 1.4070000000 
0.5991073893 0.3492386901 0.0183062049 0.6176068406 0.4028475052 0.0288645038 0.6205382119 0.3225622005 0.0192448951 0.6110575442 0.2784442828 0.0216247060 1.6080000000 
0.6733440721 0.3773162881 0.0221303300 0.6931252387 0.3403024494 0.0384061004 0.6784172833 0.2623174836 0.0265373370 0.6700290399 0.3166839605 0.0310233168 1.8090000000 
0.7456313597 0.3252770008 0.0250624743 0.7524056773 0.2531577951 0.0392573749 0.7309887159 0.2660294806 0.0263379870 0.7386895428 0.3504382265 0.0310686247 2.0100000000 
0.8007462548 0.2262938624 0.0226544637 0.7982488045 0.2218785548 0.0342709706 0.7881951501 0.3083055257 0.0275533681 0.8072634106 0.3162194436 0.0320527741 2.2110000000 
0.8402177745 0.1764851357 0.0222154088 0.8459799668 0.2571285104 0.0348326948 0.8493073135 0.2906842908 0.0248673361 0.8614820969 0.2171083111 0.0314168920 2.4120000000 
0.8766789052 0.1936279715 0.0222807777 0.8992375113 0.2528773983 0.0353798384 0.8996894441 0.1983530816 0.0250133519 0.8960324966 0.1397763939 0.0307224561 2.6130000000 
0.9186964963 0.2188653837 0.0218547943 0.9443382607 0.1824518964 0.0350337250 0.9295878949 0.1071435544 0.0251705382 0.9221991833 0.1373461520 0.0312322009 2.8140000000 
0.9592370733 0.1729195433 0.0209682358 0.9702654261 0.0822391224 0.0337513257 0.9475031902 0.0869226148 0.0251371285 0.9528790740 0.1715920920 0.0294533531 3.0150000000 
0.9851504151 0.0759200755 0.0193375962 0.9818872260 0.0416835489 0.0310718608 0.9693089872 0.1229351006 0.0239428016 0.9871864100 0.1493146648 0.0286522448 3.2160000000 
0.9920798326 0.0095439367 0.0179566793 0.9910124539 0.0641314451 0.0307663218 0.9951825463 0.1249021721 0.0219521036 1.0083032607 0.0588046247 0.0257732266 3.4170000000 
0.9947704355 0.0259535081 0.0136940173 1.0085804763 0.0998891981 0.0202627969 1.0148368865 0.0590281970 0.0146673866 1.0118780850 -0.0148882917 0.0179650106 3.6180000000 
1.0039358327 0.0617863246 0.0114002234 1.0252436892 0.0534307049 0.0182033314 1.0168332684 -0.0344122409 0.0123449333 1.0068393274 -0.0208174454 0.0158569632 3.8190000000 
1.0151095517 0.0344360880 0.0106247544 1.0261759713 -0.0446282044 0.0184959461 1.0057267039 -0.0632699275 0.0119789661 1.0066948917 0.0180527970 0.0159119707 4.0200000000 
1.0133459756 -0.0558381906 0.0107628465 1.0106550518 -0.0967162673 0.0215033435 0.9961386635 -0.0269716551 0.0153809944 1.0113566994 0.0165621094 0.0169817920 4.2210000000 
0.9937952493 -0.1342046942 0.0121715131 0.9919006805 -0.0843916572 0.0217702994 0.9929553791 -0.0169637865 0.0144374868 1.0078311704 -0.0639402174 0.0180862070 4.4220000000 
0.9661413157 -0.1366436982 0.0138167083 0.9784647096 -0.0512339160 0.0231986231 0.9848327712 -0.0743437516 0.0155425973 0.9853955306 -0.1537880668 0.0203127069 4.6230000000 
0.9431451878 -0.0913483160 0.0188691031 0.9671673145 -0.0732242405 0.0318609582 0.9612322795 -0.1619019930 0.0232653448 0.9512696952 -0.1654064852 0.0305940351 4.8240000000 
0.9255725447 -0.0936218022 0.0259894704 0.9444047250 -0.1622320491 0.0394410876 0.9230255737 -0.1978016139 0.0361900825 0.9210549083 -0.1278501201 0.0351763372 5.0250000000 
0.8997278143 -0.1726072183 0.0312179381 0.9047347259 -0.2296798443 0.0462128730 0.8847192105 -0.1772524402 0.0365359579 0.8985704437 -0.1103443152 0.0421406137 5.2260000000 
0.8545178646 -0.2667479555 0.0286017244 0.8576537896 -0.2309689940 0.0458396553 0.8511700402 -0.1598676174 0.0320250997 0.8698718339 -0.1843932629 0.0391830494 5.4270000000 
0.7973781378 -0.2826265557 0.0294861019 0.8151655510 -0.1917484239 0.0482856145 0.8169721422 -0.1961526663 0.0350661893 0.8229111152 -0.2839610491 0.0397530789 5.6280000000 
0.7439886349 -0.2447930368 0.0296275536 0.7761115020 -0.2147166093 0.0481862724 0.7686347142 -0.2950697828 0.0355613072 0.7613021095 -0.3224893348 0.0418728634 5.8290000000 
0.6953949922 -0.2469196879 0.0296075092 0.7239804451 -0.3128628972 0.0488221324 0.7008625198 -0.3671032993 0.0359588979 0.6970708118 -0.3063046783 0.0420187786 6.0300000000 
0.6401354999 -0.3151054844 0.0300634486 0.6510216469 -0.3955850139 0.0477318871 0.6266705521 -0.3542936288 0.0360057998 0.6388449786 -0.2841385445 0.0436784918 6.2310000000 
0.5673217638 -0.4047075669 0.0306982165 0.5683223358 -0.4083218833 0.0503954566 0.5594954453 -0.3170326429 0.0381120034 0.5785313254 -0.3283865675 0.0432771695 6.4320000000 
0.4825056936 -0.4228762876 0.0255662051 0.4917074576 -0.3530271418 0.0432560220 0.4965748097 -0.3242976184 0.0319760069 0.5041834702 -0.4089263758 0.0366310536 6.6330000000 
0.4028198347 -0.3637862858 0.0171474883 0.4251361480 -0.3162492626 0.0279963842 0.4256989760 -0.3840051396 0.0203377977 0.4180698605 -0.4328649364 0.0238303448 6.8340000000 
0.3357930810 -0.3147558639 0.0168478518 0.3577883973 -0.3590875187 0.0273139932 0.3426119378 -0.4306829521 0.0200456948 0.3350293179 -0.3826957489 0.0244238018 7.0350000000 
0.2710318138 -0.3405588724 0.0234206584 0.2784942722 -0.4225118063 0.0326191385 0.2572233942 -0.4032332074 0.0268762418 0.2652367332 -0.3163834944 0.0332481065 7.2360000000 
0.1945659892 -0.4200418155 0.0229288024 0.1925571161 -0.4302677440 0.0347618058 0.1823005136 -0.3497977743 0.0258585465 0.2012369631 -0.3342013533 0.0316554731 7.4370000000 
0.1050736572 -0.4566038204 0.0215058267 0.1102313340 -0.3809568018 0.0335944006 0.1138759285 -0.3402137098 0.0248821562 0.1261232056 -0.4146944719 0.0302136434 7.6380000000 
0.0163130369 -0.4158723923 0.0228340244 0.0364873802 -0.3558844091 0.0350768881 0.0394434768 -0.4061623564 0.0261795999 0.0355141971 -0.4733645180 0.0316964760 7.8390000000 
-0.0614353989 -0.3625155670 0.0246229858 -0.0385424319 -0.3990343123 0.0376924413 -0.0498678418 -0.4716901822 0.0275701863 -0.0588315858 -0.4490588892 0.0341608174 8.0400000000 
-0.1335590508 -0.3676630898 0.0213557758 -0.1258219709 -0.4642222421 0.0350757332 -0.1450601727 -0.4587512955 0.0253410256 -0.1420799340 -0.3770660000 0.0299522661 8.2410000000 
-0.2120861359 -0.4173663337 0.0130384906 -0.2189535727 -0.4526212000 0.0195955806 -0.2287373819 -0.3692611976 0.0138744204 -0.2128759855 -0.3411105342 0.0181158071 8.4420000000 
-0.2987722530 -0.4338913362 0.0134284917 -0.3024473802 -0.3682743961 0.0208745810 -0.2963504035 -0.3099978296 0.0172169717 -0.2840208795 -0.3760919633 0.0172598672 8.6430000000 
-0.3812266297 -0.3733078235 0.0211519021 -0.3686746314 -0.2996577674 0.0241497645 -0.3606888478 -0.3386977286 0.0186447670 -0.3639904207 -0.4088437679 0.0248384122 8.8440000000 
-0.4491141027 -0.3036203567 0.0171580171 -0.4276048947 -0.3029685124 0.0269927313 -0.4340089073 -0.3938252935 0.0194664342 -0.4450268021 -0.3849737819 0.0231943454 9.0450000000 
-0.5068747637 -0.2883232743 0.0168885617 -0.4941028859 -0.3666744762 0.0256390193 -0.5138714289 -0.3918129074 0.0193907035 -0.5148487435 -0.3138004881 0.0225999250 9.2460000000 
-0.5687238114 -0.3329148687 0.0166755930 -0.5721778303 -0.3956348982 0.0282143148 -0.5863651241 -0.3187040132 0.0192097562 -0.5724053994 -0.2734925918 0.0241134134 9.4470000000 
-0.6413437000 -0.3758416329 0.0212922839 -0.6469445712 -0.3379555823 0.0306049604 -0.6440834423 -0.2578689804 0.0217247865 -0.6298303659 -0.3097104427 0.0285327660 9.6480000000 
-0.7139811770 -0.3312750584 0.0210041912 -0.7069259518 -0.2556112561 0.0298495538 -0.6961587477 -0.2644731191 0.0221515585 -0.6975622241 -0.3540560432 0.0282197791 9.8490000000 
-0.7708295878 -0.2355029565 0.0161511734 -0.7544898188 -0.2291795616 0.0249023425 -0.7536844397 -0.3079374482 0.0198419503 -0.7669293364 -0.3244309225 0.0216399152 10.0500000000 
-0.8112965847 -0.1782078798 0.0081671205 -0.8030676793 -0.2583314300 0.0151141845 -0.8156830261 -0.2970406253 0.0104472638 -0.8229681233 -0.2253216932 0.0113547094 10.2510000000 
-0.8480187733 -0.1943035709 0.0042540412 -0.8567073972 -0.2601382148 0.0046492526 -0.8675423437 -0.2093371785 0.0044292096 -0.8589894583 -0.1437713699 0.0042486065 10.4520000000 
-0.8901224279 -0.2253649804 0.0055748464 -0.9027877101 -0.1974782835 0.0077324850 -0.8990197130 -0.1149587754 0.0084572747 -0.8858259071 -0.1457310887 0.0053053833 10.6530000000 
-0.9321754391 -0.1805527601 0.0114466194 -0.9313480197 -0.0938165182 0.0141256610 -0.9181680772 -0.0910695148 0.0114267093 -0.9175775591 -0.1724629089 0.0139576876 10.8540000000 
-0.9595512883 -0.0817269602 0.0142794774 -0.9439779221 -0.0463959457 0.0159849491 -0.9399213107 -0.1182725691 0.0193390226 -0.9529820952 -0.1550957815 0.0178862333 11.0550000000 
-0.9675556386 -0.0050409564 0.0211635498 -0.9531055189 -0.0472216082 0.0386617776 -0.9655741865 -0.1143574047 0.0315492115 -0.9750498237 -0.0539213044 0.0326455738 11.2560000000 
-0.9690653911 -0.0279107204 0.0133749885 -0.9698284054 -0.1090067147 0.0181994881 -0.9858788629 -0.0715543013 0.0151812061 -0.9780223701 0.0037586392 0.0172424059 11.4570000000 
-0.9784203006 -0.0590409782 0.0145383230 -0.9891490809 -0.0680258424 0.0188237879 -0.9903748056 0.0264373032 0.0152387075 -0.9749570273 0.0139244067 0.0177736791 11.6580000000 
-0.9909569451 -0.0541610330 0.0185036399 -0.9933401428 0.0194202899 0.0251677477 -0.9810057417 0.0494499044 0.0216939542 -0.9760838877 -0.0333812848 0.0237363172 11.8590000000 
-0.9922836243 0.0387424987 0.0165802408 -0.9812722768 0.0865792742 0.0210535039 -0.9728693507 0.0229962163 0.0188741009 -0.9837633379 -0.0311352063 0.0194488172 12.0600000000 
-0.9759071036 0.1147195086 0.0212620695 -0.9672287790 0.0464205977 0.0456663002 -0.9729620972 -0.0109221387 0.0299175900 -0.9849221870 0.0314753457 0.0300316891 12.2610000000 
-0.9516074679 0.1164553878 0.0265522298 -0.9594474910 0.0314458953 0.0276473927 -0.9703685278 0.0514691574 0.0210047920 -0.9686984203 0.1268900560 0.0293478761 12.4620000000 
-0.9296554724 0.0984217904 0.0069334482 -0.9504002631 0.0738185845 0.0156249897 -0.9489896486 0.1585891702 0.0126912963 -0.9364170982 0.1754861264 0.0133868331 12.6630000000 
-0.9110091601 0.1024007042 0.0070083889 -0.9265169197 0.1753176865 0.0106012102 -0.9096049175 0.2212958159 0.0066614834 -0.9037755756 0.1507982386 0.0073292196 12.8640000000 
-0.8829023363 0.1867607580 0.0021948971 -0.8822994129 0.2513688883 0.0108073494 -0.8659590868 0.2022489562 0.0058483550 -0.8761142402 0.1313679873 0.0088321498 13.0650000000 
-0.8366120644 0.2700877827 0.0067179228 -0.8307134476 0.2480778397 0.0119681414 -0.8294401811 0.1656823208 0.0082223665 -0.8452991461 0.1873421599 0.0105501899 13.2660000000 
-0.7783596737 0.2967412414 0.0037358186 -0.7842873877 0.2109539482 0.0109307336 -0.7935792428 0.2031546183 0.0061412590 -0.7973919941 0.2878012122 0.0086165781 13.4670000000 
-0.7220758446 0.2621025107 0.0079409295 -0.7415345842 0.2288675750 0.0152938470 -0.7433959138 0.3015953833 0.0099582398 -0.7327615216 0.3405933982 0.0123069763 13.6680000000 
-0.6718116969 0.2481292946 0.0115698160 -0.6878438201 0.3140950138 0.0209557567 -0.6745996849 0.3751746091 0.0189151863 -0.6657209245 0.3162671667 0.0180217611 13.8690000000 
-0.6166299127 0.3147022952 0.0211424784 -0.6144849977 0.4062521823 0.0339081989 -0.5987421719 0.3638258250 0.0231612009 -0.6054746254 0.2943415978 0.0323609875 14.0700000000 
-0.5440135377 0.3985615846 0.0207448681 -0.5303944043 0.4085481643 0.0317364561 -0.5302280982 0.3144190690 0.0228023811 -0.5447844860 0.3199024658 0.0265538162 14.2710000000 
-0.4606600515 0.4178700630 0.0149223435 -0.4540819020 0.3465929667 0.0229522476 -0.4685275203 0.3099370526 0.0158784614 -0.4728858134 0.3930631907 0.0188120525 14.4720000000 
-0.3815206191 0.3629681577 0.0108296219 -0.3894039168 0.3074400651 0.0136325804 -0.4006070363 0.3714731413 0.0116591608 -0.3892459502 0.4292691326 0.0126970866 14.6730000000 
-0.3146358804 0.3129094964 0.0124814074 -0.3243974576 0.3542220211 0.0141857940 -0.3195179654 0.4276359877 0.0133031037 -0.3063493604 0.3873220135 0.0139362945 14.8740000000 
-0.2506313933 0.3381444426 0.0147215696 -0.2472081399 0.4171577580 0.0199704185 -0.2343276857 0.4094596326 0.0165848493 -0.2356625642 0.3239188428 0.0180399698 15.0750000000 
-0.1752077225 0.4151801850 0.0114833573 -0.1608430447 0.4298342584 0.0164458456 -0.1580354763 0.3505616615 0.0132640565 -0.1715421861 0.3286693814 0.0152839592 15.2760000000 
-0.0868219174 0.4522664156 0.0061597995 -0.0794309671 0.3747797136 0.0128308334 -0.0907066014 0.3307276012 0.0092341875 -0.0987308255 0.4001654092 0.0097603789 15.4770000000 
0.0005893398 0.4074634488 0.0042377598 -0.0095841728 0.3338466650 0.0071180387 -0.0201495984 0.3841163664 0.0053926280 -0.0118131792 0.4551389690 0.0043338134 15.6780000000 
0.0764702121 0.3563091736 0.0090524626 0.0616979470 0.3860772722 0.0181947836 0.0653566093 0.4588691998 0.0087586878 0.0793455599 0.4413150073 0.0114289147 15.8790000000 
0.1472189258 0.3551760257 0.0086129525 0.1458230599 0.4421337512 0.0111255696 0.1586749139 0.4491674377 0.0075602264 0.1613908069 0.3671546533 0.0099225730 16.0800000000 
0.2238829615 0.4123860364 0.0081886110 0.2374354067 0.4570526709 0.0124900678 0.2425807901 0.3805631780 0.0103449673 0.2320104814 0.3432193234 0.0134889664 16.2810000000 
0.3105330506 0.4389033470 0.0068042788 0.3232234050 0.3867936108 0.0087273840 0.3120041861 0.3208294014 0.0066377094 0.3031587942 0.3746596127 0.0087343850 16.4820000000 
0.3950999489 0.3907870738 0.0072654549 0.3925204226 0.3116274849 0.0089977332 0.3771424332 0.3399114111 0.0077452753 0.3837136047 0.4190830795 0.0093774715 16.6830000000 
0.4652537721 0.3107177058 0.0062381640 0.4532453328 0.3079266516 0.0089918385 0.4510217516 0.3941916118 0.0065102912 0.4667578915 0.3952714751 0.0077700630 16.8840000000 
0.5239106035 0.2861019027 0.0045111574 0.5207463025 0.3660795606 0.0066953586 0.5319209892 0.3960412736 0.0045713780 0.5388004203 0.3181089852 0.0063349479 17.0850000000 
0.5849381233 0.3281909945 0.0054906362 0.5978894727 0.3894672135 0.0098625731 0.6050607965 0.3240918547 0.0062195789 0.5966576276 0.2687800478 0.0090638797 17.2860000000 
0.6554248185 0.3645904091 0.0072793694 0.6715666613 0.3331807795 0.0144642392 0.6623847766 0.2561375565 0.0118713613 0.6519250040 0.2917968653 0.0114473245 17.4870000000 
0.7261530793 0.3228606652 0.0076968525 0.7296085137 0.2475563077 0.0173680375 0.7124273404 0.2518675578 0.0122460375 0.7155276515 0.3339061195 0.0120159068 17.6880000000 
0.7823582985 0.2350290158 0.0109168359 0.7748400010 0.2151105946 0.0171383336 0.7668139348 0.2916221385 0.0106644505 0.7822321678 0.3171044740 0.0138194953 17.8890000000 
0.8225263963 0.1767944145 0.0100013896 0.8200932086 0.2424292951 0.0149898629 0.8266441035 0.2915813586 0.0100649820 0.8373333454 0.2257683720 0.0128295674 18.0900000000 
0.8584093475 0.1925369962 0.0092429339 0.8719648208 0.2668895715 0.0154711847 0.8788499905 0.2199716764 0.0104621140 0.8739113726 0.1520043766 0.0141523932 18.2910000000 
0.9009890154 0.2249294023 0.0093411845 0.9214301436 0.2105345232 0.0157941687 0.9131363913 0.1263536613 0.0104028739 0.9024308901 0.1429189751 0.0135652920 18.4920000000 
0.9446596441 0.1945692596 0.0089625019 0.9538743825 0.1112385640 0.0159574166 0.9345223309 0.0979778214 0.0105995729 0.9351226234 0.1817142573 0.0133695051 18.6930000000 
0.9748186211 0.1007976279 0.0087751961 0.9696136401 0.0582469165 0.0158646388 0.9571098058 0.1315290996 0.0104157573 0.9722201755 0.1733192497 0.0132579959 18.8940000000 
0.9864126943 0.0252713403 0.0086979799 0.9824466462 0.0786904732 0.0156745497 0.9858997084 0.1444720382 0.0101585956 0.9997358339 0.0912519921 0.0130221281 19.0950000000 
0.9903021411 0.0256109031 0.0085889933 1.0016603232 0.1057396951 0.0154348246 1.0095863329 0.0792636497 0.0099450600 1.0081892568 -0.0007246042 0.0129480269 19.2960000000 
0.9991346957 0.0610383819 0.0081819797 1.0202281323 0.0650682130 0.0150308639 1.0153263518 -0.0200981658 0.0096130165 1.0043015476 -0.0238819624 0.0127116008 19.4970000000 
1.0111176363 0.0440037252 0.0079200907 1.0236595457 -0.0338097631 0.0147675766 1.0052060054 -0.0669998802 0.0092892937 1.0026730585 0.0105568682 0.0123772417 19.6980000000 
1.0119194798 -0.0435558956 0.0075151104 1.0088479087 -0.1018601278 0.0145582918 0.9935409071 -0.0410799995 0.0091167397 1.0067063951 0.0180721295 0.0121465440 19.8990000000 
0.9936744094 -0.1297924094 0.0075028104 0.9880307093 -0.0941544779 0.0146791049 0.9885461575 -0.0169425031 0.0092656641 1.0043859529 -0.0527620466 0.0122615361 20.1000000000 
0.9648241948 -0.1434664259 0.0077464022 0.9730971662 -0.0570594031 0.0152379220 0.9817382795 -0.0640797178 0.0096523737 0.9837920637 -0.1485908693 0.0126635106 20.3010000000 
0.9393293483 -0.1085105651 0.0077336308 0.9606056223 -0.0820399420 0.0154724883 0.9589365886 -0.1642587873 0.0096540084 0.9483520012 -0.1897416912 0.0126260063 20.5020000000 
0.9189290222 -0.1061855765 0.0075595917 0.9353176567 -0.1746710208 0.0153425426 0.9184855634 -0.2250937737 0.0096129618 0.9125196502 -0.1594555946 0.0123785046 20.7030000000 
0.8912525745 -0.1786805795 0.0077823585 0.8916951471 -0.2471324416 0.0163987964 0.8738694404 -0.2067154240 0.0098769837 0.8840253721 -0.1319175912 0.0131936489 20.9040000000 
0.8460967859 -0.2680134219 0.0089764475 0.8414314823 -0.2452602711 0.0206261490 0.8371242709 -0.1673325654 0.0119500282 0.8539628693 -0.1828480648 0.0145559643 21.1050000000 
0.7881656460 -0.2968396446 0.0090369983 0.7953850509 -0.2145369406 0.0188363711 0.8020387346 -0.1979918762 0.0115853427 0.8076827903 -0.2819211173 0.0146352101 21.3060000000 
0.7317638527 -0.2574811787 0.0090231502 0.7530510617 -0.2150257214 0.0182421412 0.7535906070 -0.2860008316 0.0113819277 0.7447701029 -0.3293601415 0.0146768713 21.5070000000 
0.6830492129 -0.2368841319 0.0089889687 0.7027228608 -0.2973816112 0.0200701709 0.6878253235 -0.3591521752 0.0120430317 0.6800971517 -0.3045111138 0.0146843589 21.7080000000 
0.6306892784 -0.2939967527 0.0102939242 0.6333746902 -0.3789013093 0.0178846929 0.6147504782 -0.3518815219 0.0122914124 0.6223815834 -0.2742477835 0.0173391383 21.9090000000 
0.5627784041 -0.3807061483 0.0096097361 0.5541633782 -0.3931300795 0.0179605389 0.5488525892 -0.3042809103 0.0119608961 0.5657447616 -0.3006880173 0.0157051278 22.1100000000 
0.4819848050 -0.4123970672 0.0075640462 0.4806937724 -0.3356967504 0.0115771387 0.4898129181 -0.2980647174 0.0075088362 0.4981807848 -0.3777661606 0.0110210800 22.3110000000 
0.4024453838 -0.3699465275 0.0059959088 0.4166040552 -0.3114154818 0.0109343989 0.4234324087 -0.3687963366 0.0072857996 0.4154586326 -0.4309116538 0.0094511648 22.5120000000 
0.3334338821 -0.3249344212 0.0053436971 0.3505217744 -0.3583868766 0.0088923625 0.3418821315 -0.4340781025 0.0052185504 0.3306887691 -0.4028962391 0.0076807161 22.7130000000 
0.2676827360 -0.3446079270 0.0042585341 0.2713485938 -0.4260796190 0.0094783473 0.2546937283 -0.4238478624 0.0067420572 0.2564467328 -0.3403700320 0.0072909720 22.9140000000 
0.1913527291 -0.4173523845 0.0054107389 0.1832824704 -0.4390443908 0.0129437611 0.1756571568 -0.3633389763 0.0077110402 0.1897008546 -0.3362425878 0.0082680139 23.1150000000 
0.1022289437 -0.4569687479 0.0050277272 0.0992079636 -0.3921089550 0.0109464415 0.1063329131 -0.3385162180 0.0071659645 0.1160536459 -0.4047507450 0.0079409364 23.3160000000 
0.0128030071 -0.4209405064 0.0067183991 0.0248991901 -0.3521980660 0.0139209004 0.0339055619 -0.3919708916 0.0101925978 0.0273881155 -0.4662272031 0.0108212126 23.5170000000 
-0.0653094888 -0.3584463435 0.0081227992 -0.0474094154 -0.3813879087 0.0190336076 -0.0522846892 -0.4578844891 0.0111491606 -0.0657890381 -0.4455724124 0.0117447800 23.7180000000 
-0.1350000215 -0.3510330340 0.0058942045 -0.1307511235 -0.4461762682 0.0180746494 -0.1455854115 -0.4563669224 0.0102066454 -0.1479921025 -0.3728091783 0.0097353890 23.9190000000 
-0.2105284086 -0.4048104334 0.0026396742 -0.2221709198 -0.4515183387 0.0029956839 -0.2301274890 -0.3796517270 0.0021554793 -0.2179406421 -0.3350461709 0.0039420846 24.1200000000 
-0.2964834031 -0.4388225012 0.0023238665 -0.3069414569 -0.3825268191 0.0088307490 -0.2994670743 -0.3204446937 0.0022818651 -0.2880561683 -0.3718236440 0.0011342508 24.3210000000 
-0.3814815871 -0.3994167642 0.0023145440 -0.3767031100 -0.3138919503 0.0057935123 -0.3644390361 -0.3377455336 0.0035188096 -0.3680021553 -0.4163751159 0.0066834558 24.5220000000 
-0.4524527686 -0.3126080052 0.0078373015 -0.4371877353 -0.3042290377 0.0081595892 -0.4374186266 -0.3893361111 0.0067478672 -0.4502016057 -0.3951697605 0.0098538484 24.7230000000 
-0.5113147284 -0.2827482148 0.0044882751 -0.5040488939 -0.3613739357 0.0047465424 -0.5177444879 -0.3945575647 0.0058070750 -0.5227814188 -0.3178663443 0.0073777251 24.9240000000 
-0.5719124750 -0.3259206244 0.0055244641 -0.5812777644 -0.3919453355 0.0084516757 -0.5920147670 -0.3302425138 0.0045088409 -0.5814291808 -0.2713219109 0.0081570829 25.1250000000 
-0.6423195413 -0.3669485779 0.0077824096 -0.6556970095 -0.3380334283 0.0097672411 -0.6503065538 -0.2566965174 0.0075383389 -0.6366867762 -0.2908082456 0.0106461327 25.3260000000 
-0.7140618470 -0.3329753833 0.0083050522 -0.7150269814 -0.2541614893 0.0143247305 -0.6999793796 -0.2504602897 0.0098310871 -0.7003150200 -0.3388996023 0.0134137690 25.5270000000 
-0.7719833079 -0.2411011871 0.0071423884 -0.7609252524 -0.2171123274 0.0129978055 -0.7544371336 -0.2938404965 0.0099231422 -0.7682518651 -0.3237671043 0.0104124479 25.7280000000 
-0.8131608779 -0.1800234822 0.0065860499 -0.8071844035 -0.2493645102 0.0130176501 -0.8154763058 -0.3004310073 0.0075892337 -0.8257844375 -0.2403261557 0.0113499967 25.9290000000 
-0.8492932556 -0.1915706237 0.0038288578 -0.8598488346 -0.2636680462 0.0069558287 -0.8693664590 -0.2265682355 0.0044147456 -0.8643397185 -0.1537527890 0.0069382248 26.1300000000 
-0.8914764615 -0.2236054008 0.0038118648 -0.9083595021 -0.2077241229 0.0099003213 -0.9044596096 -0.1281324962 0.0049560603 -0.8925404879 -0.1403611564 0.0059320240 26.3310000000 
-0.9351089779 -0.1981144891 0.0035594551 -0.9408718978 -0.1189192923 0.0046925113 -0.9256005040 -0.0978825247 0.0031249627 -0.9244617349 -0.1799888506 0.0054092993 26.5320000000 
-0.9660658769 -0.1019422717 0.0068095754 -0.9577699779 -0.0538807224 0.0078762701 -0.9477849568 -0.1234777311 0.0068761252 -0.9607188135 -0.1635331390 0.0152729590 26.7330000000 
-0.9773172768 -0.0221703825 0.0069494403 -0.9682028593 -0.0656853911 0.0114522549 -0.9742804730 -0.1341054807 0.0129176066 -0.9865722581 -0.0886732554 0.0106814814 26.9340000000 
-0.9805442848 -0.0229354807 0.0022100203 -0.9859480899 -0.1021045581 0.0055316565 -0.9973140631 -0.0817940926 0.0062662151 -0.9952355706 -0.0031985101 0.0021793522 27.1350000000 
-0.9888455944 -0.0578689996 0.0033308847 -1.0037859628 -0.0613443494 0.0107675693 -1.0035540876 0.0184462847 0.0069122627 -0.9917624084 0.0249469731 0.0017759994 27.3360000000 
-1.0005718476 -0.0466054528 0.0038432642 -1.0070536316 0.0308841822 0.0065645824 -0.9934555971 0.0682670730 0.0046574807 -0.9896165784 -0.0083603475 0.0011842698 27.5370000000 
-1.0028567296 0.0329488553 0.0031197875 -0.9930823741 0.0961170394 0.0044280689 -0.9817086903 0.0407602651 0.0049288702 -0.9939133107 -0.0235021585 0.0034807954 27.7380000000 
-0.9866189098 0.1205543927 0.0055265541 -0.9737935400 0.0846061912 0.0126773805 -0.9773524603 0.0085524327 0.0090896420 -0.9935787129 0.0379232187 0.0081069001 27.9390000000 
-0.9590886036 0.1398175542 0.0064763055 -0.9607566909 0.0491832687 0.0123862846 -0.9728657323 0.0512241412 0.0084878477 -0.9759198601 0.1366582535 0.0082461501 28.1400000000 
-0.9340823684 0.1060474909 0.0043702387 -0.9500077959 0.0704975570 0.0087368084 -0.9527481993 0.1511057461 0.0060585416 -0.9421669601 0.1836561198 0.0064084319 28.3410000000 
-0.9146925178 0.0988301318 0.0050710785 -0.9278007938 0.1583315559 0.0089993232 -0.9145255118 0.2178488483 0.0061106294 -0.9073665095 0.1557907010 0.0073950557 28.5420000000 
-0.8890082476 0.1675573491 0.0060250393 -0.8869073309 0.2404215797 0.0110763723 -0.8708069010 0.2051186706 0.0074919045 -0.8796869950 0.1269788563 0.0105492231 28.7430000000 
-0.8455292654 0.2623251514 0.0052668294 -0.8362767073 0.2517136432 0.0108296535 -0.8336921313 0.1689763504 0.0067491328 -0.8506484868 0.1767264825 0.0089816417 28.9440000000 
-0.7878455235 0.2965165357 0.0046103191 -0.7892240780 0.2138318618 0.0098491365 -0.7987913394 0.1913187446 0.0058932031 -0.8054513650 0.2731882546 0.0085178780 29.1450000000 
-0.7311497576 0.2616896086 0.0044826653 -0.7477156873 0.2115715176 0.0096999131 -0.7521121304 0.2791935589 0.0056609813 -0.7435466301 0.3298174681 0.0084496427 29.3460000000 
-0.6818705701 0.2384053940 0.0055437701 -0.6987940336 0.2861591541 0.0108503994 -0.6874444008 0.3551293608 0.0063025749 -0.6781687962 0.3109974096 0.0093336946 29.5470000000 
-0.6303022940 0.2883969687 0.0078625919 -0.6317462811 0.3747541275 0.0128314055 -0.6147865281 0.3555664974 0.0093938046 -0.6198869684 0.2786404002 0.0159473858 29.7480000000 
-0.5627375899 0.3797832282 0.0117089233 -0.5518124902 0.4006859942 0.0192864624 -0.5473187043 0.3125529079 0.0145858645 -0.5620196296 0.3032270975 0.0190202527 29.9490000000 
-0.4816123554 0.4133922183 0.0056430018 -0.4758666496 0.3485431011 0.0140821309 -0.4864829778 0.3021067213 0.0103664826 -0.4944351534 0.3745517536 0.0094172384 30.1500000000 
-0.4017701660 0.3725213967 0.0024119683 -0.4111138425 0.3076026503 0.0031794797 -0.4212514087 0.3580465149 0.0019038000 -0.4131970330 0.4243412233 0.0011509481 30.3510000000 
-0.3325985504 0.3210738482 0.0024181208 -0.3468726270 0.3454096256 0.0037869350 -0.3414428409 0.4273496846 0.0030704812 -0.3288169947 0.4019610993 0.0019135213 30.5520000000 
-0.2675703773 0.3407580009 0.0014190864 -0.2691055331 0.4238837023 0.0023946854 -0.2536394578 0.4287739931 0.0024690927 -0.2540658652 0.3425393239 0.0033049822 30.7530000000 
-0.1927687071 0.4094609615 0.0054361884 -0.1805621561 0.4405265246 0.0086159169 -0.1735939551 0.3645983363 0.0069409518 -0.1879292917 0.3292936089 0.0079808134 30.9540000000 
-0.1048328429 0.4548097221 0.0030939426 -0.0961481258 0.3908823272 0.0069124780 -0.1046934188 0.3319458623 0.0058962494 -0.1161804165 0.3914289664 0.0070001779 31.1550000000 
-0.0156699040 0.4216133833 0.0012281114 -0.0241939506 0.3371098531 0.0075986476 -0.0351441392 0.3735319841 0.0055468569 -0.0303768291 0.4548823843 0.0031161883 31.3560000000 
0.0622527329 0.3619066455 0.0075187954 0.0457460176 0.3745488428 0.0152759974 0.0481647452 0.4523446911 0.0082049236 0.0614981709 0.4490721808 0.0102328406 31.5570000000 
0.1334536103 0.3545631621 0.0115986179 0.1282254590 0.4406028951 0.0165614536 0.1418050115 0.4611067385 0.0116966555 0.1461768756 0.3837335317 0.0152935792 31.7580000000 
0.2088009991 0.4052294763 0.0082817022 0.2197589678 0.4635333956 0.0136914137 0.2281129849 0.3948700391 0.0115745583 0.2181106640 0.3458477091 0.0153061090 31.9590000000 
0.2948783234 0.4414592476 0.0041717941 0.3080042129 0.4034035812 0.0080502196 0.2998238940 0.3274895473 0.0052380644 0.2888367620 0.3686597964 0.0053648962 32.1600000000 
0.3811138480 0.4047479573 0.0041317555 0.3802484875 0.3224117772 0.0054139414 0.3649510642 0.3366023482 0.0040937354 0.3684833896 0.4197650208 0.0052563158 32.3610000000 
0.4540380288 0.3220803805 0.0044429193 0.4416771021 0.3040767267 0.0067909814 0.4374859167 0.3884037502 0.0050219236 0.4524737025 0.4050673994 0.0055029041 32.5620000000 
0.5138587290 0.2857716070 0.0031210801 0.5077124324 0.3583993253 0.0045696207 0.5183770445 0.4026705821 0.0031152195 0.5271200385 0.3317468357 0.0047004163 32.7630000000 
0.5739140595 0.3207652822 0.0046718939 0.5842340361 0.3924687660 0.0089502763 0.5937778359 0.3381015031 0.0054559656 0.5868754991 0.2728801854 0.0083405774 32.9640000000 
0.6433677586 0.3636969048 0.0065865681 0.6597086508 0.3462492715 0.0133726735 0.6534238589 0.2629322508 0.0106125471 0.6417944073 0.2857449371 0.0108101193 33.1650000000 
0.7153085356 0.3355398599 0.0077851306 0.7206012936 0.2581629470 0.0159563821 0.7038819938 0.2493159225 0.0127870020 0.7042663881 0.3323789185 0.0125425402 33.3660000000 
0.7742638903 0.2490821618 0.0106371344 0.7671486961 0.2161234276 0.0171188124 0.7572390885 0.2864545074 0.0102135595 0.7714791353 0.3262539659 0.0133663322 33.5670000000 
0.8164898256 0.1813853599 0.0099942016 0.8118687456 0.2370303091 0.0141128831 0.8170655328 0.2971346684 0.0093873412 0.8294256576 0.2421001165 0.0124193201 33.7680000000 
0.8521653719 0.1863440910 0.0086678276 0.8630676060 0.2673085474 0.0144042959 0.8714086726 0.2339719100 0.0096746221 0.8684956218 0.1589505809 0.0131646185 33.9690000000 
0.8938105908 0.2230500318 0.0088468455 0.9141863829 0.2245989921 0.0151874474 0.9086679114 0.1376134244 0.0098864041 0.8975829954 0.1404208518 0.0129415035 34.1700000000 
0.9382943288 0.2051239328 0.0085657379 0.9497468206 0.1264191500 0.0154042926 0.9311765432 0.0982767066 0.0101843411 0.9292538181 0.1774659465 0.0128783502 34.3710000000 
0.9712785672 0.1163087600 0.0084865768 0.9673832769 0.0617110440 0.0154207805 0.9529335950 0.1261722334 0.0100748127 0.9665465161 0.1803087256 0.0128774440 34.5720000000 
0.9853400016 0.0324022978 0.0084739215 0.9798365228 0.0733328521 0.0153369028 0.9812804437 0.1475409243 0.0099116504 0.9964844775 0.1068889989 0.0127403314 34.7730000000 
0.9894437292 0.0215332068 0.0084204793 0.9982460636 0.1051592089 0.0152013272 1.0068195466 0.0933204452 0.0097916404 1.0078465191 0.0101069644 0.0127391411 34.9740000000 
0.9972434477 0.0569899802 0.0081759470 1.0179037555 0.0765465307 0.0148546431 1.0155911008 -0.0067207546 0.0095145895 1.0048845137 -0.0255712875 0.0125927068 35.1750000000 
1.0095771787 0.0520230160 0.0078387682 1.0242858562 -0.0186971308 0.0146543678 1.0070785559 -0.0652783189 0.0092118210 1.0023034851 0.0051035029 0.0122788394 35.3760000000 
1.0129158732 -0.0281297676 0.0074637432 1.0116905349 -0.0963873030 0.0144167256 0.9947712500 -0.0471951858 0.0090146798 1.0059929277 0.0218921263 0.0120292334 35.5770000000 
0.9973667328 -0.1204441348 0.0074281474 0.9908188197 -0.0989601434 0.0145633110 0.9889718538 -0.0167117140 0.0091785174 1.0056572450 -0.0381375545 0.0121625849 35.7780000000 
0.9691208461 -0.1462835540 0.0076640885 0.9747721729 -0.0605652116 0.0150049501 0.9834158374 -0.0520027736 0.0095386385 0.9879910397 -0.1361216885 0.0125452354 35.9790000000 
0.9426211781 -0.1136790009 0.0076982529 0.9628584323 -0.0726435027 0.0154315203 0.9635975966 -0.1495764667 0.0096110495 0.9539818807 -0.1891576121 0.0125814476 36.1800000000 
0.9220094687 -0.1015779489 0.0075348315 0.9402786273 -0.1594815287 0.0153352864 0.9251397501 -0.2209455061 0.0095763525 0.9173558854 -0.1660393890 0.0123977222 36.3810000000 
0.8963789711 -0.1649752685 0.0076227050 0.8989865730 -0.2416978329 0.0156064672 0.8801436769 -0.2137242168 0.0096555699 0.8879516420 -0.1325348775 0.0126930877 36.5820000000 
0.8539450719 -0.2565397795 0.0090908630 0.8487976184 -0.2482080262 0.0210400423 0.8421484606 -0.1695678711 0.0120856794 0.8592370180 -0.1706478999 0.0143723774 36.7830000000 
0.7970529194 -0.2968249468 0.0092002335 0.8018311115 -0.2175656087 0.0188862516 0.8077869094 -0.1870877550 0.0117443124 0.8158917946 -0.2667852018 0.0147159735 36.9840000000 
0.7395741763 -0.2646971626 0.0089825506 0.7594015733 -0.2106996643 0.0183234084 0.7619349885 -0.2719854197 0.0113527783 0.7545809482 -0.3266104360 0.0146961912 37.1850000000 
0.6901052032 -0.2350324850 0.0089084726 0.7113593286 -0.2803256510 0.0188586759 0.6984619729 -0.3512421882 0.0114364192 0.6892962512 -0.3103105423 0.0145906487 37.3860000000 
0.6393165524 -0.2824200613 0.0106964521 0.6446044903 -0.3714604540 0.0190089927 0.6253838222 -0.3583292496 0.0127366169 0.6306193274 -0.2765047130 0.0171339519 37.5870000000 
0.5740175058 -0.3695266600 0.0099158028 0.5660068753 -0.3977545092 0.0189716307 0.5580623294 -0.3110331101 0.0126447885 0.5746301942 -0.2930928453 0.0169592509 37.7880000000 
0.4943304746 -0.4115671725 0.0068984809 0.4908646280 -0.3440141275 0.0118131716 0.4986554545 -0.2929466298 0.0075764916 0.5092874487 -0.3641333170 0.0106768717 37.9890000000 
0.4136595597 -0.3786825147 0.0060854672 0.4259125610 -0.3105766526 0.0110821952 0.4342888470 -0.3561035912 0.0073898094 0.4283364834 -0.4284638753 0.0100100010 38.1900000000 
0.3432155967 -0.3282646725 0.0054651869 0.3610900986 -0.3473518925 0.0090659281 0.3548090413 -0.4285560146 0.0055828278 0.3428929908 -0.4115851690 0.0081203212 38.3910000000 
0.2778707468 -0.3356301890 0.0043949176 0.2840097366 -0.4188056347 0.0085844126 0.2674577269 -0.4280640671 0.0077007524 0.2667628611 -0.3482183464 0.0069884156 38.5920000000 
0.2036866166 -0.4058887251 0.0056418576 0.1964725565 -0.4413184827 0.0132394219 0.1866549709 -0.3708687414 0.0084999714 0.1997015638 -0.3317447850 0.0080527532 38.7930000000 
0.1159096852 -0.4559866377 0.0051104624 0.1110746767 -0.4002472976 0.0111589449 0.1164497901 -0.3372745791 0.0071738598 0.1279824433 -0.3916586443 0.0079229796 38.9940000000 
0.0255541024 -0.4301324485 0.0062602098 0.0354996980 -0.3558179517 0.0140890248 0.0454852605 -0.3811744553 0.0098789571 0.0412861779 -0.4611718986 0.0101092934 39.1950000000 
-0.0544472726 -0.3666927541 0.0089906259 -0.0361129872 -0.3727501886 0.0184565275 -0.0386380308 -0.4526559710 0.0127987444 -0.0522985791 -0.4545912924 0.0125025250 39.3960000000 
-0.1245606034 -0.3460943644 0.0053874090 -0.1174963136 -0.4383163341 0.0191914454 -0.1318163786 -0.4621737381 0.0104335631 -0.1366713810 -0.3829192102 0.0097319063 39.5970000000 
-0.1985393286 -0.3954070097 0.0029105935 -0.2085724154 -0.4559225156 0.0050247378 -0.2185619070 -0.3924067425 0.0031170685 -0.2078987167 -0.3355963506 0.0047111299 39.7980000000 
-0.2833316268 -0.4386967859 0.0013444126 -0.2952847948 -0.3956009089 0.0075820413 -0.2898029288 -0.3249522987 0.0018612753 -0.2770413441 -0.3634735724 0.0010738098 39.9990000000 


==> fig/AgentStateError_continuous0015.txt <==
Agent1_x1 Agent1_x2 Agent2_x1 Agent2_x2 Agent3_x1 Agent3_x2 Agent4_x1 Agent4_x2 t_set_norminal Agent1_e Agent2_e Agent3_e Agent4_e 
0.0100000000 0.4000000000 0.0000000000 0.3400000000 -0.0100000000 0.4000000000 -0.0000000000 0.4600000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.0853168556 0.3529805616 0.0730552832 0.3941031953 0.0784152134 0.4672915916 0.0916893915 0.4345652138 0.2010000000 0.0102798391 0.0170758179 0.0125926688 0.0144250998 
0.1555274578 0.3575805893 0.1579857647 0.4447727125 0.1709984753 0.4380486075 0.1708167891 0.3537398885 0.4020000000 0.0038585203 0.0067232248 0.0045947992 0.0052935832 
0.2324258622 0.4090522784 0.2474945815 0.4318363214 0.2506933393 0.3529856727 0.2377829052 0.3263760658 0.6030000000 0.0077777900 0.0111703665 0.0089020178 0.0099273469 
0.3178112657 0.4281361296 0.3274365463 0.3574576103 0.3158804795 0.3080583408 0.3073251907 0.3723988018 0.8040000000 0.0110213652 0.0153764721 0.0117970865 0.0138371834 
0.3996029071 0.3752158086 0.3923884653 0.2985238145 0.3803130938 0.3439289221 0.3873962634 0.4157472679 1.0050000000 0.0080377983 0.0115831777 0.0092409131 0.0105399450 
0.4674805475 0.3047600031 0.4531123707 0.3190504681 0.4558136173 0.4025831016 0.4696021827 0.3890995605 1.2060000000 0.0022350428 0.0026459151 0.0023082936 0.0024893178 
0.5265652515 0.2963432950 0.5239537054 0.3854870420 0.5377741728 0.3984657584 0.5406565611 0.3167277154 1.4070000000 0.0082112693 0.0141716373 0.0104473131 0.0119161917 
0.5907313922 0.3464170788 0.6043662052 0.4002950750 0.6107898229 0.3218410717 0.5993166909 0.2789544341 1.6080000000 0.0132412707 0.0218443721 0.0152403555 0.0176209697 
0.6640722618 0.3726452682 0.6786569303 0.3287106139 0.6677532632 0.2546757419 0.6575743134 0.3097589210 1.8090000000 0.0138387181 0.0214485074 0.0148702541 0.0191727565 
0.7345376417 0.3152382474 0.7351365233 0.2390690896 0.7180905447 0.2582533986 0.7238815982 0.3431484450 2.0100000000 0.0102971882 0.0172975441 0.0118879626 0.0157054005 
0.7879521634 0.2170169371 0.7791599142 0.2125582736 0.7739430088 0.2954114373 0.7903309318 0.3037339336 2.2110000000 0.0070253232 0.0129229579 0.0086549687 0.0110540795 
0.8253397049 0.1687495880 0.8247948218 0.2451951123 0.8333472805 0.2821965742 0.8418120412 0.2052659009 2.4120000000 0.0071318029 0.0125375969 0.0084605126 0.0108334443 
0.8609713516 0.1943872492 0.8761081382 0.2546750676 0.8823501276 0.1975920677 0.8748595571 0.1353176068 2.6130000000 0.0073792270 0.0128150075 0.0088432988 0.0109530528 
0.9037252159 0.2231473387 0.9219317750 0.1894443050 0.9127367961 0.1123829612 0.9017676748 0.1444429541 2.8140000000 0.0067146483 0.0116550754 0.0077698205 0.0096268238 
0.9456896197 0.1802115647 0.9502743974 0.0946499453 0.9324713660 0.0975944157 0.9348579849 0.1820074224 3.0150000000 0.0057003077 0.0102542944 0.0067029118 0.0086397245 
0.9725816345 0.0847202428 0.9640633906 0.0556296708 0.9557841067 0.1359870617 0.9710863265 0.1643087160 3.2160000000 0.0040295564 0.0088304808 0.0053792602 0.0072031133 
0.9819755111 0.0208582064 0.9776683161 0.0862276084 0.9848356894 0.1404968951 0.9959703890 0.0763828817 3.4170000000 0.0035432216 0.0083783286 0.0047642039 0.0067448931 
0.9863782857 0.0337352610 0.9982271263 0.1093353349 1.0068541586 0.0674897717 1.0021446283 -0.0062237633 3.6180000000 0.0038453489 0.0090258667 0.0051542007 0.0073536760 
0.9969956915 0.0672912166 1.0163086582 0.0571769323 1.0104071939 -0.0278501415 0.9986487740 -0.0156875750 3.8190000000 0.0045477149 0.0100181284 0.0059723228 0.0082757934 
1.0090681161 0.0386935584 1.0179140423 -0.0420746005 0.9999190902 -0.0626854259 0.9991040695 0.0206648683 4.0200000000 0.0052044331 0.0111092329 0.0066658047 0.0090971583 
1.0079134965 -0.0555688034 1.0022201463 -0.1007788096 0.9898090157 -0.0319928181 1.0040622322 0.0159869716 4.2210000000 0.0058389221 0.0122183293 0.0073987828 0.0099607493 
0.9878043261 -0.1343809092 0.9826892896 -0.0839073841 0.9860020712 -0.0158380398 1.0002270653 -0.0639273924 4.4220000000 0.0066123272 0.0130877904 0.0081567152 0.0109083397 
0.9592354335 -0.1368197049 0.9695311343 -0.0525361616 0.9781177921 -0.0752107658 0.9774813462 -0.1561781294 4.6230000000 0.0074202028 0.0144654123 0.0090740068 0.0121922347 
0.9356321998 -0.0988535446 0.9569533122 -0.0865581374 0.9531212758 -0.1724823932 0.9421287489 -0.1813590133 4.8240000000 0.0084367601 0.0160021156 0.0103867046 0.0135388148 
0.9161840741 -0.1081669650 0.9304908108 -0.1808734916 0.9121367587 -0.2220068859 0.9088325757 -0.1458471053 5.0250000000 0.0093514389 0.0174290702 0.0113664705 0.0146696348 
0.8869233103 -0.1911098604 0.8857501087 -0.2525565892 0.8690193001 -0.1976950696 0.8817941835 -0.1335476311 5.2260000000 0.0097582039 0.0181243808 0.0118759894 0.0152963866 
0.8390049420 -0.2783484097 0.8342408356 -0.2475506687 0.8328877331 -0.1687818483 0.8496304656 -0.1982874686 5.4270000000 0.0097873661 0.0182655336 0.0119193082 0.0154495980 
0.7799201980 -0.2954935446 0.7883983370 -0.2104987917 0.7961971797 -0.2098139192 0.7997636392 -0.2954615821 5.6280000000 0.0097205466 0.0182114670 0.0118599352 0.0154170125 
0.7240917884 -0.2575921380 0.7455432969 -0.2294617288 0.7445607413 -0.3067349727 0.7345838641 -0.3394225726 5.8290000000 0.0108554635 0.0192580145 0.0130210526 0.0168744546 
0.6744124253 -0.2483445309 0.6912659622 -0.3177921913 0.6752532770 -0.3707534698 0.6685938681 -0.3097812787 6.0300000000 0.0124680914 0.0221177839 0.0156481610 0.0189871888 
0.6191562974 -0.3123081754 0.6185684913 -0.3958354376 0.6015025305 -0.3513925351 0.6103612311 -0.2779558409 6.2310000000 0.0130328320 0.0228532291 0.0156363511 0.0186303042 
0.5477364304 -0.3936637503 0.5380782914 -0.3903910546 0.5362617002 -0.3007317964 0.5522905769 -0.3125270808 6.4320000000 0.0102384984 0.0171497055 0.0110726204 0.0142854469 
0.4657097202 -0.4082303401 0.4656893725 -0.3284275555 0.4767223938 -0.3050236292 0.4818107246 -0.3886704033 6.6330000000 0.0036615965 0.0076100538 0.0044847854 0.0066925279 
0.3886687685 -0.3518619761 0.4036185506 -0.3013149806 0.4092640709 -0.3714597255 0.3991902639 -0.4199921044 6.8340000000 0.0060992233 0.0087537798 0.0063300862 0.0078404930 
0.3232513167 -0.3088343839 0.3390413800 -0.3513767355 0.3282069893 -0.4252315065 0.3181494822 -0.3764443048 7.0350000000 0.0116422578 0.0170685690 0.0130606097 0.0155718947 
0.2587825753 -0.3456708013 0.2606309666 -0.4243275684 0.2431182332 -0.4089230946 0.2482737354 -0.3247460019 7.2360000000 0.0113226671 0.0174910123 0.0128544739 0.0151038975 
0.1810209057 -0.4275123821 0.1724436580 -0.4397351637 0.1662970031 -0.3558372213 0.1825919896 -0.3433139228 7.4370000000 0.0074612339 0.0126704459 0.0087141243 0.0109883136 
0.0900532656 -0.4644868872 0.0881755018 -0.3942550663 0.0967939466 -0.3487042883 0.1058495680 -0.4256802588 7.6380000000 0.0103372247 0.0165202864 0.0110199993 0.0146132054 
0.0000246939 -0.4218798421 0.0128268270 -0.3652298619 0.0210495456 -0.4132497400 0.0133515403 -0.4832644194 7.8390000000 0.0170828566 0.0263557323 0.0194949473 0.0245579340 
-0.0780551724 -0.3604558955 -0.0629161544 -0.3986160420 -0.0687509187 -0.4715442948 -0.0816623094 -0.4478188652 8.0400000000 0.0154813474 0.0261874294 0.0187852501 0.0226358024 
-0.1488576318 -0.3572358496 -0.1483383009 -0.4473806274 -0.1625325016 -0.4462078349 -0.1630058494 -0.3625145566 8.2410000000 0.0055968230 0.0104726355 0.0066955685 0.0078313153 
-0.2252702068 -0.4058966229 -0.2386835144 -0.4379669690 -0.2439019375 -0.3604434624 -0.2309465268 -0.3271732922 8.4420000000 0.0059875169 0.0070441217 0.0062424377 0.0065940616 
-0.3104193898 -0.4298610604 -0.3200475276 -0.3648901948 -0.3099774241 -0.3090446670 -0.3000668773 -0.3683999989 8.6430000000 0.0103596243 0.0140264279 0.0112060901 0.0131340561 
-0.3929809512 -0.3804620634 -0.3860507876 -0.3005418179 -0.3739618407 -0.3390034655 -0.3795385948 -0.4146002999 8.8440000000 0.0088521250 0.0122086098 0.0099260379 0.0110222975 
-0.4619259106 -0.3088584147 -0.4465579290 -0.3151621861 -0.4485705703 -0.4000041548 -0.4621552507 -0.3941856462 9.0450000000 0.0033248475 0.0046162983 0.0036673358 0.0040419447 
-0.5212078863 -0.2942843452 -0.5164610828 -0.3815870440 -0.5305921864 -0.4019222340 -0.5343504070 -0.3219348906 9.2460000000 0.0081420029 0.0142093149 0.0102298085 0.0118032115 
-0.5846833806 -0.3429298632 -0.5967241236 -0.4033003351 -0.6047829358 -0.3289330327 -0.5937391563 -0.2800799984 9.4470000000 0.0135086220 0.0223776994 0.0154394589 0.0181224784 
-0.6576610266 -0.3734032685 -0.6721963474 -0.3362949965 -0.6628548477 -0.2574616255 -0.6516952216 -0.3061025160 9.6480000000 0.0138669488 0.0218018751 0.0148390476 0.0188946175 
-0.7289609629 -0.3222803371 -0.7301239743 -0.2443328199 -0.7132380693 -0.2561771596 -0.7175469829 -0.3428028112 9.8490000000 0.0103439526 0.0169213421 0.0119597331 0.0154432155 
-0.7838838608 -0.2240820035 -0.7746770275 -0.2125311142 -0.7686088873 -0.2941562025 -0.7846188488 -0.3100690555 10.0500000000 0.0067158833 0.0124346460 0.0083632761 0.0107077289 
-0.8221462267 -0.1695832658 -0.8200223006 -0.2433385091 -0.8283109145 -0.2865483115 -0.8377322991 -0.2134228305 10.2510000000 0.0063739879 0.0112474668 0.0074971121 0.0096757414 
-0.8575069764 -0.1912474181 -0.8713174161 -0.2569713334 -0.8786572829 -0.2051409366 -0.8720097912 -0.1380415638 10.4520000000 0.0069460687 0.0117952906 0.0082729727 0.0102109694 
-0.8997763355 -0.2230037626 -0.9181196046 -0.1965148699 -0.9103176632 -0.1164140674 -0.8988210303 -0.1411233826 10.6530000000 0.0063998599 0.0110381708 0.0075534888 0.0094206247 
-0.9423011417 -0.1861086125 -0.9477883448 -0.1005053169 -0.9302599688 -0.0961164038 -0.9312570089 -0.1800350329 10.8540000000 0.0052156176 0.0095003341 0.0060781870 0.0080340485 
-0.9706017941 -0.0913893680 -0.9621848008 -0.0559429767 -0.9529841552 -0.1331824221 -0.9677090977 -0.1684788329 11.0550000000 0.0037985327 0.0079034934 0.0048038037 0.0064982152 
-0.9809621957 -0.0228509594 -0.9753489334 -0.0830256624 -0.9819113464 -0.1429769920 -0.9938540387 -0.0837321757 11.2560000000 0.0029054399 0.0073149806 0.0039820612 0.0058265879 
-0.9851536459 -0.0305184320 -0.9954557851 -0.1093423067 -1.0049075168 -0.0742243058 -1.0011820812 0.0030189693 11.4570000000 0.0029431733 0.0077101333 0.0040381663 0.0060486462 
-0.9952075897 -0.0661296911 -1.0141950384 -0.0633710289 -1.0098348370 0.0223904793 -0.9978196704 0.0172926850 11.6580000000 0.0037333815 0.0086552067 0.0049182431 0.0072445148 
-1.0076396032 -0.0437074060 -1.0172425854 0.0353989933 -0.9998982884 0.0626922963 -0.9977836851 -0.0186965400 11.8590000000 0.0044859488 0.0097930656 0.0059758686 0.0083048707 
-1.0079215646 0.0475247951 -1.0025589192 0.0985518160 -0.9894710146 0.0343839761 -1.0028707592 -0.0196651580 12.0600000000 0.0052887389 0.0113380001 0.0069007377 0.0092501475 
-0.9891115791 0.1299849109 -0.9829552416 0.0857010869 -0.9855220307 0.0139454459 -1.0003427611 0.0553081757 12.2610000000 0.0064650390 0.0125597289 0.0078226247 0.0105644412 
-0.9607354329 0.1384932078 -0.9694280108 0.0531242618 -0.9785616337 0.0679063078 -0.9791071117 0.1508705928 12.4620000000 0.0071376148 0.0135278944 0.0086453712 0.0114633855 
-0.9365384577 0.1009971706 -0.9572533576 0.0814070025 -0.9549985164 0.1662090534 -0.9441435534 0.1823576436 12.6630000000 0.0078003230 0.0148922618 0.0095658620 0.0127091625 
-0.9171231480 0.1047967012 -0.9321030815 0.1738115379 -0.9147273283 0.2212406929 -0.9102462604 0.1490923977 12.8640000000 0.0086428258 0.0163025486 0.0106741076 0.0138236478 
-0.8890664727 0.1837446226 -0.8884676221 0.2501783985 -0.8712769862 0.2014461978 -0.8829611236 0.1323074394 13.0650000000 0.0090526919 0.0169773105 0.0109604718 0.0143390295 
-0.8424273923 0.2741506573 -0.8368490786 0.2506872091 -0.8346113701 0.1695068807 -0.8516476941 0.1915619185 13.2660000000 0.0090293784 0.0170612903 0.0110470240 0.0145183104 
-0.7835722711 0.2973445939 -0.7903523053 0.2133840421 -0.7984038767 0.2045039907 -0.8031441619 0.2895757513 13.4670000000 0.0089789077 0.0170807855 0.0109969079 0.0144523276 
-0.7271509633 0.2604105598 -0.7476772091 0.2250755681 -0.7481641892 0.2994799654 -0.7386244885 0.3390138706 13.6680000000 0.0098945532 0.0178548280 0.0119648330 0.0156597401 
-0.6772823464 0.2466654038 -0.6946398778 0.3106571877 -0.6798155999 0.3690327652 -0.6721369483 0.3135188134 13.8690000000 0.0121677597 0.0213685212 0.0151369005 0.0184540837 
-0.6228706225 0.3060221211 -0.6230392827 0.3929606317 -0.6057413865 0.3552359894 -0.6133070707 0.2784246955 14.0700000000 0.0131262073 0.0228111140 0.0155851100 0.0182530235 
-0.5527084812 0.3890184618 -0.5425404294 0.3934996808 -0.5397578700 0.3033913506 -0.5557423866 0.3073999265 14.2710000000 0.0104778098 0.0175223822 0.0114790117 0.0143990069 
-0.4709860805 0.4096862845 -0.4693103934 0.3324588562 -0.4802922418 0.3016508215 -0.4864724677 0.3831372598 14.4720000000 0.0032426451 0.0068504368 0.0040670562 0.0061739293 
-0.3931352900 0.3567540339 -0.4068304388 0.3004737487 -0.4138389125 0.3656877075 -0.4043856037 0.4203346996 14.6730000000 0.0050138325 0.0068921474 0.0050442331 0.0062229947 
-0.3269774280 0.3097030659 -0.3429352633 0.3457247775 -0.3336057690 0.4233665505 -0.3226840854 0.3815583846 14.8740000000 0.0111933416 0.0163731174 0.0125727838 0.0146119356 
-0.2630191043 0.3401768402 -0.2656457633 0.4198431795 -0.2482984490 0.4123591375 -0.2520179868 0.3265788377 15.0750000000 0.0114340779 0.0174737538 0.0128448799 0.0151855293 
-0.1864631743 0.4224006795 -0.1777392676 0.4415807837 -0.1706524484 0.3595481105 -0.1865255028 0.3392692379 15.2760000000 0.0068267004 0.0117396411 0.0080109861 0.0101395967 
-0.0959873032 0.4649457936 -0.0926364162 0.3991164979 -0.1008707902 0.3472319860 -0.1108262133 0.4195432020 15.4770000000 0.0096018223 0.0157741717 0.0105374849 0.0135766624 
-0.0053170293 0.4271626658 -0.0167476367 0.3657397577 -0.0259913630 0.4075063198 -0.0191446417 0.4821966112 15.6780000000 0.0166726368 0.0255075485 0.0186187596 0.0236681391 
0.0736958471 0.3633211467 0.0585757764 0.3942891310 0.0629224277 0.4696813618 0.0763579495 0.4528399848 15.8790000000 0.0159360997 0.0266854324 0.0195037624 0.0231642310 
0.1445174154 0.3541342140 0.1431339767 0.4446386478 0.1569605078 0.4508628538 0.1588870201 0.3676324934 16.0800000000 0.0063692620 0.0125131506 0.0083369678 0.0093168465 
0.2201475716 0.4020153011 0.2334933533 0.4410170485 0.2395327070 0.3665607113 0.2273193146 0.3265091192 16.2810000000 0.0054209015 0.0064615837 0.0057668733 0.0061037977 
0.3049071140 0.4302820556 0.3159104492 0.3709306961 0.3063950968 0.3097033841 0.2958240071 0.3637828817 16.4820000000 0.0106161969 0.0141979233 0.0115032302 0.0131900213 
0.3881792440 0.3860068356 0.3828815763 0.3032408208 0.3699632828 0.3347392531 0.3746027070 0.4130098670 16.6830000000 0.0092805515 0.0124365818 0.0101789780 0.0115415648 
0.4582003054 0.3127160887 0.4432084044 0.3113667121 0.4436560695 0.3963747163 0.4574874851 0.3980123907 16.8840000000 0.0032325608 0.0041787250 0.0035510941 0.0034491821 
0.5177398943 0.2926377432 0.5121656037 0.3770015465 0.5256300896 0.4048794548 0.5307738098 0.3275314576 17.0850000000 0.0070682149 0.0125096662 0.0091344787 0.0106623476 
0.5805784280 0.3391344266 0.5921348504 0.4057052164 0.6009513969 0.3358960326 0.5909052882 0.2813687692 17.2860000000 0.0135683882 0.0227849298 0.0155483696 0.0183705358 
0.6531018843 0.3735524713 0.6686545303 0.3436621540 0.6601589188 0.2610851160 0.6485356763 0.3030425181 17.4870000000 0.0140445786 0.0226034055 0.0155809956 0.0197083678 
0.7250856478 0.3287427042 0.7279708752 0.2499593885 0.7105754800 0.2537901709 0.7137694201 0.3416926254 17.6880000000 0.0112920823 0.0183456861 0.0127041060 0.0166578407 
0.7814700653 0.2309678999 0.7729956719 0.2119734230 0.7653452877 0.2917179460 0.7812502595 0.3152081889 17.8890000000 0.0078620807 0.0139924554 0.0095505079 0.0121524774 
0.8205593758 0.1707422111 0.8178549004 0.2401362336 0.8250644333 0.2899089030 0.8357718785 0.2209570688 18.0900000000 0.0072641831 0.0127163142 0.0085453146 0.0109502108 
0.8555798353 0.1875851410 0.8688585297 0.2578042793 0.8765576196 0.2125088376 0.8711420668 0.1407183750 18.2910000000 0.0079775771 0.0133063896 0.0091603075 0.0114875245 
0.8973056760 0.2219484695 0.9164124936 0.2027862272 0.9095127266 0.1206610809 0.8978425857 0.1382655703 18.4920000000 0.0073453330 0.0124550147 0.0087342309 0.0105584443 
0.9403313377 0.1914611641 0.9475438573 0.1070128714 0.9298029151 0.0945183739 0.9297393202 0.1778908497 18.6930000000 0.0061983839 0.0107462381 0.0072388498 0.0092480370 
0.9700242161 0.0991283964 0.9626687458 0.0564236675 0.9519895358 0.1303538789 0.9662982514 0.1724049690 18.8940000000 0.0044538208 0.0093001203 0.0057406609 0.0076576024 
0.9814462080 0.0253665288 0.9754519165 0.0795891230 0.9807215071 0.1447992673 0.9936759453 0.0911385677 19.0950000000 0.0037557134 0.0086410734 0.0049753953 0.0069729129 
0.9855710965 0.0279938962 0.9951494912 0.1096114163 1.0047418808 0.0816585865 1.0023695729 0.0016419184 19.2960000000 0.0037543335 0.0089677850 0.0050300510 0.0071799676 
0.9950682284 0.0642427821 1.0145189228 0.0693507184 1.0111274582 -0.0163668264 0.9992150174 -0.0193088873 19.4970000000 0.0042730353 0.0097986044 0.0057288875 0.0080338670 
1.0077744374 0.0483721580 1.0190053120 -0.0280215023 1.0018096785 -0.0628340505 0.9985713229 0.0158801540 19.6980000000 0.0051491144 0.0108531643 0.0065495183 0.0090112731 
1.0093547555 -0.0402868202 1.0052630977 -0.0974642297 0.9908951271 -0.0380216977 1.0035216871 0.0217584992 19.8990000000 0.0056220679 0.0119312021 0.0072402861 0.0097508345 
0.9917171834 -0.1269668197 0.9853216813 -0.0898194414 0.9864676434 -0.0140725183 1.0019045559 -0.0490340379 20.1000000000 0.0064619827 0.0128923941 0.0080017235 0.0106703295 
0.9634287933 -0.1409580756 0.9711819743 -0.0542736021 0.9801933498 -0.0616367309 0.9820100297 -0.1453255347 20.3010000000 0.0072563443 0.0142096274 0.0089735436 0.0118631009 
0.9387128184 -0.1034344200 0.9594648128 -0.0765001478 0.9581406244 -0.1594160595 0.9476512391 -0.1829272776 20.5020000000 0.0082154800 0.0156703065 0.0099565468 0.0132592929 
0.9193630736 -0.1015167623 0.9356930812 -0.1662323391 0.9187656141 -0.2197601906 0.9133339555 -0.1518393872 20.7030000000 0.0092475824 0.0171164069 0.0112987180 0.0145818059 
0.8924478715 -0.1758742240 0.8932425499 -0.2463974629 0.8750591172 -0.2040576248 0.8858085422 -0.1309464983 20.9040000000 0.0097515181 0.0181028255 0.0118166443 0.0151838901 
0.8471939098 -0.2687478870 0.8416982285 -0.2526376440 0.8379359934 -0.1696492403 0.8553632517 -0.1844421013 21.1050000000 0.0097944608 0.0181953594 0.0119281382 0.0154594205 
0.7888343599 -0.2976147050 0.7947924501 -0.2145935222 0.8023379677 -0.1984434461 0.8084756978 -0.2819313268 21.3060000000 0.0096934194 0.0182450253 0.0118771726 0.0154285389 
0.7319532389 -0.2631169747 0.7523679895 -0.2209673084 0.7535977873 -0.2916832394 0.7448440992 -0.3377037140 21.5070000000 0.0103708187 0.0188074435 0.0124637366 0.0161946416 
0.6818628052 -0.2451319957 0.7006415747 -0.3029001664 0.6863909400 -0.3665800542 0.6780657152 -0.3166355875 21.7080000000 0.0123093058 0.0217970917 0.0154545381 0.0187910429 
0.6283728798 -0.2994743768 0.6303751736 -0.3891859953 0.6121998071 -0.3586146665 0.6187495340 -0.2793581554 21.9090000000 0.0133362545 0.0237663090 0.0161783708 0.0191140107 
0.5594665763 -0.3843465350 0.5499409268 -0.3964486144 0.5454329159 -0.3066019736 0.5615680905 -0.3031200854 22.1100000000 0.0111581804 0.0183938694 0.0122280104 0.0154514636 
0.4781003705 -0.4113198611 0.4757765291 -0.3373047211 0.4858874791 -0.2992579208 0.4934270924 -0.3779633157 22.3110000000 0.0045263693 0.0090399858 0.0056128565 0.0080364417 
0.3995367629 -0.3616006398 0.4128180119 -0.3000797882 0.4204065479 -0.3599480777 0.4119780294 -0.4202977154 22.5120000000 0.0043942170 0.0068362948 0.0046087150 0.0058312529 
0.3326879716 -0.3110920142 0.3495886904 -0.3406185780 0.3410712181 -0.4211425108 0.3297342836 -0.3861267620 22.7130000000 0.0108437390 0.0158694011 0.0123759539 0.0145208226 
0.2690589977 -0.3357170224 0.2733110720 -0.4158815818 0.2555674645 -0.4160009213 0.2581382951 -0.3293948906 22.9140000000 0.0117603512 0.0181310738 0.0131444552 0.0158476784 
0.1936861447 -0.4161536895 0.1856932039 -0.4424666519 0.1770854935 -0.3629943862 0.1927387073 -0.3348276455 23.1150000000 0.0080265281 0.0132532137 0.0091397974 0.0116188845 
0.1039675331 -0.4642422490 0.1000951504 -0.4026511755 0.1071658084 -0.3452186402 0.1183415956 -0.4123678101 23.3160000000 0.0091630313 0.0154645183 0.0103112051 0.0131393138 
0.0127979427 -0.4316050587 0.0237396448 -0.3657118278 0.0332004963 -0.4012897163 0.0277106982 -0.4795860490 23.5170000000 0.0160267254 0.0246260918 0.0177193302 0.0225114947 
-0.0671697423 -0.3670212605 -0.0511310750 -0.3899760423 -0.0547143178 -0.4673568783 -0.0681355629 -0.4580807922 23.7180000000 0.0162338110 0.0265969831 0.0199524612 0.0234790059 
-0.1382351721 -0.3525697972 -0.1349914828 -0.4424894224 -0.1490406072 -0.4558634266 -0.1520072490 -0.3742354662 23.9190000000 0.0077281896 0.0149493029 0.0101371013 0.0114458352 
-0.2132251554 -0.3986579563 -0.2254506912 -0.4447979386 -0.2329340976 -0.3735470371 -0.2211976050 -0.3270173666 24.1200000000 0.0040778732 0.0044835263 0.0045709213 0.0047249868 
-0.2975943813 -0.4307869070 -0.3089777026 -0.3774275238 -0.3007494286 -0.3114712736 -0.2892447004 -0.3597081041 24.3210000000 0.0100220266 0.0135018472 0.0108860749 0.0124152219 
-0.3815233265 -0.3915255376 -0.3770376284 -0.3063301880 -0.3640180019 -0.3308624816 -0.3673144434 -0.4113276192 24.5220000000 0.0096020936 0.0132499956 0.0103828779 0.0118981273 
-0.4526577526 -0.3173398184 -0.4373268731 -0.3079894381 -0.4367928313 -0.3926561293 -0.4503818183 -0.4017722880 24.7230000000 0.0039383350 0.0053574927 0.0044760703 0.0046014707 
-0.5125541473 -0.2916839228 -0.5052633686 -0.3721982317 -0.5185755943 -0.4073251755 -0.5247010289 -0.3332675009 24.9240000000 0.0067831854 0.0111794308 0.0082528171 0.0100370080 
-0.5746615994 -0.3343824492 -0.5847146744 -0.4061930771 -0.5948529884 -0.3422853847 -0.5855042312 -0.2820114644 25.1250000000 0.0126935958 0.0214894657 0.0148438059 0.0174049288 
-0.6466096375 -0.3736760525 -0.6620831600 -0.3506568397 -0.6551957733 -0.2648388920 -0.6428181572 -0.2994242660 25.3260000000 0.0143959436 0.0227322649 0.0156757078 0.0192080192 
-0.7192571841 -0.3349770387 -0.7228728453 -0.2557519704 -0.7058339031 -0.2520159696 -0.7075250982 -0.3407359440 25.5270000000 0.0115039864 0.0183446040 0.0128433669 0.0169991827 
-0.7770737362 -0.2379694548 -0.7685212036 -0.2119463346 -0.7600210109 -0.2894421895 -0.7753334258 -0.3202990590 25.7280000000 0.0071845622 0.0130804744 0.0089684188 0.0114269211 
-0.8170954312 -0.1720226530 -0.8129112344 -0.2369027605 -0.8196924626 -0.2924573282 -0.8311972866 -0.2284468008 25.9290000000 0.0063862910 0.0113392938 0.0075590970 0.0097222132 
-0.8518699477 -0.1849011161 -0.8635950117 -0.2587196196 -0.8722618934 -0.2196944360 -0.8677830941 -0.1440691489 26.1300000000 0.0071384558 0.0119882532 0.0083492299 0.0104598273 
-0.8930819170 -0.2211065539 -0.9119371669 -0.2093681813 -0.9066172159 -0.1260827258 -0.8945975186 -0.1359051683 26.3310000000 0.0066925096 0.0114673528 0.0079287546 0.0097362552 
-0.9365117492 -0.1970018260 -0.9444983893 -0.1136014617 -0.9273550497 -0.0939919695 -0.9258547641 -0.1755896206 26.5320000000 0.0054582100 0.0096679427 0.0065068069 0.0083696826 
-0.9675864297 -0.1059977220 -0.9604306169 -0.0576043433 -0.9490469897 -0.1272176319 -0.9624663266 -0.1755155462 26.7330000000 0.0040511737 0.0079604561 0.0049319779 0.0066392715 
-0.9801528870 -0.0284333311 -0.9729287153 -0.0767798873 -0.9775598344 -0.1469021092 -0.9910562531 -0.0991753094 26.9340000000 0.0029601659 0.0072913604 0.0039714442 0.0057737449 
-0.9842947645 -0.0253708363 -0.9921721043 -0.1089744484 -1.0024774892 -0.0883989511 -1.0011164974 -0.0064183850 27.1350000000 0.0028143312 0.0074938931 0.0039715871 0.0059145902 
-0.9932776788 -0.0629076016 -1.0121497316 -0.0753632253 -1.0103527423 0.0096031066 -0.9984002343 0.0197799689 27.3360000000 0.0036506640 0.0085582735 0.0048552956 0.0071657945 
-1.0062351709 -0.0527335999 -1.0181728522 0.0200054593 -1.0018515494 0.0617148508 -0.9973656443 -0.0136951609 27.5370000000 0.0045267563 0.0098850038 0.0059295375 0.0082701156 
-1.0091703647 0.0321816590 -1.0055730116 0.0941333789 -0.9906871417 0.0405394665 -1.0022886556 -0.0245740261 27.7380000000 0.0051285541 0.0111655803 0.0067758341 0.0091908559 
-0.9929627174 0.1219257859 -0.9857593212 0.0909605011 -0.9860092466 0.0129567266 -1.0018851031 0.0405540756 27.9390000000 0.0062311934 0.0126271624 0.0077722071 0.0104615521 
-0.9650118134 0.1420829379 -0.9711977389 0.0553981355 -0.9804859386 0.0551712140 -0.9835454116 0.1392175201 28.1400000000 0.0069092257 0.0134337836 0.0084173624 0.0112250834 
-0.9397379495 0.1061383764 -0.9596997922 0.0725556751 -0.9598460008 0.1526418304 -0.9497311007 0.1831512260 28.3410000000 0.0076965928 0.0145102771 0.0092245114 0.0125586294 
-0.9202582856 0.0992012443 -0.9372185341 0.1590185134 -0.9213785918 0.2183567703 -0.9149002215 0.1556611730 28.5420000000 0.0084803519 0.0160410923 0.0104718482 0.0135333297 
-0.8943817091 0.1691053720 -0.8959212174 0.2435590968 -0.8774140179 0.2073172311 -0.8869261775 0.1304657570 28.7430000000 0.0089747418 0.0168162036 0.0110108588 0.0142955181 
-0.8505103599 0.2632468808 -0.8444986612 0.2545895059 -0.8397321906 0.1708439991 -0.8572237700 0.1780351294 28.9440000000 0.0091958335 0.0172445077 0.0111557278 0.0146025732 
-0.7925787068 0.2990976383 -0.7969221174 0.2170397436 -0.8044460009 0.1939721161 -0.8117038425 0.2761067161 29.1450000000 0.0089939067 0.0171430052 0.0110503989 0.0144952134 
-0.7351091933 0.2667114519 -0.7544403685 0.2179152939 -0.7569815960 0.2845775089 -0.7488390213 0.3371522626 29.3460000000 0.0097549141 0.0176970685 0.0116990259 0.0154563224 
-0.6846993916 0.2444514788 -0.7038334100 0.2957375749 -0.6908567076 0.3639727568 -0.6817105576 0.3202884469 29.5470000000 0.0117922904 0.0206839704 0.0147508207 0.0180433408 
-0.6319016392 0.2935702524 -0.6348024095 0.3852851364 -0.6165207426 0.3622290333 -0.6217293806 0.2810654129 29.7480000000 0.0132676073 0.0234365444 0.0162372393 0.0189789969 
-0.5642476691 0.3789592841 -0.5544744354 0.3993973658 -0.5489543703 0.3099778415 -0.5648407505 0.2988170015 29.9490000000 0.0112252319 0.0190638137 0.0125618532 0.0156726244 
-0.4833228724 0.4123882855 -0.4794147229 0.3416850792 -0.4892441790 0.2965223041 -0.4977953050 0.3719639975 30.1500000000 0.0051279252 0.0091142567 0.0056722519 0.0082217922 
-0.4040568410 0.3668065098 -0.4158960348 0.3001445570 -0.4246808689 0.3541254161 -0.4170642944 0.4196671879 30.3510000000 0.0036531438 0.0054793445 0.0038081257 0.0048535681 
-0.3364461946 0.3126979449 -0.3532816912 0.3350063173 -0.3463384186 0.4184258146 -0.3343966962 0.3906140532 30.5520000000 0.0102281971 0.0146034193 0.0112274097 0.0133977651 
-0.2731932372 0.3310511755 -0.2782307903 0.4110528151 -0.2608613063 0.4189026546 -0.2620132490 0.3322490747 30.7530000000 0.0115349388 0.0177492245 0.0131857648 0.0156622779 
-0.1990432278 0.4103166178 -0.1910603291 0.4434605798 -0.1816166175 0.3668710585 -0.1966760114 0.3318520822 30.9540000000 0.0077592558 0.0126113095 0.0087676030 0.0110477886 
-0.1100215626 0.4639824978 -0.1048028736 0.4067775149 -0.1113332379 0.3439608143 -0.1233290135 0.4062586415 31.1550000000 0.0079984703 0.0135706383 0.0089273514 0.0116956552 
-0.0183278849 0.4361740170 -0.0277939932 0.3666427541 -0.0381144133 0.3955227893 -0.0336260891 0.4779077126 31.3560000000 0.0154963766 0.0237712526 0.0171697363 0.0224044613 
0.0626159173 0.3709796844 0.0467658956 0.3868519897 0.0488265968 0.4643818240 0.0625258020 0.4632482726 31.5570000000 0.0170002743 0.0274278861 0.0201519738 0.0246418186 
0.1339231654 0.3510593999 0.1298799716 0.4390492396 0.1432720562 0.4596928560 0.1476299829 0.3800430462 31.7580000000 0.0092618541 0.0168231751 0.0116098497 0.0129914520 
0.2082317735 0.3942643692 0.2202271941 0.4469592019 0.2283615154 0.3800713338 0.2175408939 0.3275548020 31.9590000000 0.0038230596 0.0043207242 0.0041839035 0.0043700671 
0.2920313483 0.4304388603 0.3046638650 0.3834953113 0.2970966107 0.3132711379 0.2850805990 0.3554637524 32.1600000000 0.0099508852 0.0134579863 0.0108077311 0.0120675549 
0.3764574676 0.3966117933 0.3737431671 0.3093282839 0.3600684035 0.3264490247 0.3622782174 0.4086972668 32.3610000000 0.0098062463 0.0135786829 0.0108216265 0.0123818004 
0.4487302738 0.3222377101 0.4340432150 0.3052177802 0.4319277358 0.3885944584 0.4454728503 0.4056334632 32.5620000000 0.0038590443 0.0053799998 0.0047067187 0.0043903402 
0.5090869968 0.2910612122 0.5011253721 0.3675876064 0.5135042719 0.4095161514 0.5208726917 0.3390952457 32.7630000000 0.0056906608 0.0095075135 0.0071739427 0.0089405690 
0.5706056875 0.3300862817 0.5800328708 0.4066596629 0.5907286668 0.3490540819 0.5824836711 0.2834636534 32.9640000000 0.0122413922 0.0212322451 0.0150015026 0.0170032898 
0.6419117810 0.3724253702 0.6581427051 0.3569619610 0.6522027328 0.2682644831 0.6395292416 0.2959498643 33.1650000000 0.0143246484 0.0229617850 0.0154148585 0.0190787343 
0.7150298527 0.3408139407 0.7202386615 0.2617909038 0.7029821250 0.2498939172 0.7035226695 0.3383629974 33.3660000000 0.0120550570 0.0189705471 0.0129221065 0.0171972861 
0.7743082443 0.2455393955 0.7666276713 0.2126703944 0.7566350035 0.2868045101 0.7716152699 0.3251219357 33.5670000000 0.0084452062 0.0147553333 0.0101659479 0.0130563286 
0.8153506198 0.1741456953 0.8106895047 0.2338982415 0.8162279978 0.2948017274 0.8288462778 0.2361828975 33.7680000000 0.0071552106 0.0126443299 0.0084458517 0.0108200794 
0.8499737492 0.1822504881 0.8610143491 0.2593606658 0.8698760116 0.2272922581 0.8667463611 0.1487058190 33.9690000000 0.0075427307 0.0130560292 0.0089757148 0.0111908540 
0.8906012941 0.2194571625 0.9100377851 0.2151880296 0.9056250756 0.1317353319 0.8936817983 0.1339410588 34.1700000000 0.0075623967 0.0128600424 0.0089447130 0.0109400089 
0.9343509623 0.2015632998 0.9440272237 0.1203360858 0.9268905086 0.0932841379 0.9243773483 0.1730898360 34.3710000000 0.0061961304 0.0109640896 0.0073866075 0.0093145069 
0.9667753537 0.1137844613 0.9608635282 0.0586857561 0.9480928928 0.1240580277 0.9609483686 0.1783457217 34.5720000000 0.0046291319 0.0094183614 0.0058963000 0.0078173235 
0.9805387416 0.0318878712 0.9730553171 0.0734889612 0.9762693629 0.1474418812 0.9906575180 0.1065163521 34.7730000000 0.0037894671 0.0085977179 0.0049880693 0.0069707275 
0.9848113586 0.0232682753 0.9918616197 0.1082041569 1.0020588997 0.0953901989 1.0021797380 0.0118242455 34.9740000000 0.0036980827 0.0088053920 0.0049542158 0.0071118370 
0.9932072562 0.0605601237 1.0122692294 0.0808017913 1.0114030936 -0.0031991393 0.9998526718 -0.0210227991 35.1750000000 0.0041801575 0.0096554218 0.0055738233 0.0078451754 
1.0061962402 0.0557176965 1.0196117349 -0.0130674141 1.0036219440 -0.0611568693 0.9981804714 0.0099689780 35.3760000000 0.0047819866 0.0105515166 0.0062356468 0.0086605095 
1.0102975425 -0.0250504141 1.0080593552 -0.0921558014 0.9920482152 -0.0441671689 1.0027809985 0.0255193429 35.5770000000 0.0053511030 0.0116223351 0.0070115371 0.0095503208 
0.9953241754 -0.1177162050 0.9879751410 -0.0950595118 0.9867667817 -0.0142451420 1.0030974741 -0.0349121342 35.7780000000 0.0061596052 0.0124955580 0.0076290761 0.0102609298 
0.9675730434 -0.1439640885 0.9726909885 -0.0578077889 0.9817014467 -0.0498112674 0.9860544614 -0.1333160929 35.9790000000 0.0069920663 0.0137257405 0.0086123200 0.0114697467 
0.9417653838 -0.1084726859 0.9614339465 -0.0674437898 0.9625530208 -0.1444214027 0.9529716302 -0.1822341893 36.1800000000 0.0082213716 0.0154117727 0.0099975386 0.0131120479 
0.9222195648 -0.0968046163 0.9402993666 -0.1508568246 0.9251917990 -0.2157177066 0.9178435702 -0.1583414453 36.3810000000 0.0090364823 0.0167919747 0.0109669905 0.0141643394 
0.8974280408 -0.1615080261 0.9003718615 -0.2385214857 0.8811639535 -0.2099141302 0.8895678216 -0.1298769962 36.5820000000 0.0095524563 0.0177906922 0.0115883844 0.0150121866 
0.8550520984 -0.2574255158 0.8492753697 -0.2563734383 0.8430055933 -0.1721366902 0.8606293407 -0.1714567060 36.7830000000 0.0098339094 0.0181369971 0.0118730860 0.0154556241 
0.7977291050 -0.2987119159 0.8012389898 -0.2191444751 0.8080841902 -0.1887577408 0.8166563647 -0.2683422650 36.9840000000 0.0096505353 0.0181938565 0.0118443093 0.0153640914 
0.7398859122 -0.2694451490 0.7588457727 -0.2145859160 0.7620740527 -0.2764986195 0.7548682334 -0.3349271037 37.1850000000 0.0100493358 0.0184967720 0.0121083786 0.0159638058 
0.6891459851 -0.2435231531 0.7094700792 -0.2878283253 0.6972416808 -0.3600417611 0.6875947182 -0.3230246524 37.3860000000 0.0118018186 0.0208246981 0.0144053383 0.0182301020 
0.6370766556 -0.2870787961 0.6418402606 -0.3797858104 0.6229718871 -0.3645695742 0.6270853504 -0.2821110149 37.5870000000 0.0131029344 0.0237533101 0.0162592251 0.0188887690 
0.5707146447 -0.3733071604 0.5618103779 -0.4011615207 0.5546317645 -0.3133801480 0.5704273490 -0.2944291859 37.7880000000 0.0117287706 0.0202389837 0.0134376092 0.0164460134 
0.4903477075 -0.4131596436 0.4859226949 -0.3473406658 0.4946860596 -0.2951495374 0.5044745048 -0.3666327543 37.9890000000 0.0059798342 0.0108041826 0.0066747695 0.0093888955 
0.4103804018 -0.3715990968 0.4216566895 -0.3013195604 0.4308820359 -0.3486694387 0.4244023051 -0.4191267785 38.1900000000 0.0029804261 0.0054482803 0.0031611942 0.0042549162 
0.3419230931 -0.3145641110 0.3594652536 -0.3300239558 0.3534839875 -0.4154435109 0.3413267427 -0.3945504942 38.3910000000 0.0101174288 0.0141614441 0.0108722121 0.0131516324 
0.2788674439 -0.3264387563 0.2855155055 -0.4056611163 0.2680299219 -0.4210310165 0.2680385484 -0.3353928378 38.5920000000 0.0120637417 0.0184427481 0.0138148217 0.0161808342 
0.2059470132 -0.4035249764 0.1989544907 -0.4431658068 0.1880658248 -0.3703782782 0.2027149681 -0.3283149256 38.7930000000 0.0092366298 0.0146813440 0.0103328344 0.0129214218 
0.1178548647 -0.4621089711 0.1123261533 -0.4104177163 0.1175023012 -0.3425605587 0.1305638079 -0.3988933146 38.9940000000 0.0080546499 0.0140657281 0.0092925820 0.0119985622 
0.0258363134 -0.4405425761 0.0347240965 -0.3678462122 0.0450418333 -0.3899564351 0.0420200531 -0.4746326480 39.1950000000 0.0150512936 0.0230567381 0.0167462510 0.0214366815 
-0.0560987536 -0.3749201633 -0.0395593593 -0.3826932609 -0.0408368374 -0.4606482817 -0.0542764005 -0.4673706521 39.3960000000 0.0168133498 0.0274876065 0.0203051148 0.0248750163 
-0.1277375879 -0.3501972561 -0.1218067505 -0.4362586876 -0.1352524140 -0.4633282526 -0.1405907627 -0.3869836395 39.5970000000 0.0097876999 0.0176177892 0.0122445934 0.0143111370 
-0.2014353808 -0.3902017449 -0.2120648507 -0.4494284180 -0.2215236583 -0.3867759930 -0.2113683492 -0.3288749177 39.7980000000 0.0022832021 0.0021379744 0.0023492529 0.0022445890 
-0.2846678095 -0.4264589743 -0.2974314024 -0.3905428999 -0.2912915267 -0.3162883565 -0.2785151651 -0.3494932000 39.9990000000 0.0094316066 0.0123656899 0.0100767022 0.0114063762 


==> fig/AgentStateError_distributed.txt <==
Agent1_x1 Agent1_x2 Agent1_e Agent2_x1 Agent2_x2 Agent2_e Agent3_x1 Agent3_x2 Agent3_e Agent4_x1 Agent4_x2 Agent4_e t_set_norminal 
0.0100000000 0.4000000000 0.0000000000 0.0000000000 0.3400000000 0.0000000000 -0.0100000000 0.4000000000 0.0000000000 -0.0000000000 0.4600000000 0.0000000000 0.0000000000 
0.0859467276 0.3597670825 0.0172352465 0.0740575288 0.4014374580 0.0243316397 0.0790395330 0.4728468527 0.0182320596 0.0925858113 0.4446092042 0.0246704599 0.2010000000 
0.1577410082 0.3683684021 0.0144479262 0.1613244488 0.4597593233 0.0216766266 0.1734847329 0.4505099458 0.0167575843 0.1739934547 0.3691840547 0.0203919031 0.4020000000 
0.2370085315 0.4204709855 0.0083631622 0.2542599830 0.4498616882 0.0135180185 0.2560021563 0.3667042645 0.0100821370 0.2444303937 0.3421365056 0.0123479524 0.6030000000 
0.3243072980 0.4367332547 0.0074982473 0.3373600163 0.3688270886 0.0120164375 0.3234902346 0.3164236038 0.0091881923 0.3165247611 0.3833185847 0.0107635748 0.8040000000 
0.4071117584 0.3767941305 0.0088525936 0.4040088133 0.3022364285 0.0128687859 0.3890953088 0.3459632666 0.0103532674 0.3978539475 0.4174835314 0.0125999640 1.0050000000 
0.4750100263 0.3026188575 0.0060174536 0.4647912734 0.3166812773 0.0094918558 0.4644675867 0.3997570420 0.0072547460 0.4800172388 0.3855901026 0.0087065037 1.2060000000 
0.5333959461 0.2914560271 0.0062014277 0.5344035790 0.3763315153 0.0103218054 0.5455045014 0.3910210998 0.0069836872 0.5499387882 0.3110867859 0.0100878440 1.4070000000 
0.5968659160 0.3440322820 0.0126907237 0.6137797974 0.3964606650 0.0214241472 0.6178399642 0.3186896949 0.0145250683 0.6079130617 0.2770219349 0.0186153965 1.6080000000 
0.6702855293 0.3738178066 0.0175182182 0.6879304834 0.3304607782 0.0273513906 0.6750204004 0.2610979656 0.0237143336 0.6661689576 0.3107152465 0.0239220653 1.8090000000 
0.7413146305 0.3175091472 0.0165182412 0.7454269981 0.2507397940 0.0328196605 0.7259510045 0.2618078356 0.0197703749 0.7332390715 0.3434767289 0.0224456187 2.0100000000 
0.7956462465 0.2250447490 0.0176840649 0.7908687167 0.2202856153 0.0269476226 0.7827147791 0.3034978568 0.0203059007 0.8007793888 0.3181860902 0.0280273782 2.2110000000 
0.8346179496 0.1727283669 0.0160454313 0.8382271574 0.2568607413 0.0273694591 0.8432146592 0.2871510335 0.0181877097 0.8542055031 0.2115674726 0.0230853338 2.4120000000 
0.8707868176 0.1957918084 0.0160599006 0.8906759353 0.2582751845 0.0260603969 0.8930665377 0.2020233063 0.0180521357 0.8885233907 0.1401813550 0.0232051196 2.6130000000 
0.9136610713 0.2221245484 0.0159636328 0.9369342188 0.1891453224 0.0259254967 0.9238041315 0.1129350229 0.0178704483 0.9156875899 0.1431400372 0.0231923334 2.8140000000 
0.9548722561 0.1783523478 0.0145716133 0.9641673908 0.0887242282 0.0253486531 0.9427291114 0.0928547394 0.0179429054 0.9474042273 0.1775712647 0.0218729156 3.0150000000 
0.9812454425 0.0787909076 0.0145048730 0.9768097734 0.0454955506 0.0247527889 0.9653153092 0.1263738991 0.0186744047 0.9825418060 0.1533356477 0.0225319552 3.2160000000 
0.9892258821 0.0137632560 0.0131126939 0.9874051798 0.0748663544 0.0212180957 0.9923737388 0.1320696671 0.0150976217 1.0052007365 0.0667552455 0.0185228687 3.4170000000 
0.9922145029 0.0259722899 0.0115093997 1.0060398070 0.1009937623 0.0174973585 1.0128409016 0.0603378072 0.0122891164 1.0095033406 -0.0149953017 0.0158248743 3.6180000000 
1.0016932067 0.0642490341 0.0087044676 1.0229289423 0.0519034453 0.0159671302 1.0151477948 -0.0326083177 0.0102505559 1.0048055464 -0.0185441038 0.0137173290 3.8190000000 
1.0134313442 0.0389578807 0.0093042320 1.0241768577 -0.0412616591 0.0172492661 1.0048682512 -0.0559635478 0.0146326096 1.0050702689 0.0229074899 0.0154623026 4.0200000000 
1.0124504263 -0.0527223417 0.0111341058 1.0095375851 -0.0957716060 0.0209328524 0.9962695402 -0.0260143516 0.0160321570 1.0105954345 0.0182743687 0.0168167708 4.2210000000 
0.9928437278 -0.1329705923 0.0117188782 0.9908713740 -0.0840846698 0.0208338842 0.9930933640 -0.0171899088 0.0145345671 1.0070464841 -0.0639101342 0.0173351727 4.4220000000 
0.9642966612 -0.1385293953 0.0115815502 0.9773741653 -0.0537612176 0.0214851302 0.9847642674 -0.0772988589 0.0148047188 0.9840055481 -0.1571825507 0.0179288305 4.6230000000 
0.9415671482 -0.0849285161 0.0224913247 0.9663950318 -0.0660963634 0.0362817801 0.9608360837 -0.1563559560 0.0270915560 0.9507039170 -0.1587829098 0.0353407130 4.8240000000 
0.9246765501 -0.0948371011 0.0244879803 0.9444217446 -0.1623428574 0.0393813817 0.9227587913 -0.2083834723 0.0280332700 0.9213433040 -0.1317748635 0.0328237685 5.0250000000 
0.8970130239 -0.1881077628 0.0202326706 0.9016100913 -0.2416305669 0.0370605662 0.8810973873 -0.1934647339 0.0246650231 0.8963031338 -0.1285135453 0.0306368581 5.2260000000 
0.8500799318 -0.2704120201 0.0229725998 0.8513891075 -0.2432745888 0.0359183420 0.8461046791 -0.1648616345 0.0256834307 0.8652096895 -0.1934657130 0.0317059303 5.4270000000 
0.7916515140 -0.2938859076 0.0213775464 0.8065972371 -0.2050742570 0.0366338404 0.8099868386 -0.2070418762 0.0257040676 0.8161133063 -0.2964702517 0.0317988661 5.6280000000 
0.7368337482 -0.2520410833 0.0217028682 0.7651661574 -0.2226690350 0.0368796076 0.7595402142 -0.3011464836 0.0261349299 0.7524625989 -0.3294329586 0.0322497698 5.8290000000 
0.6880388294 -0.2458806314 0.0222992845 0.7126614958 -0.3122812026 0.0377480471 0.6916011418 -0.3669424331 0.0270390383 0.6879272294 -0.3059519614 0.0331800357 6.0300000000 
0.6332086699 -0.3125040405 0.0227915915 0.6404641123 -0.3943191029 0.0377456037 0.6180828576 -0.3503823490 0.0266007706 0.6299848585 -0.2810870234 0.0345735272 6.2310000000 
0.5611533154 -0.3991464979 0.0223948479 0.5588262938 -0.3989427138 0.0370688830 0.5518495800 -0.3096766001 0.0275030912 0.5706624030 -0.3204604207 0.0321308956 6.4320000000 
0.4775893289 -0.4155613972 0.0170403877 0.4839197541 -0.3439939313 0.0313990015 0.4903235651 -0.3163992279 0.0219817087 0.4978861912 -0.4010480841 0.0266590093 6.6330000000 
0.3988020060 -0.3612582568 0.0125070733 0.4190891047 -0.3151718324 0.0219144841 0.4207739302 -0.3823957474 0.0151619958 0.4129280455 -0.4326684676 0.0188686670 6.8340000000 
0.3320111290 -0.3136811852 0.0137552366 0.3521086855 -0.3628896788 0.0209002571 0.3379929802 -0.4329417356 0.0149435814 0.3300591787 -0.3851416197 0.0189374838 7.0350000000 
0.2667590386 -0.3425066371 0.0189403496 0.2723616041 -0.4261870372 0.0254732508 0.2522266054 -0.4066920817 0.0208181519 0.2594445727 -0.3233137911 0.0244566204 7.2360000000 
0.1895721388 -0.4185441527 0.0194566417 0.1850527045 -0.4326963311 0.0268865624 0.1761897661 -0.3507926085 0.0198091323 0.1944959054 -0.3331483226 0.0260732605 7.4370000000 
0.0996757107 -0.4580488405 0.0162046242 0.1024248829 -0.3850608934 0.0259202312 0.1077540231 -0.3435490780 0.0189603157 0.1191120796 -0.4177821862 0.0233937729 7.6380000000 
0.0111357047 -0.4155160761 0.0181893751 0.0289423457 -0.3556740795 0.0284088468 0.0335046414 -0.4062674063 0.0210727066 0.0285296450 -0.4741283701 0.0259804154 7.8390000000 
-0.0661713404 -0.3591955877 0.0189618507 -0.0455420315 -0.3939683527 0.0291824266 -0.0553334534 -0.4683519948 0.0213425853 -0.0652986320 -0.4458262506 0.0273586222 8.0400000000 
-0.1374925339 -0.3626774499 0.0150107758 -0.1315777341 -0.4567058532 0.0256092746 -0.1495087623 -0.4527322179 0.0178669870 -0.1474263209 -0.3700215013 0.0211284479 8.2410000000 
-0.2154146485 -0.4140612110 0.0087209385 -0.2239641639 -0.4502265687 0.0140440293 -0.2325889969 -0.3696567439 0.0102591514 -0.2173817169 -0.3379357121 0.0127242533 8.4420000000 
-0.3019668467 -0.4368499317 0.0092812254 -0.3074614128 -0.3726443868 0.0143813394 -0.3000546276 -0.3150385645 0.0113882351 -0.2885211961 -0.3772307450 0.0126349246 8.6430000000 
-0.3854693212 -0.3814015972 0.0124515536 -0.3748810448 -0.3048296080 0.0161763191 -0.3653656153 -0.3434520260 0.0122171824 -0.3695654683 -0.4144328268 0.0169581377 8.8440000000 
-0.4539660294 -0.3056436130 0.0119029706 -0.4347533370 -0.3055687303 0.0195452157 -0.4395763777 -0.3958558185 0.0135441229 -0.4514101221 -0.3878293979 0.0162014058 9.0450000000 
-0.5121690339 -0.2898509066 0.0119107003 -0.5024532663 -0.3725935672 0.0177802689 -0.5199797927 -0.3929943619 0.0132953450 -0.5218961675 -0.3146919818 0.0158252523 9.2460000000 
-0.5744830810 -0.3393009697 0.0144198480 -0.5809645358 -0.3973429012 0.0224200655 -0.5928938014 -0.3253664803 0.0168358772 -0.5799455205 -0.2777635290 0.0208429322 9.4470000000 
-0.6469431614 -0.3723148343 0.0150825623 -0.6554725731 -0.3351682661 0.0232887059 -0.6503988743 -0.2598047583 0.0193351721 -0.6370561942 -0.3055065939 0.0209185220 9.6480000000 
-0.7184364657 -0.3248467311 0.0132398232 -0.7140308381 -0.2487799184 0.0206058959 -0.7011079496 -0.2585872010 0.0145957813 -0.7033911338 -0.3462916744 0.0187321776 9.8490000000 
-0.7742528116 -0.2308755957 0.0105424767 -0.7599483426 -0.2223659241 0.0167006899 -0.7575059680 -0.3020003518 0.0129304812 -0.7715001712 -0.3186630066 0.0146658432 10.0500000000 
-0.8138969856 -0.1751124674 0.0041454704 -0.8073381016 -0.2509427198 0.0067553007 -0.8188036524 -0.2906823354 0.0034181107 -0.8265992175 -0.2208483303 0.0058264208 10.2510000000 
-0.8503593963 -0.1935584757 0.0026567425 -0.8602999572 -0.2594638823 0.0029116599 -0.8703144671 -0.2097297825 0.0016295257 -0.8622358776 -0.1429202661 0.0010000814 10.4520000000 
-0.8930422983 -0.2258766133 0.0027594451 -0.9074928362 -0.2022198475 0.0012933871 -0.9023773731 -0.1194789200 0.0028796822 -0.8895541286 -0.1491758278 0.0031151853 10.6530000000 
-0.9356520528 -0.1830511575 0.0075619008 -0.9373530037 -0.0936258021 0.0118954061 -0.9222115329 -0.0892836501 0.0110818590 -0.9219901734 -0.1742441105 0.0106287765 10.8540000000 
-0.9635790115 -0.0867043276 0.0079231097 -0.9510870686 -0.0500916980 0.0089484490 -0.9445130685 -0.1259027394 0.0104707070 -0.9580122188 -0.1581226586 0.0131395030 11.0550000000 
-0.9716542091 -0.0059632702 0.0185782458 -0.9605723526 -0.0490050914 0.0346918809 -0.9704666442 -0.1220971906 0.0225581197 -0.9800576270 -0.0574389886 0.0276120112 11.2560000000 
-0.9742041896 -0.0234960150 0.0102776292 -0.9780353145 -0.0991832643 0.0129980265 -0.9913238364 -0.0631893011 0.0141324150 -0.9850126369 0.0106734704 0.0121296261 11.4570000000 
-0.9835941925 -0.0604984471 0.0091890534 -0.9953906979 -0.0547544863 0.0120182618 -0.9944075910 0.0313858091 0.0129519713 -0.9809162132 0.0213151111 0.0104934072 11.6580000000 
-0.9952453097 -0.0413305016 0.0087842840 -0.9981949664 0.0282258677 0.0152741988 -0.9849431911 0.0540943848 0.0156050717 -0.9814599430 -0.0257192122 0.0143923958 11.8590000000 
-0.9954272662 0.0430021353 0.0113474396 -0.9850129817 0.0875528376 0.0183842103 -0.9763794109 0.0227610124 0.0172881655 -0.9877648569 -0.0268442748 0.0136712625 12.0600000000 
-0.9785556188 0.1192481469 0.0160728400 -0.9690275055 0.0662143767 0.0257940339 -0.9754266280 -0.0024293692 0.0211125197 -0.9876198158 0.0385625527 0.0225625073 12.2610000000 
-0.9531067128 0.1270630190 0.0158403470 -0.9594330161 0.0356668140 0.0234406830 -0.9717914018 0.0547576637 0.0177076983 -0.9701165458 0.1360818542 0.0201863591 12.4620000000 
-0.9300948646 0.0959978528 0.0093469213 -0.9488163131 0.0779735836 0.0111918457 -0.9494265247 0.1605267830 0.0108870806 -0.9366984908 0.1748074568 0.0141157140 12.6630000000 
-0.9108209996 0.1059895903 0.0034738663 -0.9237271154 0.1759128357 0.0079490292 -0.9091436648 0.2234565290 0.0047775043 -0.9028126410 0.1514461052 0.0061696021 12.8640000000 
-0.8832291039 0.1819191821 0.0061302628 -0.8805009200 0.2468540029 0.0120661928 -0.8658690296 0.1996921038 0.0075115127 -0.8761874467 0.1267292692 0.0124349645 13.0650000000 
-0.8372492698 0.2722922389 0.0052607222 -0.8297245749 0.2491060571 0.0106356887 -0.8297215157 0.1683559435 0.0067916025 -0.8458443855 0.1906363527 0.0092158092 13.2660000000 
-0.7787723969 0.2961831690 0.0040778606 -0.7835999609 0.2124278754 0.0102690534 -0.7937747859 0.2038777803 0.0063321756 -0.7975775136 0.2889172574 0.0088435092 13.4670000000 
-0.7226282044 0.2587854520 0.0054288350 -0.7409797140 0.2235144926 0.0112817239 -0.7436158309 0.2979797703 0.0074026335 -0.7332017737 0.3382817243 0.0108993709 13.6680000000 
-0.6728785984 0.2461953597 0.0098346606 -0.6883253769 0.3096397429 0.0170079865 -0.6754110142 0.3702710497 0.0143121877 -0.6668212563 0.3168216779 0.0188659909 13.8690000000 
-0.6188465837 0.3034862571 0.0098490437 -0.6172798213 0.3880789622 0.0162257163 -0.6015410596 0.3524737213 0.0118558433 -0.6081789617 0.2794062590 0.0176481882 14.0700000000 
-0.5482917005 0.3919736975 0.0132856580 -0.5363654415 0.3973209599 0.0199244073 -0.5349294610 0.3127667700 0.0202878675 -0.5500983323 0.3142760477 0.0202395198 14.2710000000 
-0.4655915094 0.4144779494 0.0092932608 -0.4613618903 0.3431056829 0.0169567704 -0.4740414568 0.3089782118 0.0121477929 -0.4794392574 0.3900637349 0.0131580262 14.4720000000 
-0.3865643019 0.3626525019 0.0057855205 -0.3969181220 0.3088922263 0.0065785121 -0.4063098156 0.3726243502 0.0062573799 -0.3959910635 0.4285504021 0.0060757738 14.6730000000 
-0.3194605631 0.3141023176 0.0081649670 -0.3315239240 0.3564962551 0.0069202051 -0.3249637771 0.4298980184 0.0076833151 -0.3128369113 0.3883408559 0.0084877754 14.8740000000 
-0.2547911311 0.3434560631 0.0080465363 -0.2530292076 0.4247959884 0.0106068010 -0.2388760247 0.4152464523 0.0093648393 -0.2412023396 0.3309844227 0.0092873412 15.0750000000 
-0.1783183083 0.4198022812 0.0059868142 -0.1652351695 0.4364904700 0.0088333183 -0.1614113114 0.3553599826 0.0075973043 -0.1757051677 0.3357288146 0.0073025283 15.2760000000 
-0.0891473824 0.4541539899 0.0033639045 -0.0824220357 0.3811544540 0.0061019733 -0.0930792283 0.3360804140 0.0033929703 -0.1018038386 0.4033168848 0.0060215853 15.4770000000 
-0.0008975651 0.4121794730 0.0019359231 -0.0109248027 0.3408932163 0.0007293036 -0.0213103540 0.3888026888 0.0006761060 -0.0135702624 0.4620866991 0.0030891104 15.6780000000 
0.0752246844 0.3538565900 0.0063405483 0.0602575446 0.3803840265 0.0124112493 0.0643274414 0.4563301293 0.0060546268 0.0778555545 0.4379062985 0.0078155476 15.8790000000 
0.1453217100 0.3531793082 0.0058910588 0.1434171531 0.4410173493 0.0091070550 0.1571379917 0.4480825097 0.0058342915 0.1590893498 0.3650405726 0.0069634617 16.0800000000 
0.2218568077 0.4120674561 0.0065281705 0.2349275846 0.4559250235 0.0102025963 0.2409340800 0.3793455783 0.0084405455 0.2293548919 0.3414130257 0.0105500141 16.2810000000 
0.3085181788 0.4396594677 0.0046599569 0.3205447603 0.3866624953 0.0060889654 0.3102048608 0.3210638208 0.0048323538 0.3004598505 0.3763915993 0.0057668314 16.4820000000 
0.3933879586 0.3924789305 0.0048925761 0.3902518386 0.3142067286 0.0059948785 0.3756556664 0.3419318822 0.0053557517 0.3815543442 0.4224856325 0.0058771567 16.6830000000 
0.4640240200 0.3128685304 0.0040272773 0.4516347924 0.3115492367 0.0057423287 0.4500089616 0.3962002970 0.0045122330 0.4653049667 0.3975349192 0.0054336053 16.8840000000 
0.5228588057 0.2859783963 0.0034534280 0.5194604464 0.3658544734 0.0053912806 0.5310789881 0.3962996288 0.0037479017 0.5375263394 0.3180290941 0.0050680490 17.0850000000 
0.5839393213 0.3294426036 0.0054568723 0.5966602816 0.3898955818 0.0093059265 0.6043360917 0.3250665694 0.0063519518 0.5955128790 0.2709051389 0.0098324989 17.2860000000 
0.6547031227 0.3654040141 0.0073421108 0.6700716836 0.3294153399 0.0106540239 0.6616558238 0.2539284296 0.0096194667 0.6511276867 0.2922199813 0.0111871892 17.4870000000 
0.7252393999 0.3230131073 0.0070098419 0.7271676327 0.2438884182 0.0130171829 0.7108387397 0.2485163435 0.0087913859 0.7144965538 0.3334081619 0.0108805141 17.6880000000 
0.7811570113 0.2324655482 0.0083234770 0.7717205880 0.2126182369 0.0131524533 0.7649015203 0.2911406246 0.0087413944 0.7810402718 0.3162852124 0.0123731885 17.8890000000 
0.8211303623 0.1766559893 0.0086955526 0.8174346819 0.2484145442 0.0143205123 0.8252400367 0.2951026686 0.0095544895 0.8366017090 0.2296891381 0.0137134482 18.0900000000 
0.8570957905 0.1928801626 0.0079460529 0.8701158412 0.2665956383 0.0136031619 0.8778604176 0.2188480854 0.0092575876 0.8734368405 0.1493308671 0.0128092630 18.2910000000 
0.8997683997 0.2259652581 0.0079620042 0.9193979947 0.2098792106 0.0137214905 0.9120125351 0.1265580863 0.0092847475 0.9016434336 0.1429415120 0.0127784891 18.4920000000 
0.9435016071 0.1940855999 0.0078918120 0.9518772281 0.1118352460 0.0139522318 0.9334353329 0.0974532250 0.0095721446 0.9342894079 0.1807844091 0.0126373395 18.6930000000 
0.9735879803 0.1002349616 0.0075819919 0.9675845481 0.0579020889 0.0138594846 0.9559971279 0.1310113946 0.0093857367 0.9711611889 0.1724642568 0.0123315926 18.8940000000 
0.9851566757 0.0256027078 0.0074216876 0.9804830168 0.0797024575 0.0136691454 0.9847887722 0.1446044667 0.0090401508 0.9985800154 0.0913914268 0.0118634830 19.0950000000 
0.9891351565 0.0260105572 0.0073686175 0.9998810189 0.1059974006 0.0136371297 1.0085026943 0.0793331743 0.0088649489 1.0070559274 -0.0007967575 0.0118262110 19.2960000000 
0.9981151195 0.0619070466 0.0070409791 1.0184929750 0.0658510675 0.0132554207 1.0143385400 -0.0194308235 0.0085441585 1.0032411261 -0.0230524006 0.0115662458 19.4970000000 
1.0102865783 0.0448549809 0.0069594721 1.0222888116 -0.0319496740 0.0133170322 1.0044379882 -0.0659035999 0.0084493457 1.0018216285 0.0115403484 0.0114450173 19.6980000000 
1.0111829890 -0.0428761011 0.0067570959 1.0077062241 -0.1010282442 0.0134613951 0.9929299151 -0.0402956122 0.0085678300 1.0059512950 0.0184562303 0.0114063845 19.8990000000 
0.9931277139 -0.1290581078 0.0070507359 0.9871648219 -0.0920360363 0.0140466445 0.9881469921 -0.0156028448 0.0090724626 1.0037968022 -0.0515094119 0.0118006066 20.1000000000 
0.9644995522 -0.1420476719 0.0077881803 0.9728061871 -0.0539571421 0.0158669117 0.9816892243 -0.0619979675 0.0102103953 0.9834743674 -0.1470817225 0.0126798343 20.3010000000 
0.9394030900 -0.1063802245 0.0078846557 0.9610750372 -0.0777754691 0.0167528402 0.9593629544 -0.1619372424 0.0103297989 0.9485727980 -0.1868728006 0.0129793791 20.5020000000 
0.9193973902 -0.1051014170 0.0081034505 0.9365906795 -0.1719872267 0.0165930208 0.9192553949 -0.2244972484 0.0104097591 0.9133512031 -0.1576883451 0.0131632613 20.7030000000 
0.8917668056 -0.1791311814 0.0082170468 0.8928352702 -0.2519125713 0.0165762497 0.8746008454 -0.2079017284 0.0104395792 0.8849216314 -0.1323985308 0.0139078704 20.9040000000 
0.8461693610 -0.2712312640 0.0084443089 0.8408343295 -0.2550397105 0.0170469407 0.8370303294 -0.1725839746 0.0106725090 0.8542691939 -0.1883150794 0.0140098570 21.1050000000 
0.7873967265 -0.2992651726 0.0084680089 0.7932159538 -0.2183891007 0.0172404721 0.8009238642 -0.2011492939 0.0108101361 0.8066412447 -0.2862912249 0.0143003470 21.3060000000 
0.7307144400 -0.2586709887 0.0079535076 0.7506222396 -0.2158182662 0.0158898668 0.7521745427 -0.2871764319 0.0099914178 0.7431644953 -0.3302578400 0.0130211674 21.5070000000 
0.6819446592 -0.2362256906 0.0078080877 0.7005452665 -0.2908849666 0.0155933119 0.6864358018 -0.3560302641 0.0098306323 0.6783824116 -0.3042471671 0.0129499904 21.7080000000 
0.6300175776 -0.2922815596 0.0087133485 0.6324687709 -0.3762611348 0.0157045640 0.6140341337 -0.3498122074 0.0104896488 0.6212124706 -0.2706433429 0.0142226907 21.9090000000 
0.5621019688 -0.3816074312 0.0098721432 0.5537579472 -0.3907108175 0.0159473379 0.5485500720 -0.3024805094 0.0104346011 0.5653066304 -0.2986068348 0.0139083618 22.1100000000 
0.4809992169 -0.4103820483 0.0055514022 0.4802575184 -0.3362881671 0.0114769478 0.4895431004 -0.2974997292 0.0070166781 0.4975238985 -0.3770273211 0.0100616508 22.3110000000 
0.4019672811 -0.3670921426 0.0043130133 0.4166096209 -0.3080846105 0.0094691935 0.4235992963 -0.3657856244 0.0060581383 0.4154454268 -0.4276439286 0.0079169257 22.5120000000 
0.3334774423 -0.3215638236 0.0041104973 0.3511348714 -0.3547392586 0.0087642853 0.3424788823 -0.4319618613 0.0057376777 0.3312229725 -0.3978028728 0.0076039982 22.7130000000 
0.2682817962 -0.3433579075 0.0053084292 0.2724599237 -0.4270595733 0.0100681482 0.2554390723 -0.4249523138 0.0069305416 0.2576805144 -0.3392888430 0.0088188067 22.9140000000 
0.1922027543 -0.4159966328 0.0068901424 0.1841792279 -0.4391180173 0.0135965767 0.1765727105 -0.3615236359 0.0094494126 0.1912819376 -0.3356445418 0.0099525945 23.1150000000 
0.1028345478 -0.4591760420 0.0057339203 0.0997875063 -0.3942951193 0.0116831613 0.1069944132 -0.3414047381 0.0084050027 0.1170337149 -0.4095156062 0.0105623106 23.3160000000 
0.0129701309 -0.4237554754 0.0091019539 0.0250462744 -0.3559809400 0.0169503322 0.0340177835 -0.3952031866 0.0129463921 0.0276870240 -0.4700010081 0.0141180068 23.5170000000 
-0.0655496224 -0.3592846681 0.0088292858 -0.0479146921 -0.3812543352 0.0187302737 -0.0526369160 -0.4583357688 0.0114467051 -0.0660117211 -0.4465357075 0.0125550570 23.7180000000 
-0.1353594905 -0.3504444432 0.0052224918 -0.1308666883 -0.4434607577 0.0153853545 -0.1458294313 -0.4547535837 0.0085788343 -0.1482367939 -0.3715497113 0.0084590448 23.9190000000 
-0.2107764514 -0.4049098676 0.0026449428 -0.2221646802 -0.4532950304 0.0046704087 -0.2302726766 -0.3799672477 0.0023792743 -0.2180638940 -0.3356566660 0.0044829409 24.1200000000 
-0.2968048823 -0.4398830782 0.0012291325 -0.3075901413 -0.3873897446 0.0039650368 -0.2998388572 -0.3223346141 0.0007232457 -0.2883133550 -0.3731938799 0.0012231915 24.3210000000 
-0.3822491661 -0.4001332942 0.0012732471 -0.3780580851 -0.3177256484 0.0019646138 -0.3651852632 -0.3398514264 0.0013247350 -0.3687629208 -0.4195673976 0.0034026604 24.5220000000 
-0.4536997324 -0.3156839483 0.0045220983 -0.4393421478 -0.3063497579 0.0052539433 -0.4386723297 -0.3913136673 0.0044455510 -0.4517710273 -0.3978483709 0.0067767273 24.7230000000 
-0.5130488092 -0.2844201368 0.0021958529 -0.5065312328 -0.3629372358 0.0030475489 -0.5194880500 -0.3976347864 0.0023892232 -0.5250675854 -0.3225536974 0.0027993594 24.9240000000 
-0.5736855663 -0.3269354725 0.0056213082 -0.5837413499 -0.3930557138 0.0088522572 -0.5939137722 -0.3325329489 0.0055802852 -0.5839091707 -0.2720614804 0.0078795368 25.1250000000 
-0.6442105405 -0.3663552378 0.0068809728 -0.6584331931 -0.3382544568 0.0098155849 -0.6524056447 -0.2561130255 0.0066279105 -0.6391784291 -0.2909700462 0.0104729691 25.3260000000 
-0.7156313201 -0.3299835077 0.0053738153 -0.7173916945 -0.2491967907 0.0097736767 -0.7015092032 -0.2464594913 0.0059235333 -0.7025492443 -0.3351398294 0.0098583148 25.5270000000 
-0.7729933072 -0.2387751563 0.0051224336 -0.7623646812 -0.2130695321 0.0097009453 -0.7552390740 -0.2906981298 0.0070548097 -0.7697816413 -0.3211373520 0.0083858843 25.7280000000 
-0.8135598004 -0.1761404964 0.0035121686 -0.8076345013 -0.2431012055 0.0081686611 -0.8156270378 -0.2965183647 0.0045044748 -0.8263558306 -0.2333085489 0.0059576502 25.9290000000 
-0.8492995488 -0.1910664379 0.0035398313 -0.8597857910 -0.2670614487 0.0074415667 -0.8692330570 -0.2262781590 0.0041702547 -0.8642502761 -0.1535820796 0.0067641861 26.1300000000 
-0.8917578370 -0.2274612867 0.0036151924 -0.9094562093 -0.2157341332 0.0069447860 -0.9047579127 -0.1328742198 0.0041917321 -0.8929245935 -0.1450500477 0.0070014220 26.3310000000 
-0.9360431453 -0.1997192342 0.0034348138 -0.9432377017 -0.1203402648 0.0072811910 -0.9266391622 -0.0991871795 0.0043323429 -0.9254207705 -0.1819523923 0.0065621945 26.5320000000 
-0.9672865328 -0.1024293996 0.0067473893 -0.9603944998 -0.0560928088 0.0084984753 -0.9491109265 -0.1253113143 0.0061363123 -0.9622112299 -0.1652234275 0.0142039251 26.7330000000 
-0.9785532258 -0.0221019612 0.0071229884 -0.9710855592 -0.0673894718 0.0109131348 -0.9758209229 -0.1353616554 0.0118540220 -0.9881211629 -0.0877193521 0.0119000222 26.9340000000 
-0.9814190559 -0.0218936256 0.0030425578 -0.9883635371 -0.1009072506 0.0075240707 -0.9987879695 -0.0827906391 0.0051630732 -0.9959776256 -0.0010752078 0.0043643959 27.1350000000 
-0.9897610919 -0.0566333609 0.0043052919 -1.0070353259 -0.0688702970 0.0042961113 -1.0057967325 0.0144895366 0.0024961143 -0.9927654623 0.0232298086 0.0007140498 27.3360000000 
-1.0008191508 -0.0415176125 0.0085160052 -1.0111354043 0.0324318636 0.0078709471 -0.9960839154 0.0690986791 0.0039865943 -0.9904774973 -0.0045988409 0.0047821499 27.5370000000 
-1.0023279410 0.0345543244 0.0027618934 -0.9964344526 0.1015548242 0.0020448472 -0.9837410027 0.0439445631 0.0013943985 -0.9937801135 -0.0192478831 0.0009360982 27.7380000000 
-0.9860596700 0.1204997420 0.0057538940 -0.9759306204 0.0884105882 0.0089057102 -0.9789085876 0.0103436043 0.0070550863 -0.9930588648 0.0380157498 0.0079862994 27.9390000000 
-0.9586611622 0.1389985058 0.0073229019 -0.9623730786 0.0521540666 0.0098702486 -0.9742027831 0.0524681091 0.0073056743 -0.9755831834 0.1361753689 0.0086212057 28.1400000000 
-0.9337751935 0.1053467027 0.0050201983 -0.9510090419 0.0730805183 0.0070881434 -0.9538025705 0.1523102487 0.0052086678 -0.9420509604 0.1829845038 0.0069165829 28.3410000000 
-0.9144305463 0.0985576485 0.0052472914 -0.9285613855 0.1579569335 0.0097538857 -0.9153699407 0.2181853014 0.0061821782 -0.9072873769 0.1550130681 0.0079579515 28.5420000000 
-0.8888260573 0.1677242225 0.0057941340 -0.8876193103 0.2415731363 0.0106905105 -0.8715708504 0.2063398621 0.0068759628 -0.8796614784 0.1283321239 0.0094632332 28.7430000000 
-0.8451680641 0.2629243615 0.0045937641 -0.8363508480 0.2541891673 0.0096006020 -0.8340123234 0.1708229685 0.0058614697 -0.8502613830 0.1775939799 0.0082103756 28.9440000000 
-0.7875146147 0.2962175966 0.0044421783 -0.7891807972 0.2140497852 0.0097475478 -0.7989533133 0.1917790461 0.0058759983 -0.8050498594 0.2731328660 0.0081457998 29.1450000000 
-0.7308894490 0.2607875796 0.0043347926 -0.7476967371 0.2103431878 0.0097109838 -0.7522731321 0.2781999669 0.0059283290 -0.7433160280 0.3279713390 0.0084426305 29.3460000000 
-0.6818639333 0.2365895104 0.0045524918 -0.6992870075 0.2823496069 0.0098668693 -0.6879159828 0.3529008991 0.0059756861 -0.6783960384 0.3078522407 0.0084417427 29.5470000000 
-0.6308691539 0.2841292528 0.0047559180 -0.6332345766 0.3690769895 0.0101462219 -0.6159265781 0.3511599108 0.0067557828 -0.6210036034 0.2711357544 0.0104379651 29.7480000000 
-0.5645331240 0.3735712039 0.0061072155 -0.5552426017 0.3899624748 0.0110105347 -0.5497859239 0.3046395962 0.0078108397 -0.5654090449 0.2929695910 0.0104252653 29.9490000000 
-0.4840807432 0.4125070301 0.0049699778 -0.4807010430 0.3455508083 0.0123093885 -0.4899814135 0.2992585226 0.0078443728 -0.4988967477 0.3722107814 0.0082376129 30.1500000000 
-0.4044037233 0.3721013458 0.0018661851 -0.4161618484 0.3085751377 0.0056565528 -0.4249391834 0.3588564596 0.0020374510 -0.4177800371 0.4255126161 0.0038591697 30.3510000000 
-0.3352326113 0.3218736287 0.0014534145 -0.3516154974 0.3475300787 0.0042768824 -0.3449879031 0.4295244995 0.0017394580 -0.3331127673 0.4036442032 0.0032899993 30.5520000000 
-0.2701806857 0.3395266884 0.0024227211 -0.2735390916 0.4250938532 0.0042067885 -0.2571981073 0.4284894940 0.0027444328 -0.2581200436 0.3435743911 0.0041140743 30.7530000000 
-0.1949292043 0.4135543422 0.0023103300 -0.1845807204 0.4469313303 0.0049870959 -0.1767538428 0.3688099675 0.0035702672 -0.1913491226 0.3348236242 0.0046895774 30.9540000000 
-0.1062447585 0.4566978461 0.0023962267 -0.0989474784 0.3963113869 0.0049143017 -0.1069278055 0.3369211605 0.0028415038 -0.1185527435 0.3960320614 0.0048522626 31.1550000000 
-0.0164350876 0.4250103947 0.0044099916 -0.0254345506 0.3464581899 0.0056864427 -0.0362033829 0.3791336078 0.0028970263 -0.0315777543 0.4621007441 0.0073053399 31.3560000000 
0.0618552741 0.3603838165 0.0060700631 0.0449935454 0.3704900363 0.0115690439 0.0475213083 0.4512093753 0.0072680282 0.0609098118 0.4472419038 0.0086486250 31.5570000000 
0.1323490982 0.3511834366 0.0081167673 0.1264037536 0.4371445230 0.0131381780 0.1406251010 0.4590183699 0.0095916977 0.1446874563 0.3798788119 0.0114262741 31.7580000000 
0.2074298725 0.4047756823 0.0074125664 0.2177752281 0.4626911898 0.0125479448 0.2268024898 0.3939196972 0.0104027196 0.2161756894 0.3437777792 0.0128978719 31.9590000000 
0.2935025863 0.4417925434 0.0029621667 0.3058682816 0.4025953540 0.0061885865 0.2983642935 0.3270269656 0.0038432536 0.2867909485 0.3698428592 0.0038827704 32.1600000000 
0.3799880423 0.4058611459 0.0027473606 0.3784028310 0.3248000964 0.0041486810 0.3637466384 0.3382903361 0.0030221344 0.3669485255 0.4216589075 0.0037012681 32.3610000000 
0.4533113090 0.3242069750 0.0026551260 0.4404653765 0.3078205586 0.0036933632 0.4367637734 0.3906974588 0.0029519135 0.4516629092 0.4075542530 0.0036431391 32.5620000000 
0.5133072529 0.2854703983 0.0025101285 0.5069305235 0.3584207784 0.0038470511 0.5178537820 0.4026517022 0.0026125083 0.5264704887 0.3312990149 0.0039237574 32.7630000000 
0.5733194482 0.3213563547 0.0047160332 0.5834833721 0.3928671828 0.0088801876 0.5933221223 0.3389522045 0.0058920515 0.5862083236 0.2741378643 0.0090199412 32.9640000000 
0.6429896046 0.3648291166 0.0072815158 0.6587577538 0.3432045985 0.0103108781 0.6530083386 0.2621453177 0.0097230434 0.6414319059 0.2866851529 0.0113631682 33.1650000000 
0.7147170206 0.3344385241 0.0065998308 0.7186328707 0.2541577430 0.0116108673 0.7026462216 0.2449077878 0.0085456063 0.7036347121 0.3303165491 0.0106489467 33.3660000000 
0.7734166578 0.2460866896 0.0078761749 0.7644274040 0.2127783331 0.0128507298 0.7555596884 0.2853694010 0.0082141482 0.7706411978 0.3244428108 0.0115674974 33.5670000000 
0.8153132016 0.1810338562 0.0088365554 0.8093131390 0.2426244032 0.0140868444 0.8157269965 0.3008300392 0.0094812105 0.8288277826 0.2457821851 0.0138253690 33.7680000000 
0.8510478800 0.1866000410 0.0075618499 0.8615113919 0.2680492905 0.0130684815 0.8706274976 0.2334762793 0.0088043767 0.8683435465 0.1567342292 0.0122515763 33.9690000000 
0.8927279700 0.2240080350 0.0076521643 0.9124333245 0.2234257231 0.0132834804 0.9076973556 0.1372682117 0.0089051972 0.8970003455 0.1398358369 0.0123426442 34.1700000000 
0.9372825868 0.2047470699 0.0075889507 0.9479252407 0.1268248317 0.0136225065 0.9302224367 0.0978081466 0.0092116780 0.9285961483 0.1767228087 0.0122642294 34.3710000000 
0.9701649081 0.1157795744 0.0073838277 0.9655087647 0.0611343063 0.0135550186 0.9519209090 0.1256066122 0.0091078979 0.9656230701 0.1792563796 0.0120781764 34.5720000000 
0.9841490488 0.0324753859 0.0072811980 0.9779481198 0.0739774421 0.0134366083 0.9802262176 0.1475622462 0.0088579687 0.9954073229 0.1066686534 0.0116647112 34.7730000000 
0.9883155312 0.0218732771 0.0072547146 0.9965295151 0.1055977692 0.0134490397 1.0057785257 0.0932691551 0.0087721859 1.0067703214 0.0099828138 0.0116724722 34.9740000000 
0.9962362503 0.0578819841 0.0070181540 1.0162103179 0.0769797995 0.0131390072 1.0146187129 -0.0061041051 0.0084678370 1.0038433325 -0.0248504777 0.0114787101 35.1750000000 
1.0087549565 0.0530073336 0.0068903224 1.0229123117 -0.0165371160 0.0132093025 1.0063113308 -0.0639884870 0.0083717910 1.0014628066 0.0062407928 0.0113579108 35.3760000000 
1.0121989629 -0.0277076325 0.0067216262 1.0105838655 -0.0955793149 0.0133457664 0.9941775543 -0.0464721446 0.0084636173 1.0052718904 0.0221798150 0.0113149033 35.5770000000 
0.9968308161 -0.1197738973 0.0069796797 0.9899474825 -0.0971651689 0.0138996837 0.9885721706 -0.0155240252 0.0089690973 1.0050751065 -0.0371812421 0.0116813951 35.7780000000 
0.9687784273 -0.1450610626 0.0076292411 0.9744117738 -0.0577468757 0.0154066302 0.9833294236 -0.0502109353 0.0099570866 0.9876602570 -0.1348993731 0.0124820097 35.9790000000 
0.9426240505 -0.1116759677 0.0078192046 0.9631398547 -0.0689654312 0.0165108379 0.9639280482 -0.1474450189 0.0102045679 0.9541049204 -0.1863794233 0.0128811661 36.1800000000 
0.9224048694 -0.1002652425 0.0080173312 0.9413209610 -0.1564264790 0.0163973245 0.9258201436 -0.2203594987 0.0102916880 0.9180775017 -0.1637505222 0.0130705914 36.3810000000 
0.8968664772 -0.1649806237 0.0081069922 0.9001146391 -0.2446965310 0.0163773843 0.8808436918 -0.2140083190 0.0103302660 0.8888088100 -0.1324206131 0.0135539372 36.5820000000 
0.8540851560 -0.2596540546 0.0084211081 0.8483147529 -0.2590401333 0.0168079634 0.8421532222 -0.1750196100 0.0105934322 0.8596550054 -0.1749806516 0.0139557332 36.7830000000 
0.7962926286 -0.3008303047 0.0084445318 0.7994171291 -0.2239161918 0.0169370781 0.8066201798 -0.1915563434 0.0105800914 0.8148822987 -0.2728283585 0.0142042276 36.9840000000 
0.7384139687 -0.2667205602 0.0079144620 0.7565267663 -0.2118548580 0.0156439003 0.7602573201 -0.2743289536 0.0099065090 0.7528299182 -0.3299093111 0.0128573362 37.1850000000 
0.6889308840 -0.2338839525 0.0077460288 0.7091268537 -0.2729477815 0.0153660876 0.6969624799 -0.3476127454 0.0097731402 0.6874674475 -0.3097481456 0.0127563397 37.3860000000 
0.6386958489 -0.2797334205 0.0086076876 0.6439795143 -0.3685070985 0.0167981876 0.6247504087 -0.3559265108 0.0107996498 0.6294055066 -0.2722596015 0.0137760753 37.5870000000 
0.5737409116 -0.3661810060 0.0075672374 0.5661132151 -0.3921477649 0.0152759813 0.5580588571 -0.3062550538 0.0094463001 0.5746394769 -0.2852138297 0.0120434071 37.7880000000 
0.4944542841 -0.4093830586 0.0061059907 0.4917918611 -0.3418634553 0.0118771827 0.4994131911 -0.2902327018 0.0075345690 0.5101821802 -0.3618634335 0.0105700864 37.9890000000 
0.4143236022 -0.3768191977 0.0057844841 0.4273895354 -0.3083608231 0.0113920400 0.4355709037 -0.3538258879 0.0074613996 0.4299052643 -0.4258902965 0.0100409445 38.1900000000 
0.3442206541 -0.3264296898 0.0054467158 0.3629477377 -0.3456552824 0.0103198186 0.3563917089 -0.4273778455 0.0067854953 0.3447404329 -0.4087085438 0.0089292952 38.3910000000 
0.2792760859 -0.3347331883 0.0060494809 0.2862331420 -0.4179981885 0.0109487681 0.2691451388 -0.4291630354 0.0084103317 0.2691713387 -0.3471211941 0.0095652816 38.5920000000 
0.2051625305 -0.4049939736 0.0073595510 0.1983671857 -0.4421209423 0.0141922576 0.1882829226 -0.3696405622 0.0105387448 0.2022538983 -0.3311319999 0.0106412524 38.7930000000 
0.1171765988 -0.4586381214 0.0063239602 0.1126028076 -0.4032333624 0.0124418107 0.1178676852 -0.3402796834 0.0089304254 0.1299843736 -0.3973844052 0.0110250996 38.9940000000 
0.0263372706 -0.4330374316 0.0089502853 0.0365317964 -0.3592277845 0.0173222166 0.0462862773 -0.3841838569 0.0127439823 0.0424886114 -0.4654517224 0.0141889449 39.1950000000 
-0.0541717119 -0.3679716451 0.0102849068 -0.0358912079 -0.3740556697 0.0197433216 -0.0384076564 -0.4539928602 0.0141334626 -0.0517666328 -0.4563162441 0.0142979886 39.3960000000 
-0.1245155572 -0.3467355145 0.0059995864 -0.1170432725 -0.4361275240 0.0171542364 -0.1316236750 -0.4614028205 0.0097370256 -0.1363369100 -0.3828237571 0.0097517098 39.5970000000 
-0.1984475882 -0.3959144669 0.0034155854 -0.2079701182 -0.4572682355 0.0064870513 -0.2182974809 -0.3928330499 0.0036106734 -0.2074999090 -0.3365890003 0.0057794429 39.7980000000 
-0.2833460420 -0.4396723178 0.0008609323 -0.2953375056 -0.4003150110 0.0031317226 -0.2897882378 -0.3269586861 0.0011420154 -0.2768511911 -0.3648354154 0.0020306598 39.9990000000 


==> fig/AgentStateError_exact.txt <==
Agent1_x1 Agent1_x2 Agent1_e Agent2_x1 Agent2_x2 Agent2_e Agent3_x1 Agent3_x2 Agent3_e Agent4_x1 Agent4_x2 Agent4_e t_set_norminal 
0.0100000000 0.4000000000 0.0000000000 0.0000000000 0.3400000000 0.0000000000 -0.0100000000 0.4000000000 0.0000000000 -0.0000000000 0.4600000000 0.0000000000 0.0000000000 
0.0839911724 0.3435136240 0.0008645947 0.0711503603 0.3788783665 0.0015861671 0.0768776344 0.4558397043 0.0010880676 0.0898245311 0.4214666068 0.0013637326 0.2010000000 
0.1529419332 0.3556807067 0.0008832916 0.1539795870 0.4413871927 0.0018982596 0.1679220495 0.4359077305 0.0011325840 0.1672343861 0.3515504747 0.0015094791 0.4020000000 
0.2304135425 0.4165349636 0.0007383282 0.2443329039 0.4433286744 0.0018158668 0.2483027359 0.3617299089 0.0009900826 0.2350133490 0.3363680564 0.0014620978 0.6030000000 
0.3177438300 0.4397069696 0.0008017492 0.3272270963 0.3745514626 0.0021176993 0.3156842691 0.3207455090 0.0011325414 0.3071357212 0.3875360278 0.0016820583 0.8040000000 
0.4016391683 0.3841440371 0.0012217851 0.3953813804 0.3124686015 0.0029300939 0.3825081885 0.3544242404 0.0016321262 0.3900680722 0.4281608148 0.0023605646 1.0050000000 
0.4706688870 0.3071575723 0.0019624506 0.4579725288 0.3231614686 0.0042031677 0.4593911245 0.4054279777 0.0025197520 0.4738652642 0.3921147586 0.0035007458 1.2060000000 
0.5293913075 0.2907589455 0.0027483953 0.5282911012 0.3763168693 0.0056294075 0.5409068372 0.3912336041 0.0035048216 0.5443877863 0.3089553815 0.0046656775 1.4070000000 
0.5919097667 0.3361008202 0.0033408654 0.6060522535 0.3839279125 0.0067233500 0.6119651455 0.3101738613 0.0041802235 0.6009010897 0.2659539992 0.0055281359 1.6080000000 
0.6631372700 0.3619306121 0.0036981725 0.6771427790 0.3135169474 0.0073798461 0.6666316928 0.2437017618 0.0045731517 0.6564354962 0.2957383701 0.0061406387 1.8090000000 
0.7318739790 0.3091148907 0.0038871165 0.7311660498 0.2299286912 0.0078652323 0.7151717377 0.2515050356 0.0048711027 0.7204022082 0.3341392921 0.0065780341 2.0100000000 
0.7846356105 0.2169366151 0.0040238974 0.7741980350 0.2119036540 0.0083063773 0.7702428533 0.2948056178 0.0051105423 0.7858665724 0.3029786992 0.0068906863 2.2110000000 
0.8224758571 0.1728626028 0.0041867417 0.8203982858 0.2512654676 0.0087376117 0.8300695550 0.2867140004 0.0053298353 0.8379312690 0.2111285432 0.0072111007 2.4120000000 
0.8591717780 0.2003586898 0.0043936959 0.8733317906 0.2639346479 0.0092067585 0.8802797134 0.2043975899 0.0055948710 0.8724429169 0.1433824928 0.0076005823 2.6130000000 
0.9031046148 0.2289949553 0.0046273518 0.9209952589 0.1983764629 0.0097278296 0.9120003355 0.1186527534 0.0059043241 0.9009298774 0.1516692747 0.0080305525 2.8140000000 
0.9461403169 0.1853385878 0.0048743116 0.9509218142 0.1021340417 0.0102689195 0.9329263958 0.1031186217 0.0062268046 0.9354348148 0.1885995481 0.0084678880 3.0150000000 
0.9738075346 0.0876326570 0.0051258985 0.9659332402 0.0609424788 0.0107972636 0.9571358750 0.1398192554 0.0065444879 0.9727452079 0.1686614856 0.0089016046 3.2160000000 
0.9836663988 0.0225154377 0.0053723178 0.9802737406 0.0886219139 0.0113015851 0.9867380029 0.1424625666 0.0068539480 0.9982846003 0.0783667457 0.0093228564 3.4170000000 
0.9882390888 0.0337678625 0.0056031687 1.0010777377 0.1094350070 0.0117708843 1.0089507465 0.0676183960 0.0071457899 1.0046530636 -0.0062133497 0.0097139103 3.6180000000 
0.9987356443 0.0662244109 0.0058112776 1.0190213856 0.0557495520 0.0121928752 1.0123769418 -0.0291624166 0.0074085160 1.0009807699 -0.0170615892 0.0100636636 3.8190000000 
1.0105176251 0.0369956045 0.0059942922 1.0201962601 -0.0446987204 0.0125579379 1.0015515752 -0.0645511096 0.0076376619 1.0010645262 0.0185174290 0.0103672337 4.0200000000 
1.0090015753 -0.0576354220 0.0061501525 1.0039356647 -0.1042057691 0.0128647766 0.9910435227 -0.0343898472 0.0078313842 1.0055507845 0.0132908386 0.0106225258 4.2210000000 
0.9884122821 -0.1371421956 0.0062790863 0.9836594490 -0.0876755825 0.0131112903 0.9867023253 -0.0187611613 0.0079886680 1.0010921880 -0.0673940144 0.0108286583 4.4220000000 
0.9592606225 -0.1400849729 0.0063809707 0.9696514740 -0.0574675379 0.0132955178 0.9781795375 -0.0786754155 0.0081100563 0.9775650047 -0.1607388053 0.0109864169 4.6230000000 
0.9349227915 -0.1028829079 0.0064542114 0.9559329541 -0.0928906901 0.0134185663 0.9523451614 -0.1773140047 0.0081966230 0.9411950652 -0.1870291012 0.0110948645 4.8240000000 
0.9145863425 -0.1127109674 0.0064956727 0.9281058991 -0.1879562526 0.0134772174 0.9103316717 -0.2271691559 0.0082441912 0.9066983448 -0.1519446937 0.0111474319 5.0250000000 
0.8844980596 -0.1951133479 0.0065006274 0.8820733898 -0.2588451184 0.0134626973 0.8662769758 -0.2023672026 0.0082445259 0.8785510688 -0.1389889820 0.0111371336 5.2260000000 
0.8359061871 -0.2809272729 0.0064643442 0.8295549379 -0.2515065155 0.0133649210 0.8293877551 -0.1717152140 0.0081918141 0.8454797523 -0.2018698287 0.0110591813 5.4270000000 
0.7766090533 -0.2950520654 0.0063834916 0.7832998077 -0.2109905587 0.0131784959 0.7923865299 -0.2100184318 0.0080850296 0.7952473144 -0.2952408419 0.0109117838 5.6280000000 
0.7212599087 -0.2528048518 0.0062545308 0.7410078361 -0.2233441150 0.0129079635 0.7411998454 -0.3016386056 0.0079284315 0.7307197878 -0.3327709037 0.0106910614 5.8290000000 
0.6729047563 -0.2399595794 0.0060655202 0.6886607696 -0.3045392341 0.0125395727 0.6734463703 -0.3602463361 0.0077025341 0.6665714048 -0.2978278654 0.0103633129 6.0300000000 
0.6195079568 -0.3021091313 0.0057928682 0.6190141837 -0.3795149484 0.0120086771 0.6019598912 -0.3395462088 0.0073459005 0.6108623615 -0.2646476493 0.0098975948 6.2310000000 
0.5499370708 -0.3857342788 0.0054246281 0.5414410933 -0.3784906470 0.0112879930 0.5387840820 -0.2926844114 0.0068720764 0.5551675874 -0.3025734493 0.0093235448 6.4320000000 
0.4688418975 -0.4067885137 0.0049825737 0.4704387228 -0.3265455569 0.0104861934 0.4802248194 -0.3035811298 0.0063612133 0.4859835933 -0.3864489668 0.0086674138 6.6330000000 
0.3912660074 -0.3587518064 0.0045659933 0.4075931221 -0.3110716001 0.0097099609 0.4122118981 -0.3787265413 0.0058620770 0.4027262388 -0.4288842547 0.0079904502 6.8340000000 
0.3238881394 -0.3210460628 0.0042701421 0.3401750893 -0.3695145455 0.0090549624 0.3290143265 -0.4390344795 0.0054641224 0.3190830705 -0.3929553942 0.0074540875 7.0350000000 
0.2570146261 -0.3569315691 0.0040981195 0.2580819454 -0.4415678636 0.0086087478 0.2411743934 -0.4217720448 0.0052284808 0.2459688284 -0.3397181959 0.0071090717 7.2360000000 
0.1776233498 -0.4321529594 0.0040469049 0.1673708872 -0.4466785254 0.0083867742 0.1625130380 -0.3610714057 0.0051324389 0.1780606171 -0.3496434234 0.0069244405 7.4370000000 
0.0866911706 -0.4589439246 0.0041190677 0.0830368056 -0.3875050578 0.0082811924 0.0929399190 -0.3440459098 0.0051297354 0.1012033656 -0.4192124233 0.0068942596 7.6380000000 
-0.0014505123 -0.4086259807 0.0041080397 0.0103108796 -0.3464148891 0.0080868055 0.0191572058 -0.3985819053 0.0051062823 0.0111994521 -0.4650379641 0.0068209399 7.8390000000 
-0.0768751282 -0.3482182300 0.0037240472 -0.0614133694 -0.3788907401 0.0074723264 -0.0675638834 -0.4568692808 0.0047181553 -0.0800952441 -0.4305567897 0.0062162480 8.0400000000 
-0.1461095988 -0.3540659079 0.0029743127 -0.1441542253 -0.4417785272 0.0062343928 -0.1593958697 -0.4425002740 0.0037988900 -0.1592702820 -0.3588243594 0.0050783687 8.2410000000 
-0.2230037716 -0.4136571510 0.0021955136 -0.2351059423 -0.4491266432 0.0048756611 -0.2412966941 -0.3690354871 0.0028518948 -0.2278767535 -0.3371341672 0.0039754022 8.4420000000 
-0.3102022226 -0.4419263213 0.0017458090 -0.3195367213 -0.3829837960 0.0041331106 -0.3096571070 -0.3225513781 0.0023521132 -0.2996915343 -0.3848096801 0.0033385170 8.6430000000 
-0.3950932479 -0.3910614510 0.0018360308 -0.3890662397 -0.3167532340 0.0042134801 -0.3762661970 -0.3512750305 0.0024153323 -0.3823292722 -0.4289596738 0.0034130995 8.8440000000 
-0.4654459970 -0.3122143095 0.0023665526 -0.4518690605 -0.3213811830 0.0050123050 -0.4525699332 -0.4040298298 0.0030244373 -0.4668932194 -0.3985874623 0.0041752524 9.0450000000 
-0.5245818631 -0.2897491855 0.0030110321 -0.5216535811 -0.3740601700 0.0061359679 -0.5344095375 -0.3959435750 0.0038337639 -0.5388735664 -0.3157447480 0.0050942172 9.2460000000 
-0.5865358051 -0.3326449734 0.0034994634 -0.5994660413 -0.3872240752 0.0070162690 -0.6067885239 -0.3174603123 0.0043779169 -0.5962437140 -0.2671757183 0.0057683399 9.4470000000 
-0.6574201686 -0.3628676953 0.0037739808 -0.6717452217 -0.3211605684 0.0074923471 -0.6625828429 -0.2467412593 0.0046551087 -0.6515002248 -0.2926415694 0.0062333396 9.6480000000 
-0.7269671823 -0.3157295329 0.0038955788 -0.7271723760 -0.2351030488 0.0078393477 -0.7111263717 -0.2490111588 0.0048682963 -0.7149811214 -0.3335567657 0.0065666770 9.8490000000 
-0.7811607251 -0.2233096184 0.0039833271 -0.7706254531 -0.2109857320 0.0081974032 -0.7656079998 -0.2926921411 0.0050557292 -0.7809530230 -0.3085441763 0.0068064993 10.0500000000 
-0.8197426957 -0.1734801114 0.0041200865 -0.8163330296 -0.2484790816 0.0085862791 -0.8255612514 -0.2904720022 0.0052443169 -0.8344488965 -0.2186029360 0.0070848122 10.2510000000 
-0.8560843234 -0.1971969500 0.0043208260 -0.8691068003 -0.2659214969 0.0090430869 -0.8770150815 -0.2120323648 0.0054995739 -0.8700658157 -0.1461166077 0.0074643031 10.4520000000 
-0.8995874590 -0.2289690444 0.0045587485 -0.9177655340 -0.2056596607 0.0095715720 -0.9100742606 -0.1232494377 0.0058140463 -0.8985106385 -0.1491520378 0.0079022418 10.6530000000 
-0.9432500960 -0.1913969698 0.0048129970 -0.9491834339 -0.1084479651 0.0101287995 -0.9313018853 -0.1017271050 0.0061465091 -0.9324879990 -0.1871102192 0.0083528361 10.8540000000 
-0.9723867043 -0.0949592348 0.0050721908 -0.9648897766 -0.0612901575 0.0106739861 -0.9549887252 -0.1372433542 0.0064740148 -0.9700788862 -0.1731931025 0.0087999613 11.0550000000 
-0.9832712381 -0.0247168693 0.0053256917 -0.9788656439 -0.0857083362 0.0111939587 -0.9845269959 -0.1450776725 0.0067923976 -0.9969683228 -0.0862042596 0.0092342630 11.2560000000 
-0.9877204432 -0.0310878465 0.0055630961 -0.9993506799 -0.1101842975 0.0116778032 -1.0078363786 -0.0751612413 0.0070927506 -1.0046487707 0.0020089468 0.0096375870 11.4570000000 
-0.9977246156 -0.0652153463 0.0057770633 -1.0180712930 -0.0623874296 0.0121133851 -1.0127349116 0.0232702297 0.0073633081 -1.0011964481 0.0187373893 0.0099984813 11.6580000000 
-1.0099043880 -0.0420735077 0.0059653866 -1.0207609102 0.0375220810 0.0124908893 -1.0024928681 0.0647546646 0.0075995276 -1.0007614747 -0.0162842911 0.0103121808 11.8590000000 
-1.0097910790 0.0498903708 0.0061261108 -1.0054439951 0.1025481777 0.0128089833 -0.9915584670 0.0372990338 0.0077997251 -1.0052933528 -0.0165288660 0.0105767372 12.0600000000 
-0.9904283986 0.1336054153 0.0062594143 -0.9849617982 0.0905249340 0.0130660086 -0.9869562517 0.0175308816 0.0079629471 -1.0020176646 0.0597244372 0.0107913385 12.2610000000 
-0.9613660678 0.1422602400 0.0063653723 -0.9704904160 0.0580647096 0.0132598263 -0.9792929457 0.0718311418 0.0080896773 -0.9799126794 0.1554264462 0.0109567735 12.4620000000 
-0.9364717989 0.1049867386 0.0064424880 -0.9572626074 0.0874398572 0.0133916883 -0.9549413823 0.1706653849 0.0081811895 -0.9439871952 0.1878932161 0.0110725163 12.6630000000 
-0.9162414473 0.1091296550 0.0064878183 -0.9308498058 0.1805229351 0.0134588785 -0.9137209976 0.2263517805 0.0082338025 -0.9089836096 0.1549396197 0.0111323164 12.8640000000 
-0.8873603813 0.1876418116 0.0064967377 -0.8859185583 0.2561417747 0.0134529797 -0.8693264289 0.2056116411 0.0082393740 -0.8806103765 0.1374252563 0.0111291713 13.0650000000 
-0.8400783780 0.2764737442 0.0064645124 -0.8333334731 0.2542734370 0.0133639563 -0.8319576622 0.1721372836 0.0081919116 -0.8484441051 0.1950311908 0.0110582226 13.2660000000 
-0.7810397802 0.2967681013 0.0063877289 -0.7864675127 0.2130535686 0.0131859184 -0.7954868880 0.2044866590 0.0080899856 -0.7996197843 0.2893186804 0.0109174582 13.4670000000 
-0.7250691186 0.2560497158 0.0062631256 -0.7443184447 0.2195729679 0.0129230596 -0.7456647445 0.2948226434 0.0079378718 -0.7357015555 0.3329246157 0.0107040409 13.6680000000 
-0.6764848280 0.2382905671 0.0060798404 -0.6931651024 0.2974814619 0.0125649402 -0.6788294081 0.3586402545 0.0077198158 -0.6710570940 0.3015722786 0.0103870314 13.8690000000 
-0.6239835891 0.2955910800 0.0058145214 -0.6246710158 0.3761427152 0.0120497457 -0.6070718470 0.3431300571 0.0073746999 -0.6148263330 0.2650623143 0.0099321018 14.0700000000 
-0.5556789641 0.3808772961 0.0054537448 -0.5471291777 0.3812450794 0.0113418119 -0.5431839760 0.2949625658 0.0069072773 -0.5596575060 0.2972325943 0.0093656446 14.2710000000 
-0.4749464251 0.4081876507 0.0050150542 -0.4753554597 0.3302143799 0.0105424255 -0.4847440934 0.2999658152 0.0063977564 -0.4917273031 0.3805673987 0.0087157086 14.4720000000 
-0.3966731191 0.3631747529 0.0045926159 -0.4122390831 0.3095085420 0.0097622668 -0.4178378830 0.3724436232 0.0058959071 -0.4091483904 0.4285975658 0.0080356815 14.6730000000 
-0.3287009240 0.3215879823 0.0042868852 -0.3456642699 0.3635134697 0.0090950025 -0.3355759944 0.4369477384 0.0054871774 -0.3250023599 0.3974083701 0.0074852742 14.8740000000 
-0.2623235838 0.3518928979 0.0041065844 -0.2646685325 0.4378289455 0.0086322026 -0.2475213444 0.4255565194 0.0052399730 -0.2510752152 0.3421749004 0.0071276303 15.0750000000 
-0.1840608409 0.4272254699 0.0040453188 -0.1740812296 0.4492043093 0.0083954827 -0.1679516333 0.3650705141 0.0051349767 -0.1832712764 0.3461423658 0.0069314021 15.2760000000 
-0.0935744144 0.4599013280 0.0041120662 -0.0888783664 0.3924565015 0.0082880465 -0.0980820540 0.3425407506 0.0051276420 -0.1074417592 0.4136662750 0.0068919829 15.4770000000 
-0.0047109368 0.4139229538 0.0041188757 -0.0155043688 0.3470698351 0.0081095763 -0.0250877697 0.3931803083 0.0051146304 -0.0181606154 0.4642495087 0.0068383130 15.6780000000 
0.0716381237 0.3509947580 0.0037676881 0.0557718107 0.3743496444 0.0075399141 0.0607368501 0.4544783420 0.0047673513 0.0736079811 0.4354915094 0.0062843230 15.8790000000 
0.1408288020 0.3509779487 0.0030360000 0.1375631191 0.4381164108 0.0063404673 0.1527368099 0.4464236739 0.0038765127 0.1538612874 0.3633554481 0.0051688166 16.0800000000 
0.2168399743 0.4091708013 0.0022459239 0.2283588791 0.4515503987 0.0049617788 0.2357257167 0.3747139824 0.0029099349 0.2228357499 0.3359327245 0.0040447502 16.2810000000 
0.3035762094 0.4425483915 0.0017617028 0.3137532211 0.3891247239 0.0041593033 0.3048189012 0.3234243986 0.0023702631 0.2939613975 0.3801716746 0.0033636888 16.4820000000 
0.3891902378 0.3969438623 0.0018108241 0.3842996069 0.3196768509 0.0041801574 0.3710345114 0.3471761716 0.0023903242 0.3759110008 0.4278035117 0.0033799216 16.6830000000 
0.4607335057 0.3169499715 0.0023185983 0.4470765988 0.3184727928 0.0049342043 0.4465363383 0.4013835018 0.0029652571 0.4608842376 0.4035537187 0.0041049009 16.8840000000 
0.5202500043 0.2886154651 0.0029663181 0.5160767110 0.3704164153 0.0060545453 0.5284503417 0.3995242739 0.0037789028 0.5340981208 0.3218112466 0.0050323703 17.0850000000 
0.5815818760 0.3286850490 0.0034706648 0.5936501682 0.3891115190 0.0069664298 0.6019817034 0.3242477974 0.0043493108 0.5922346565 0.2681124464 0.0057269481 17.2860000000 
0.6519824076 0.3629818866 0.0037600388 0.6668827797 0.3279500812 0.0074649313 0.6588639336 0.2498029834 0.0046382978 0.6471431719 0.2890427666 0.0062033987 17.4870000000 
0.7221912697 0.3217929643 0.0038891521 0.7236133747 0.2400854147 0.0078133160 0.7074154863 0.2464313078 0.0048530404 0.7099945101 0.3320828845 0.0065461251 17.6880000000 
0.7777673392 0.2297396109 0.0039757001 0.7674725339 0.2099930282 0.0081701049 0.7612427207 0.2900171640 0.0050426537 0.7762942561 0.3133229853 0.0067890649 17.8890000000 
0.8171374181 0.1743942945 0.0041075035 0.8126348721 0.2452012350 0.0085553280 0.8211859596 0.2935365285 0.0052284232 0.8311194451 0.2258869201 0.0070604501 18.0900000000 
0.8531543528 0.1939566051 0.0043041995 0.8651132201 0.2671314662 0.0090063137 0.8737829465 0.2194332748 0.0054780181 0.8678551038 0.1490875640 0.0074332858 18.2910000000 
0.8961608054 0.2284067236 0.0045403040 0.9146330156 0.2124820541 0.0095305109 0.9081916971 0.1281354579 0.0057895274 0.8962950291 0.1466663040 0.0078687941 18.4920000000 
0.9403401518 0.1970065145 0.0047937350 0.9475108024 0.1148945548 0.0100874109 0.9297868369 0.1005889935 0.0061217900 0.9296991147 0.1851465880 0.0083193176 18.6930000000 
0.9709085895 0.1023878597 0.0050529478 0.9639672421 0.0619429992 0.0106341250 0.9529536179 0.1344112284 0.0064498853 0.9674539698 0.1771481052 0.0087668906 18.8940000000 
0.9828818124 0.0273500489 0.0053072227 0.9776043113 0.0826805251 0.0111563074 0.9823374404 0.1471395925 0.0067691211 0.9956188637 0.0939402804 0.0092027567 19.0950000000 
0.9872739991 0.0285432718 0.0055461624 0.9976978603 0.1103887128 0.0116432600 1.0066553178 0.0824734982 0.0070712910 1.0046451291 0.0025694576 0.0096089093 19.2960000000 
0.9967576335 0.0638161776 0.0057619801 1.0170894796 0.0686254342 0.0120828560 1.0130374589 -0.0170615217 0.0073443027 1.0014881628 -0.0201479032 0.0099731788 19.4970000000 
1.0092388879 0.0466951489 0.0059522825 1.0212683448 -0.0301845591 0.0124648215 1.0034620807 -0.0645580008 0.0075831484 1.0005359864 0.0137853743 0.0102904835 19.6980000000 
1.0104802980 -0.0421128277 0.0061150937 1.0069652569 -0.1004533790 0.0127873345 0.9921395851 -0.0402823162 0.0077860725 1.0050247532 0.0192487867 0.0105587414 19.8990000000 
0.9924007042 -0.1296128851 0.0062504077 0.9863388658 -0.0932831437 0.0130490414 0.9872127452 -0.0167861181 0.0079520612 1.0028559534 -0.0522073238 0.0107770628 20.1000000000 
0.9635119744 -0.1441595377 0.0063584476 0.9713674639 -0.0590797250 0.0132475294 0.9803196768 -0.0652828679 0.0080814483 0.9821991254 -0.1497415506 0.0109461169 20.3010000000 
0.9380621584 -0.1073604291 0.0064377860 0.9585344383 -0.0824127835 0.0133840196 0.9574468197 -0.1637591890 0.0081756214 0.9468062250 -0.1883663462 0.0110657229 20.5020000000 
0.9178525377 -0.1060231627 0.0064856351 0.9334980978 -0.1729992408 0.0134562667 0.9171030961 -0.2250654301 0.0082314053 0.9113280535 -0.1580472870 0.0111299587 20.7030000000 
0.8901160303 -0.1802416106 0.0064974369 0.8897328184 -0.2529676650 0.0134561731 0.8724307323 -0.2087848472 0.0082407369 0.8826605716 -0.1363458526 0.0111316981 20.9040000000 
0.8441843937 -0.2715955296 0.0064684212 0.8371622138 -0.2568059737 0.0133736436 0.8345423741 -0.1729796383 0.0081973474 0.8513162650 -0.1884332819 0.0110659196 21.1050000000 
0.7854963632 -0.2981058383 0.0063950438 0.7896768286 -0.2154266751 0.0132022097 0.7985112972 -0.1993248848 0.0080993784 0.8039079487 -0.2830872075 0.0109303470 21.3060000000 
0.7289304146 -0.2594427736 0.0062742109 0.7475826087 -0.2162587198 0.0129455236 0.7500295777 -0.2878454858 0.0079509576 0.7406875752 -0.3326152107 0.0107228915 21.5070000000 
0.6800452650 -0.2370963120 0.0060960320 0.6975690351 -0.2904358825 0.0125960491 0.6841872946 -0.3565407404 0.0077396860 0.6756030416 -0.3052905852 0.0104153346 21.7080000000 
0.6283642786 -0.2892520527 0.0058375423 0.6302781147 -0.3723151254 0.0120951236 0.6122380931 -0.3465129566 0.0074054981 0.6188032336 -0.2659136254 0.0099704316 21.9090000000 
0.5613464554 -0.3756594474 0.0054838958 0.5528593264 -0.3836528180 0.0113995596 0.5476221798 -0.2975781733 0.0069444522 0.5640725360 -0.2922177718 0.0094108755 22.1100000000 
0.4810694154 -0.4091355761 0.0050487905 0.4803313397 -0.3340783164 0.0106022863 0.4892136435 -0.2967771963 0.0064360098 0.4973833808 -0.3744682658 0.0087666060 22.3110000000 
0.4021473945 -0.3676216343 0.0046208211 0.4168672841 -0.3084182556 0.0098179505 0.4233703225 -0.3661133141 0.0059315625 0.4155642695 -0.4278171748 0.0080839419 22.5120000000 
0.3335257588 -0.3225833805 0.0043049938 0.3510661586 -0.3576432892 0.0091383949 0.3421036137 -0.4343872441 0.0055121854 0.3309886728 -0.4017136125 0.0075193298 22.7130000000 
0.2675595479 -0.3471389272 0.0041162114 0.2711974791 -0.4336981477 0.0086587472 0.2539233581 -0.4290351884 0.0052530728 0.2562223315 -0.3450058760 0.0071484899 22.9140000000 
0.1904227915 -0.4220324295 0.0040450177 0.1808273312 -0.4513052839 0.0084064697 0.1734524719 -0.3693100470 0.0051387552 0.1884333314 -0.3430428842 0.0069405094 23.1150000000 
0.1004685777 -0.4603673015 0.0041051862 0.0947955734 -0.3974822226 0.0082958172 0.1032054687 -0.3414973499 0.0051262290 0.1135969274 -0.4080167274 0.0068908960 23.3160000000 
0.0109512083 -0.4191158515 0.0041278807 0.0207118018 -0.3481839711 0.0081312223 0.0309381750 -0.3878481562 0.0051215847 0.0251067980 -0.4629657342 0.0068534762 23.5170000000 
-0.0663563717 -0.3541683764 0.0038092515 -0.0501960525 -0.3700402278 0.0076043945 -0.0539486758 -0.4516542826 0.0048134304 -0.0670483238 -0.4401565124 0.0063495598 23.7180000000 
-0.1355914344 -0.3482574581 0.0030975559 -0.1310288372 -0.4341407792 0.0064459812 -0.1460217318 -0.4499497869 0.0039540297 -0.1483818975 -0.3681696799 0.0052598501 23.9190000000 
-0.2107445075 -0.4045304938 0.0022982160 -0.2215786950 -0.4535002978 0.0050519405 -0.2300684967 -0.3805226297 0.0029707884 -0.2178091006 -0.3351830605 0.0041170405 24.1200000000 
-0.2969445131 -0.4426764112 0.0017808271 -0.3078777094 -0.3952232496 0.0041905304 -0.2999639607 -0.3247699791 0.0023916823 -0.2883004073 -0.3755566183 0.0033930804 24.3210000000 
-0.3832006014 -0.4026120288 0.0017883540 -0.3794857109 -0.3230304635 0.0041512875 -0.3658627501 -0.3432701114 0.0023686785 -0.3695132625 -0.4261979985 0.0033512301 24.5220000000 
-0.4559475449 -0.3220115360 0.0022714506 -0.4423250597 -0.3158998576 0.0048584424 -0.4405449810 -0.3983870594 0.0029076113 -0.4548033640 -0.4081608315 0.0040357341 24.7230000000 
-0.5159318912 -0.2879127562 0.0029207071 -0.5105558892 -0.3665658140 0.0059718661 -0.5224408644 -0.4026457787 0.0037224383 -0.5292302954 -0.3280554766 0.0049690385 24.9240000000 
-0.5766875605 -0.3246906182 0.0034406502 -0.5878096456 -0.3904994877 0.0069140566 -0.5970730469 -0.3310422149 0.0043190493 -0.5882079550 -0.2695194670 0.0056843955 25.1250000000 
-0.6465464718 -0.3626238599 0.0037451723 -0.6619197216 -0.3345738577 0.0074368368 -0.6550957500 -0.2533125290 0.0046212156 -0.6428389620 -0.2855845068 0.0061727886 25.3260000000 
-0.7173268425 -0.3275385653 0.0038825185 -0.7199768971 -0.2454319427 0.0077873970 -0.7037410491 -0.2441476190 0.0048376475 -0.7050328529 -0.3302225256 0.0065249386 25.5270000000 
-0.7742758290 -0.2364012125 0.0039683561 -0.7643313785 -0.2094114058 0.0081429321 -0.7569194197 -0.2870918634 0.0050295152 -0.7715670428 -0.3176720082 0.0067718287 25.7280000000 
-0.8145149150 -0.1757796976 0.0040953037 -0.8089864476 -0.2418411058 0.0085247460 -0.8167683741 -0.2961149382 0.0052129317 -0.8276802698 -0.2332387752 0.0070366995 25.9290000000 
-0.8502722684 -0.1908105817 0.0042877830 -0.8611050820 -0.2678617058 0.0089699579 -0.8704406702 -0.2267271724 0.0054568161 -0.8655963385 -0.1525262397 0.0074026004 26.1300000000 
-0.8927456917 -0.2274318449 0.0045219483 -0.9114002256 -0.2190357001 0.0094896159 -0.9062328909 -0.1334223583 0.0057651086 -0.8941147542 -0.1444380302 0.0078354001 26.3310000000 
-0.9373490991 -0.2022199199 0.0047745035 -0.9457394201 -0.1216219342 0.0100459329 -0.9282859736 -0.0998367076 0.0060970315 -0.9269418546 -0.1828918901 0.0082857668 26.5320000000 
-0.9693182017 -0.1099399292 0.0050336759 -0.9630314540 -0.0630589390 0.0105941182 -0.9509619746 -0.1314472683 0.0064257074 -0.9647733035 -0.1806316265 0.0087337541 26.7330000000 
-0.9824493426 -0.0304621160 0.0052886663 -0.9763880487 -0.0796969023 0.0111184502 -0.9801206302 -0.1487161607 0.0067457496 -0.9941538209 -0.1016254804 0.0091710719 26.9340000000 
-0.9868641195 -0.0262128711 0.0055290957 -0.9960452546 -0.1101573883 0.0116084460 -1.0053662926 -0.0895671638 0.0070496620 -1.0045696316 -0.0075790677 0.0095799894 27.1350000000 
-0.9958141144 -0.0620882851 0.0057467555 -1.0160168456 -0.0745055083 0.0120519936 -1.0132444989 0.0105260527 0.0073251048 -1.0017983738 0.0212027016 0.0099476083 27.3360000000 
-1.0085074978 -0.0508668005 0.0059390235 -1.0216644514 0.0226678961 0.0124384184 -1.0044249903 0.0639108768 0.0075665675 -1.0003493191 -0.0111077456 0.0102685086 27.5370000000 
-1.0110528814 0.0343272594 0.0061039235 -1.0084514900 0.0978726972 0.0127653441 -0.9927654883 0.0432706760 0.0077722130 -1.0047190170 -0.0214857301 0.0105404635 27.7380000000 
-0.9943097481 0.1251627926 0.0062412502 -0.9877560336 0.0958720274 0.0130317158 -0.9874614857 0.0164935725 0.0079409697 -1.0035827969 0.0448542297 0.0107625099 27.9390000000 
-0.9656839655 0.1457370388 0.0063513637 -0.9722624587 0.0604563294 0.0132348871 -0.9812506151 0.0590487617 0.0080730254 -0.9843975970 0.1436873574 0.0109351867 28.1400000000 
-0.9396897992 0.1099573118 0.0064329099 -0.9597340932 0.0778084336 0.0133759940 -0.9598469988 0.1566202957 0.0081698425 -0.9496291292 0.1884073672 0.0110586196 28.3410000000 
-0.9194206386 0.1033916453 0.0064832515 -0.9360331222 0.1654096209 0.0134532517 -0.9204622870 0.2232928575 0.0082287478 -0.9137195180 0.1612097751 0.0111272508 28.5420000000 
-0.8927615712 0.1729497989 0.0064979086 -0.8934959376 0.2493165845 0.0134589053 -0.8755817162 0.2118363453 0.0082418047 -0.8846980822 0.1357304069 0.0111338472 28.7430000000 
-0.8482142539 0.2663113186 0.0064720828 -0.8410268203 0.2590555949 0.0133828291 -0.8371426656 0.1742130219 0.0082024759 -0.8540915399 0.1821034833 0.0110732254 28.9440000000 
-0.7899699631 0.2990356308 0.0064020974 -0.7929237343 0.2180658326 0.0132180276 -0.8014612758 0.1945544938 0.0081084936 -0.8081005976 0.2765736845 0.0109428484 29.1450000000 
-0.7328433739 0.2629395503 0.0062849873 -0.7508005652 0.2134062025 0.0129675026 -0.7542889076 0.2807452720 0.0079637312 -0.7456653687 0.3318247488 0.0107411989 29.3460000000 
-0.6835913309 0.2363711198 0.0061117708 -0.7018677331 0.2834401664 0.0126263188 -0.6895100297 0.3539485273 0.0077588408 -0.6802041927 0.3089346599 0.0104428308 29.5470000000 
-0.6326515742 0.2831296401 0.0058600275 -0.6358245392 0.3680463613 0.0121393284 -0.6174532503 0.3496532310 0.0074355363 -0.6227960140 0.2671788745 0.0100081254 29.7480000000 
-0.5669332571 0.3701110397 0.0055135486 -0.5586227306 0.3856800450 0.0114567444 -0.5521018864 0.3004976877 0.0069813985 -0.5684150436 0.2875559138 0.0094556451 29.9490000000 
-0.4872031109 0.4096144817 0.0050825553 -0.4853662949 0.3380941333 0.0106622366 -0.4936387138 0.2940304870 0.0064742617 -0.5029466842 0.3681893168 0.0088171996 30.1500000000 
-0.4076881911 0.3720479989 0.0046497058 -0.4214826825 0.3077994376 0.0098741986 -0.4288078294 0.3597778002 0.0059676829 -0.4219647307 0.4265396494 0.0081329216 30.3510000000 
-0.3383688106 0.3240171900 0.0043238208 -0.3563813241 0.3519430122 0.0091829404 -0.3485894028 0.4313662952 0.0055381460 -0.3370381088 0.4058284161 0.0075545199 30.5520000000 
-0.2727266289 0.3427024888 0.0041264539 -0.2776617674 0.4292021588 0.0086865985 -0.2603749844 0.4321742127 0.0052669803 -0.2614144826 0.3481819399 0.0071702209 30.7530000000 
-0.1967051891 0.4166117072 0.0040455506 -0.1876015876 0.4529595059 0.0084183077 -0.1790183876 0.3737514856 0.0051431076 -0.1935520873 0.3403651966 0.0069505382 30.9540000000 
-0.1073660013 0.4603356877 0.0040981903 -0.1007883560 0.4025383077 0.0083033235 -0.1083167493 0.3409214654 0.0051249824 -0.1196669481 0.4023063965 0.0068901264 31.1550000000 
-0.0172682312 0.4241620876 0.0041348548 -0.0259393036 0.3497470556 0.0081509152 -0.0367094814 0.3826277728 0.0051268929 -0.0320300929 0.4611959813 0.0068658465 31.3560000000 
0.0610242513 0.3577145809 0.0038484238 0.0446828988 0.3659980320 0.0076649693 0.0472059091 0.4484209432 0.0048559916 0.0604210316 0.4445148850 0.0064111399 31.5570000000 
0.1303919158 0.3459292457 0.0031586232 0.1245562528 0.4298862424 0.0065499515 0.1392569679 0.4530528502 0.0040308478 0.1428284884 0.3732308157 0.0053506922 31.7580000000 
0.2047194539 0.3997781119 0.0023521188 0.2147729241 0.4549648154 0.0051454025 0.2243235446 0.3864189480 0.0030341278 0.2127902324 0.3348955585 0.0041917633 31.9590000000 
0.2903145727 0.4423151404 0.0018030244 0.3019114219 0.4012358349 0.0042264573 0.2950853507 0.3265830506 0.0024162023 0.2827081189 0.3710074136 0.0034263014 32.1600000000 
0.3771278930 0.4080273030 0.0017686567 0.3746184751 0.3267938296 0.0041266779 0.3607478216 0.3395953926 0.0023503058 0.3631428207 0.4241630269 0.0033269198 32.3610000000 
0.4510835124 0.3273665752 0.0022252220 0.4376093710 0.3136913572 0.0047851018 0.4346009346 0.3950731158 0.0028516652 0.4486563394 0.4123799392 0.0039679222 32.5620000000 
0.5116209775 0.2876565341 0.0028742485 0.5050940503 0.3625491151 0.0058880595 0.5163881589 0.4052926836 0.0036644807 0.5242678434 0.3344366625 0.0049042117 32.7630000000 
0.5718530744 0.3207051350 0.0034093934 0.5819520734 0.3913878374 0.0068590390 0.5920628204 0.3377998307 0.0042870045 0.5841566504 0.2713964961 0.0056405651 32.9640000000 
0.6411193428 0.3618090901 0.0037293324 0.6568589278 0.3409909158 0.0074078897 0.6512717299 0.2572541210 0.0046037806 0.6385852557 0.2823072956 0.0061414812 33.1650000000 
0.7123789238 0.3329337687 0.0038756204 0.7162577735 0.2511133969 0.0077615837 0.7000984034 0.2421924227 0.0048221298 0.7001017838 0.3280045927 0.0065030841 33.3660000000 
0.7706830246 0.2432555572 0.0039612723 0.7611957325 0.2092605825 0.0081158771 0.7526415805 0.2839547959 0.0050162821 0.7667780227 0.3215710713 0.0067547269 33.5670000000 
0.8118680951 0.1776409947 0.0040834943 0.8053887115 0.2384417686 0.0084945335 0.8123158354 0.2982022708 0.0051978264 0.8241307148 0.2406150690 0.0070135762 33.7680000000 
0.8474363469 0.1878009544 0.0042715935 0.8570895324 0.2681230605 0.0089340426 0.8669901852 0.2338718639 0.0054359906 0.8632826191 0.1564216090 0.0073722867 33.9690000000 
0.8893481183 0.2260696209 0.0045036884 0.9080714872 0.2252851218 0.0094489281 0.9041920314 0.1390848284 0.0057408118 0.8919657116 0.1425026014 0.0078020868 34.1700000000 
0.9342830611 0.2070130283 0.0047553096 0.9438653727 0.1285937695 0.0100043895 0.9267933387 0.0994942673 0.0060722420 0.9242203295 0.1803822909 0.0082521963 34.3710000000 
0.9676140117 0.1175729001 0.0050143805 0.9620754166 0.0646474533 0.0105539804 0.9490154597 0.1283938550 0.0064014850 0.9620440427 0.1836340164 0.0087005675 34.5720000000 
0.9819666983 0.0340467868 0.0052700285 0.9752158858 0.0768004686 0.0110804021 0.9778838001 0.1498135136 0.0067222921 0.9925742917 0.1092166906 0.0091392243 34.7730000000 
0.9864873106 0.0241345940 0.0055118988 0.9943992490 0.1095114054 0.0115733747 1.0039728691 0.0964041117 0.0070278697 1.0044159824 0.0129986128 0.0095508370 34.9740000000 
0.9948987381 0.0600649257 0.0057313905 1.0148589767 0.0799995676 0.0120208078 1.0133513864 -0.0036972706 0.0073057172 1.0021215468 -0.0218739030 0.0099217768 35.1750000000 
1.0077170719 0.0545741285 0.0059256111 1.0219468607 -0.0150133451 0.0124116850 1.0053747399 -0.0627991430 0.0075497873 1.0002038502 0.0082924432 0.0102462614 35.3760000000 
1.0115090363 -0.0265772760 0.0060926000 1.0098954272 -0.0948075892 0.0127430189 0.9934359287 -0.0462206916 0.0077581481 1.0043833800 0.0232409691 0.0105219077 35.5770000000 
0.9961487978 -0.1202720232 0.0062319425 0.9892104676 -0.0982515249 0.0130140357 0.9877091287 -0.0166365356 0.0079296731 1.0042009599 -0.0377054148 0.0107476821 35.7780000000 
0.9678769816 -0.1469613004 0.0063441214 0.9731806007 -0.0621645870 0.0132219021 0.9820907085 -0.0531604300 0.0080644089 0.9865027864 -0.1372939635 0.0109239868 35.9790000000 
0.9413577736 -0.1127381613 0.0064278616 0.9608680533 -0.0736456032 0.0133676169 0.9621387268 -0.1492880547 0.0081638563 0.9524492921 -0.1879976056 0.0110512122 36.1800000000 
0.9209528975 -0.1012386610 0.0064806696 0.9384542187 -0.1577975265 0.0134498402 0.9237912558 -0.2210306512 0.0082258343 0.9161585021 -0.1643837745 0.0111241970 36.3810000000 
0.8952989426 -0.1658082197 0.0064981550 0.8972008593 -0.2452008427 0.0134611822 0.8787772442 -0.2147244400 0.0082425798 0.8867297742 -0.1355667610 0.0111356219 36.5820000000 
0.8521620701 -0.2606475011 0.0064754982 0.8449227936 -0.2609877080 0.0133915159 0.8397642023 -0.1758111545 0.0082072972 0.8567742108 -0.1760764965 0.0110801414 36.7830000000 
0.7944542927 -0.2995345779 0.0064088912 0.7962119427 -0.2209341041 0.0132333690 0.8043428643 -0.1901985259 0.0081173280 0.8121937814 -0.2698151673 0.0109549647 36.9840000000 
0.7368092322 -0.2664974209 0.0062954616 0.7539793008 -0.2110238679 0.0129890085 0.7584412115 -0.2735649093 0.0079762067 0.7506276642 -0.3305451417 0.0107589867 37.1850000000 
0.6871300024 -0.2361076037 0.0061270685 0.7060622680 -0.2765374252 0.0126557871 0.6947902849 -0.3508712999 0.0077773142 0.6848591144 -0.3124617229 0.0104695278 37.3860000000 
0.6368490045 -0.2772613073 0.0058819790 0.6413038441 -0.3633588215 0.0121823599 0.6227134014 -0.3525134942 0.0074647864 0.6268107133 -0.2688357711 0.0100451612 37.5870000000 
0.5724346704 -0.3642663061 0.0055426906 0.5644134836 -0.3872997022 0.0115132976 0.5566273957 -0.3036869222 0.0070180826 0.5726905238 -0.2832740762 0.0094999523 37.7880000000 
0.4933403823 -0.4096113113 0.0051162911 0.4904622913 -0.3422202875 0.0107222495 0.4980260274 -0.2917387476 0.0065125009 0.5084148295 -0.3617721149 0.0088674512 37.9890000000 
0.4132948751 -0.3764102931 0.0046792391 0.4260923258 -0.3076492929 0.0099309608 0.4341506505 -0.3534804132 0.0060042128 0.4283423399 -0.4247674277 0.0081825373 38.1900000000 
0.3432365164 -0.3258713473 0.0043433817 0.3616126096 -0.3464520830 0.0092286138 0.3550265924 -0.4279027337 0.0055650543 0.3431475154 -0.4097130525 0.0075908580 38.3910000000 
0.2778298168 -0.3386142491 0.0041373037 0.2840561555 -0.4243720132 0.0087157533 0.2668709032 -0.4349431183 0.0052817082 0.2666566110 -0.3516722496 0.0071928343 38.5920000000 
0.2029049200 -0.4110032839 0.0040469144 0.1943971723 -0.4541497330 0.0084310727 0.1846521101 -0.3783551486 0.0051480561 0.1986340003 -0.3381269784 0.0069614802 38.7930000000 
0.1142592110 -0.4598045273 0.0040912156 0.1068568449 -0.4075814272 0.0083106423 0.1134229221 -0.3408154003 0.0051239545 0.1256512381 -0.3965790246 0.0068898032 38.9940000000 
0.0236594975 -0.4290203680 0.0041399114 0.0311935056 -0.3517458371 0.0081688401 0.0424036769 -0.3775607950 0.0051307607 0.0389233180 -0.4589540030 0.0068756794 39.1950000000 
-0.0556363825 -0.3616059201 0.0038851428 -0.0392280892 -0.3622569251 0.0077216729 -0.0405144810 -0.4448056351 0.0048950293 -0.0537309564 -0.4485325584 0.0064689235 39.3960000000 
-0.1252242027 -0.3440149778 0.0032190252 -0.1181492676 -0.4253900332 0.0066520407 -0.1324490272 -0.4557106140 0.0041066528 -0.1371976431 -0.3785008859 0.0054410654 39.5970000000 
-0.1987661728 -0.3949564529 0.0024074963 -0.2079488981 -0.4559366139 0.0052418793 -0.2184898692 -0.3923598074 0.0030998213 -0.2077721650 -0.3350770781 0.0042687924 39.7980000000 
-0.2836936584 -0.4414732768 0.0018282268 -0.2958559665 -0.4071198570 0.0042670987 -0.2901761288 -0.3288548168 0.0024438114 -0.2771832261 -0.3665665932 0.0034632495 39.9990000000 


==> fig/Error.txt <==
t_set_tikz norm_vartheta_set_tikz_1 norm_vartheta_set_tikz_2 norm_vartheta_set_tikz_3 norm_vartheta_set_tikz_4 norm_vartheta_set_tikz_5 
0.0000000000 0.8046117076 0.8046117076 0.8046117076 0.8046117076 0.8046117076 
0.2100000000 0.0730508220 0.0743329282 0.0777596065 0.0956729533 0.0960093997 
0.4100000000 0.0854480229 0.1084393746 0.1135385174 0.0920123397 0.0918087070 
0.6100000000 0.1016294655 0.0857503878 0.0842237452 0.0800514756 0.0799100328 
0.8100000000 0.0561222283 0.0435798298 0.0455213401 0.0590721990 0.0594692776 
1.0100000000 0.0471034404 0.0231825989 0.0305595957 0.0485367746 0.0486768497 
1.2100000000 0.0396001600 0.0278972694 0.0314837794 0.0462888098 0.0466229477 
1.4100000000 0.0415451238 0.0433483707 0.0492390538 0.0494182454 0.0492318385 
1.6100000000 0.0892168620 0.0812345868 0.0660287725 0.0498324271 0.0491071866 
1.8100000000 0.0900987322 0.0802185017 0.0647609018 0.0437635610 0.0427311527 
2.0100000000 0.0503684203 0.0828126100 0.0591544706 0.0335079906 0.0323454269 
2.2200000000 0.0409170269 0.0678685195 0.0514324215 0.0215164885 0.0202067035 
2.4200000000 0.0414340185 0.0518449135 0.0391751498 0.0134318691 0.0121382554 
2.6200000000 0.0414859259 0.0521547528 0.0385540979 0.0112169702 0.0101091865 
2.8200000000 0.0353926682 0.0519831153 0.0383330789 0.0111502567 0.0100817213 
3.0200000000 0.0298497622 0.0491187679 0.0401193185 0.0111047484 0.0102359331 
3.2200000000 0.0318794710 0.0429361052 0.0409069074 0.0114967756 0.0108420462 
3.4200000000 0.0255398338 0.0372449836 0.0310446339 0.0126382545 0.0120615052 
3.6200000000 0.0251045785 0.0284066855 0.0261374241 0.0139383507 0.0136121187 
3.8200000000 0.0264894688 0.0236584565 0.0221599752 0.0154241007 0.0151164555 
4.0200000000 0.0268989507 0.0238600797 0.0250945739 0.0169743589 0.0164586666 
4.2300000000 0.0260338250 0.0286435449 0.0305672965 0.0181327663 0.0177961441 
4.4300000000 0.0266565425 0.0395237622 0.0315967497 0.0196000712 0.0190807331 
4.6300000000 0.0276228339 0.0368157884 0.0309956868 0.0209813864 0.0204508142 
4.8300000000 0.0316880509 0.0618782768 0.0608828072 0.0229597719 0.0219107545 
5.0300000000 0.0318476136 0.0869030949 0.0749989892 0.0243635986 0.0231658938 
5.2300000000 0.0313820915 0.0717936253 0.0642533512 0.0254601514 0.0239385504 
5.4300000000 0.0316087831 0.0704805272 0.0638942912 0.0256864244 0.0242026170 
5.6300000000 0.0317876677 0.0718315112 0.0661641824 0.0256718104 0.0242394728 
5.8300000000 0.0321036959 0.0760636502 0.0669227199 0.0266724838 0.0252257215 
6.0300000000 0.0306058847 0.0780778648 0.0718810546 0.0288366403 0.0273198880 
6.2300000000 0.0304637601 0.0827301610 0.0749340788 0.0284813207 0.0266310324 
6.4400000000 0.0348819562 0.0854813855 0.0690020752 0.0217435758 0.0202482530 
6.6400000000 0.0312817032 0.0662851501 0.0539997343 0.0122763643 0.0113155384 
6.8400000000 0.0137086941 0.0367427659 0.0306626196 0.0119636342 0.0110950441 
7.0400000000 0.0572231367 0.0482833397 0.0412499073 0.0199356645 0.0187205160 
7.2400000000 0.1970142010 0.0685894738 0.0565945101 0.0213694513 0.0192142497 
7.4400000000 0.2008208475 0.0622338021 0.0506480775 0.0172097757 0.0156853721 
7.6400000000 0.1386654313 0.0583437632 0.0474375438 0.0226178371 0.0215359957 
7.8400000000 0.1285152833 0.0696406539 0.0606169920 0.0325455766 0.0311207713 
8.0400000000 0.1145376841 0.0768898568 0.0665924398 0.0310646042 0.0294144044 
8.2400000000 0.1164056344 0.0569968777 0.0466250339 0.0144339372 0.0135333850 
8.4500000000 0.0933614599 0.0247647237 0.0166528816 0.0054096302 0.0056825194 
8.6500000000 0.0655437077 0.0488677688 0.0355368226 0.0145129580 0.0134175864 
8.8500000000 0.0446568838 0.0589752912 0.0478349618 0.0117463571 0.0104490864 
9.0500000000 0.0451833684 0.0563948355 0.0391123751 0.0052011436 0.0043289380 
9.2500000000 0.1814851736 0.0452276716 0.0358217975 0.0175249338 0.0173786816 
9.4500000000 0.1763159301 0.0586469489 0.0466366202 0.0270120708 0.0255940841 
9.6500000000 0.1183628273 0.0643799592 0.0520094252 0.0266255770 0.0258752344 
9.8500000000 0.1245537303 0.0635799205 0.0453951513 0.0222753349 0.0219175295 
10.0500000000 0.1636017622 0.0412236191 0.0305598345 0.0172506278 0.0174396061 
10.2500000000 0.1539155545 0.0079446524 0.0072558180 0.0152905510 0.0159319309 
10.4500000000 0.0937074557 0.0218310922 0.0105088820 0.0154821359 0.0160862657 
10.6600000000 0.0506765876 0.0216653596 0.0108578254 0.0145939206 0.0152344769 
10.8600000000 0.0238547420 0.0374848399 0.0229521248 0.0133451902 0.0139948499 
11.0600000000 0.0633687321 0.0445583955 0.0354406436 0.0124779376 0.0132928034 
11.2600000000 0.0900100702 0.0640277523 0.0602005765 0.0122777572 0.0135061063 
11.4600000000 0.1042272879 0.0398309392 0.0263547992 0.0129200015 0.0144772698 
11.6600000000 0.1031679327 0.0379240484 0.0249320046 0.0142303500 0.0157164909 
11.8600000000 0.1024352566 0.0481240896 0.0271200083 0.0158090288 0.0169348465 
12.0600000000 0.1012337662 0.0553495949 0.0332677643 0.0174614657 0.0181217351 
12.2600000000 0.1004420576 0.0615105255 0.0487640239 0.0189115755 0.0193262307 
12.4600000000 0.1006558624 0.0748896801 0.0634822227 0.0200794585 0.0206095905 
12.6700000000 0.1046951165 0.0433802737 0.0341632038 0.0215532616 0.0220773716 
12.8700000000 0.1242376185 0.0193824504 0.0210146577 0.0228188531 0.0233228433 
13.0700000000 0.1272863837 0.0271444370 0.0189270921 0.0236303118 0.0241185028 
13.2700000000 0.1020639301 0.0273584214 0.0213259700 0.0240797877 0.0244117883 
13.4700000000 0.0844250245 0.0252963589 0.0199822336 0.0240800626 0.0244430257 
13.6700000000 0.0574958797 0.0326724044 0.0251008766 0.0252731787 0.0253126733 
13.8700000000 0.0046166659 0.0497007188 0.0392747579 0.0277602521 0.0273975244 
14.0700000000 0.0059723650 0.0812320790 0.0464211780 0.0280282826 0.0270068322 
14.2700000000 0.0391919191 0.0667018549 0.0587656554 0.0220734074 0.0213528714 
14.4700000000 0.0374565775 0.0486035556 0.0283199734 0.0122083019 0.0124073939 
14.6700000000 0.0265240340 0.0290642886 0.0180820368 0.0094530507 0.0102551188 
14.8800000000 0.0141129868 0.0490284214 0.0314177689 0.0188480109 0.0183414108 
15.0800000000 0.0565231009 0.0480758556 0.0347282249 0.0194428645 0.0194378040 
15.2800000000 0.0309435504 0.0290498157 0.0203854680 0.0150798038 0.0157702715 
15.4800000000 0.0314063894 0.0029606102 0.0058366074 0.0205609332 0.0208406607 
15.6800000000 0.0202513675 0.0284617025 0.0309712967 0.0318524865 0.0306982318 
15.8800000000 0.0256789483 0.0353071660 0.0306883927 0.0314810500 0.0300889174 
16.0800000000 0.0226947632 0.0399030704 0.0170555681 0.0157949415 0.0148846381 
16.2800000000 0.0503357931 0.0392868711 0.0309848975 0.0055087255 0.0041755663 
16.4800000000 0.0355768057 0.0306620509 0.0205081068 0.0143387528 0.0130541646 
16.6800000000 0.0275738531 0.0322047327 0.0244394334 0.0123870043 0.0113230725 
16.8900000000 0.0264295315 0.0252947265 0.0174373460 0.0029612253 0.0038396038 
17.0900000000 0.0259014779 0.0199880980 0.0138978308 0.0167630174 0.0165125153 
17.2900000000 0.0767525524 0.0341437010 0.0285273203 0.0267775577 0.0253052518 
17.4900000000 0.0844328889 0.0359410386 0.0318846381 0.0278011219 0.0260437203 
17.6900000000 0.0592024407 0.0471607234 0.0318104001 0.0237950570 0.0222547749 
17.8900000000 0.0596823745 0.0434688444 0.0315869584 0.0191954471 0.0176833028 
18.0900000000 0.0599036305 0.0402716483 0.0287201059 0.0174623215 0.0159354587 
18.2900000000 0.0554072581 0.0404234720 0.0281764180 0.0177360597 0.0160959933 
18.4900000000 0.0479032984 0.0398349865 0.0280146449 0.0169436175 0.0153802584 
18.6900000000 0.0357326240 0.0362087722 0.0292342941 0.0153692477 0.0141265912 
18.8900000000 0.0381527215 0.0301279003 0.0267980334 0.0141324531 0.0133317900 
19.1000000000 0.0317846639 0.0266322797 0.0237424583 0.0141011793 0.0134610587 
19.3000000000 0.0274328883 0.0236130739 0.0224299027 0.0148860593 0.0143952097 
19.5000000000 0.0268129297 0.0220889279 0.0212596574 0.0159048731 0.0156289574 
19.7000000000 0.0275913654 0.0217539714 0.0209757564 0.0171448279 0.0168513829 
19.9000000000 0.0277528629 0.0218487723 0.0206850101 0.0183918257 0.0180384504 
20.1000000000 0.0269363007 0.0224240601 0.0212786835 0.0195143312 0.0192405915 
20.3000000000 0.0268365127 0.0233127560 0.0225752134 0.0211763407 0.0205152160 
20.5000000000 0.0310671977 0.0252740748 0.0255467579 0.0230704110 0.0219101403 
20.7000000000 0.0318643391 0.0259663581 0.0261276710 0.0245163065 0.0231934887 
20.9000000000 0.0313794524 0.0271027852 0.0277319595 0.0254834727 0.0240506536 
21.1100000000 0.0315708176 0.0289953530 0.0283440681 0.0258849732 0.0244053815 
21.3100000000 0.0317919621 0.0291450565 0.0287521798 0.0259120233 0.0244327454 
21.5100000000 0.0323177028 0.0282085353 0.0281049413 0.0266534319 0.0251944892 
21.7100000000 0.0313955055 0.0318819279 0.0326113134 0.0287720758 0.0272754867 
21.9100000000 0.0297713553 0.0350236322 0.0351266871 0.0291448059 0.0272006236 
22.1100000000 0.0333637025 0.0343464034 0.0291665762 0.0235625897 0.0219006914 
22.3100000000 0.0344955411 0.0260151900 0.0141867271 0.0139352557 0.0130231894 
22.5100000000 0.0143520165 0.0076669043 0.0114813912 0.0106703432 0.0098402909 
22.7100000000 0.0424580615 0.0199050906 0.0210703845 0.0188013300 0.0176215536 
22.9100000000 0.1796509497 0.0340052605 0.0269677150 0.0212984444 0.0197495429 
23.1100000000 0.2047263122 0.0270726968 0.0260598003 0.0176063719 0.0160023878 
23.3200000000 0.1597043035 0.0242190064 0.0248987860 0.0211588774 0.0201426134 
23.5200000000 0.1255902929 0.0432312578 0.0450939965 0.0316380159 0.0301987406 
23.7200000000 0.1159431984 0.0476091566 0.0471624875 0.0323213869 0.0306670531 
23.9200000000 0.1158593446 0.0273788456 0.0209133869 0.0168468495 0.0162146172 
24.1200000000 0.1013524013 0.0091527235 0.0044623538 0.0030515252 0.0033507739 
24.3200000000 0.0681857664 0.0237910120 0.0188655864 0.0137528198 0.0127726251 
24.5200000000 0.0450490313 0.0217331488 0.0207266907 0.0132530451 0.0117752561 
24.7200000000 0.0462621175 0.0230199682 0.0188123780 0.0051307450 0.0035839559 
24.9200000000 0.1660555482 0.0122141756 0.0120554923 0.0153552368 0.0149566553 
25.1200000000 0.1865113055 0.0314405869 0.0282738931 0.0256338872 0.0247064006 
25.3300000000 0.1259658528 0.0393021701 0.0328299921 0.0266561327 0.0261892227 
25.5300000000 0.1216806201 0.0388051431 0.0325302718 0.0235930814 0.0225867581 
25.7300000000 0.1592706424 0.0233050311 0.0223810065 0.0178309732 0.0179437925 
25.9300000000 0.1597243179 0.0158630785 0.0150255715 0.0152556267 0.0159498954 
26.1300000000 0.1021725399 0.0156364313 0.0148939192 0.0154932929 0.0161006016 
26.3300000000 0.0558902831 0.0202859020 0.0152051979 0.0151204458 0.0154622117 
26.5300000000 0.0226592309 0.0157015981 0.0140757027 0.0134195660 0.0142072157 
26.7300000000 0.0579070752 0.0254271224 0.0208757104 0.0121854616 0.0133609700 
26.9300000000 0.0834509522 0.0262815088 0.0196279226 0.0119161539 0.0133936947 
27.1300000000 0.1039830674 0.0106856713 0.0088956524 0.0123643274 0.0142579770 
27.3300000000 0.1033298324 0.0146321572 0.0044144778 0.0137644273 0.0154785793 
27.5400000000 0.1026259614 0.0073874846 0.0076950689 0.0155221336 0.0167678139 
27.7400000000 0.1012790017 0.0104226978 0.0059390323 0.0168453968 0.0179553186 
27.9400000000 0.1005294573 0.0166142314 0.0127174918 0.0184397796 0.0191553261 
28.1400000000 0.1005885075 0.0253152610 0.0248414290 0.0197415766 0.0204216381 
28.3400000000 0.1028566534 0.0221762330 0.0171725820 0.0211718788 0.0218119241 
28.5400000000 0.1208259980 0.0193808044 0.0202076871 0.0225737371 0.0231150728 
28.7400000000 0.1291788479 0.0277971708 0.0223267425 0.0236367576 0.0240076493 
28.9400000000 0.1072524063 0.0257546647 0.0209897166 0.0240403152 0.0243901787 
29.1400000000 0.0867653165 0.0211517136 0.0195013555 0.0239967283 0.0244224584 
29.3400000000 0.0682402795 0.0220101675 0.0195716571 0.0247048003 0.0250130309 
29.5500000000 0.0065283587 0.0302548930 0.0243141353 0.0275592211 0.0271425726 
29.7500000000 0.0035629065 0.0460719247 0.0319085722 0.0281504459 0.0273665181 
29.9500000000 0.0331889869 0.0515179965 0.0359562000 0.0232467985 0.0224296592 
30.1500000000 0.0429487923 0.0241219596 0.0178312171 0.0133108464 0.0136557005 
30.3500000000 0.0237420291 0.0116407331 0.0085514285 0.0080728240 0.0094978432 
30.5500000000 0.0189289844 0.0285075668 0.0226786450 0.0169371512 0.0171521694 
30.7500000000 0.0642089542 0.0242511393 0.0235993373 0.0199498894 0.0198840701 
30.9500000000 0.0258792306 0.0155068248 0.0167967589 0.0156103903 0.0162000790 
31.1500000000 0.0353747687 0.0055848082 0.0132305063 0.0182293323 0.0190220202 
31.3500000000 0.0174606423 0.0163208882 0.0266244713 0.0297726371 0.0292265949 
31.5500000000 0.0277680128 0.0278748300 0.0316983709 0.0323056702 0.0314675229 
31.7600000000 0.0220412581 0.0409077707 0.0108029508 0.0182865850 0.0175282551 
31.9600000000 0.0504420085 0.0405487220 0.0328275706 0.0039803275 0.0026750105 
32.1600000000 0.0325336023 0.0213830947 0.0112848665 0.0132729376 0.0124365606 
32.3600000000 0.0290658780 0.0223530391 0.0159920458 0.0128361808 0.0121814198 
32.5600000000 0.0265560446 0.0219259039 0.0171091193 0.0032373416 0.0038066552 
32.7600000000 0.0245437397 0.0161614632 0.0105834517 0.0142786010 0.0140176553 
32.9600000000 0.0657095555 0.0297473981 0.0261947268 0.0253377253 0.0242983737 
33.1600000000 0.0892301184 0.0368557321 0.0343089145 0.0280273965 0.0263845348 
33.3600000000 0.0613528584 0.0459970251 0.0305162416 0.0248307427 0.0231423540 
33.5600000000 0.0578238215 0.0428521168 0.0311990031 0.0199905909 0.0184252890 
33.7700000000 0.0621220157 0.0386867044 0.0266586172 0.0175803847 0.0159759388 
33.9700000000 0.0543605252 0.0392683146 0.0263622555 0.0176990337 0.0160994733 
34.1700000000 0.0475189797 0.0384918531 0.0265501240 0.0171618913 0.0155410007 
34.3700000000 0.0353375277 0.0358129285 0.0272472256 0.0156088812 0.0142901395 
34.5700000000 0.0387100355 0.0296485807 0.0259194199 0.0144548962 0.0133946197 
34.7700000000 0.0336525152 0.0265339168 0.0231812982 0.0140642598 0.0133602063 
34.9700000000 0.0275769388 0.0236608966 0.0220117774 0.0145623249 0.0141801509 
35.1700000000 0.0268793467 0.0219326902 0.0209563802 0.0157407505 0.0153907514 
35.3700000000 0.0273418063 0.0215354446 0.0206914011 0.0169832253 0.0166239552 
35.5700000000 0.0288054427 0.0215649576 0.0205004199 0.0181322469 0.0178129077 
35.7700000000 0.0269530598 0.0221578801 0.0210782859 0.0192892120 0.0190097125 
35.9800000000 0.0264348700 0.0230792382 0.0223666012 0.0207772958 0.0203288202 
36.1800000000 0.0303614494 0.0251143545 0.0251355887 0.0227473277 0.0217133363 
36.3800000000 0.0317770170 0.0259475332 0.0257882092 0.0242942332 0.0230345279 
36.5800000000 0.0313744220 0.0265982511 0.0269449555 0.0253731851 0.0239620765 
36.7800000000 0.0315037613 0.0290674611 0.0278011338 0.0259341307 0.0243786525 
36.9800000000 0.0317983786 0.0290650882 0.0282254802 0.0259832848 0.0244196970 
37.1800000000 0.0324621096 0.0284203210 0.0278622549 0.0263853774 0.0249199835 
37.3800000000 0.0321753747 0.0300827281 0.0284172226 0.0283512315 0.0268946658 
37.5800000000 0.0290701362 0.0363089375 0.0339334338 0.0291224412 0.0275869597 
37.7800000000 0.0321711241 0.0374727674 0.0285095473 0.0251102731 0.0232896576 
37.9900000000 0.0355069692 0.0245708211 0.0170256606 0.0155688689 0.0142994641 
38.1900000000 0.0167671678 0.0074615746 0.0135676355 0.0101352511 0.0092392706 
38.3900000000 0.0348576380 0.0178448827 0.0181218536 0.0173978568 0.0166498292 
38.5900000000 0.1604992145 0.0367957333 0.0284347768 0.0214268662 0.0199805658 
38.7900000000 0.2068598688 0.0290638091 0.0277658518 0.0181718658 0.0164349666 
38.9900000000 0.1784993162 0.0220319133 0.0241559748 0.0196513658 0.0184237074 
39.1900000000 0.1190657298 0.0407169631 0.0424727331 0.0298981450 0.0286011598 
39.3900000000 0.1186259483 0.0493536491 0.0465953900 0.0333329912 0.0318209697 
39.5900000000 0.1147834356 0.0330256885 0.0258155742 0.0207131947 0.0197250780 
39.7900000000 0.1087656330 0.0044547411 0.0024002065 0.0019612056 0.0024517140 
39.9900000000 0.0721192833 0.0214004750 0.0158578598 0.0122258807 0.0117330254 


==> fig/Manipulator_AgentError_centralized.txt <==
Agent1_e Agent2_e Agent3_e Agent4_e Agent5_e Agent6_e t_set 
0.9149004621 0.6370967165 1.2547802227 0.8788736157 1.4230370384 1.0180708615 0.0000000000 
0.9427039761 0.3614359353 1.1514703957 0.7783678559 1.4948452338 0.6643642389 0.2550000000 
0.7571304104 0.2191591354 1.0150192479 0.6087012671 1.2176951914 0.4868933143 0.5100000000 
0.5757323066 0.1558274347 0.7746522500 0.4634695127 0.9224061567 0.3547030311 0.7650000000 
0.4406448994 0.1078534150 0.6006564352 0.3639003109 0.7054326832 0.2558434864 1.0050000000 
0.3275506052 0.0654628057 0.4533097407 0.2732813781 0.5258722734 0.1777262486 1.2600000000 
0.2514059803 0.0436640173 0.3413829105 0.2107520931 0.3911128643 0.1273008161 1.5150000000 
0.1864607476 0.0342041622 0.2529434229 0.1572122666 0.2909971313 0.0890011395 1.7700000000 
0.1414720463 0.0248242917 0.2011209638 0.1228573338 0.2250173509 0.0664856916 2.0100000000 
0.1075860684 0.0235875566 0.1513630856 0.0889097512 0.1640898273 0.0503061677 2.2650000000 
0.0808276087 0.0274686632 0.1176505139 0.0650381005 0.1248185748 0.0370541099 2.5200000000 
0.0590831285 0.0414665111 0.0933628979 0.0484037501 0.0973522098 0.0418068467 2.7750000000 
0.0458107100 0.0477703500 0.0831192159 0.0393604539 0.0818234478 0.0422848162 3.0150000000 
0.0388490045 0.0490325225 0.0786767206 0.0348097931 0.0726605424 0.0448316162 3.2700000000 
0.0330158275 0.0497908044 0.0757125946 0.0294350020 0.0685811464 0.0441084887 3.5250000000 
0.0274976914 0.0513532763 0.0752631343 0.0256267323 0.0660367316 0.0491275567 3.7800000000 
0.0266377839 0.0552250191 0.0707490649 0.0228752566 0.0637300892 0.0503601660 4.0200000000 
0.0248675277 0.0544939502 0.0675266441 0.0217935736 0.0628909488 0.0516238991 4.2750000000 
0.0226325989 0.0543200700 0.0641961226 0.0215952699 0.0590078218 0.0522138120 4.5300000000 
0.0221231283 0.0526789155 0.0621127672 0.0232633622 0.0582155208 0.0520225390 4.7850000000 
0.0242450073 0.0524846628 0.0572954201 0.0152137517 0.0538179633 0.0514449303 5.0250000000 
0.0200514730 0.0518110376 0.0549340889 0.0160897627 0.0553145234 0.0540963694 5.2800000000 
0.0192369282 0.0447504815 0.0450198745 0.0119992016 0.0489413506 0.0467379138 5.5350000000 
0.0186535717 0.0413804553 0.0402543122 0.0095469635 0.0431822777 0.0436518819 5.7900000000 
0.0129572843 0.0329875088 0.0370160393 0.0095096544 0.0403218407 0.0395788835 6.0300000000 
0.0124087680 0.0303897677 0.0318116676 0.0099871732 0.0330852052 0.0328527251 6.2850000000 
0.0097363346 0.0270503443 0.0305084750 0.0151234883 0.0371046027 0.0336926466 6.5400000000 
0.0072498772 0.0213786496 0.0283728335 0.0156933665 0.0326781446 0.0241565909 6.7950000000 
0.0118601378 0.0217253404 0.0220766449 0.0113132921 0.0245860359 0.0217932104 7.0350000000 
0.0094868301 0.0219026313 0.0224767070 0.0097596346 0.0150132410 0.0134444974 7.2900000000 
0.0083243597 0.0192994786 0.0222052703 0.0111283357 0.0109921414 0.0105920026 7.5450000000 
0.0096478314 0.0143435892 0.0153099049 0.0105896990 0.0097685629 0.0090621598 7.8000000000 
0.0106004951 0.0103841648 0.0114097530 0.0110904102 0.0139102613 0.0154319000 8.0400000000 
0.0113471925 0.0107998462 0.0119102058 0.0121037340 0.0141382618 0.0123342816 8.2950000000 
0.0081642102 0.0161556756 0.0154963248 0.0125367861 0.0174531534 0.0153405928 8.5500000000 
0.0055293317 0.0211363826 0.0219915200 0.0068669881 0.0229002686 0.0199571640 8.8050000000 
0.0047448722 0.0205062868 0.0209272434 0.0063820594 0.0227129058 0.0213599250 9.0450000000 
0.0105647892 0.0284897392 0.0294489736 0.0089403167 0.0288816452 0.0270525713 9.3000000000 
0.0068388807 0.0291917584 0.0297549086 0.0082724967 0.0251274058 0.0250597530 9.5550000000 
0.0070748003 0.0294370893 0.0324830230 0.0128206034 0.0320099024 0.0291270926 9.8100000000 
0.0092852014 0.0330438269 0.0342313071 0.0148966883 0.0292126624 0.0316377914 10.0500000000 
0.0122232029 0.0372728866 0.0366055239 0.0158925334 0.0316933518 0.0348868018 10.3050000000 
0.0154743011 0.0407682121 0.0399453593 0.0168986940 0.0313084111 0.0348172942 10.5600000000 
0.0153241202 0.0379763392 0.0356044451 0.0166703249 0.0317043524 0.0351359935 10.8150000000 
0.0172044361 0.0397702563 0.0363496634 0.0157528824 0.0320396070 0.0358270681 11.0550000000 
0.0214401220 0.0370240308 0.0352472307 0.0144895450 0.0331696606 0.0378710254 11.3100000000 
0.0223382216 0.0394668488 0.0334945976 0.0156653483 0.0346514739 0.0378268365 11.5650000000 
0.0204107342 0.0351589250 0.0327565110 0.0126984759 0.0325816570 0.0392673696 11.8200000000 
0.0224592159 0.0349053137 0.0301042880 0.0073623485 0.0331232437 0.0365478247 12.0600000000 
0.0234517961 0.0324063060 0.0276944948 0.0089203654 0.0349077841 0.0380859864 12.3150000000 
0.0236838885 0.0320949349 0.0281666527 0.0152305219 0.0354181480 0.0367895093 12.5700000000 
0.0271121199 0.0322806334 0.0273853737 0.0154668235 0.0410648836 0.0411923808 12.8250000000 
0.0244832748 0.0270680723 0.0229342107 0.0163969091 0.0364951917 0.0362948850 13.0650000000 
0.0274902452 0.0274347118 0.0256321364 0.0205389395 0.0352177114 0.0347100029 13.3200000000 
0.0271120406 0.0309332638 0.0229315017 0.0141183091 0.0269335364 0.0297555301 13.5750000000 
0.0259313616 0.0376532255 0.0325447569 0.0267857897 0.0302483581 0.0266361379 13.8300000000 
0.0222719814 0.0262308313 0.0267964249 0.0216888105 0.0283914075 0.0256561469 14.0700000000 
0.0206747731 0.0190830785 0.0137489209 0.0209934619 0.0206375978 0.0148860332 14.3250000000 
0.0237125318 0.0204577059 0.0117480622 0.0217155326 0.0114304294 0.0122709763 14.5800000000 
0.0218366801 0.0227781498 0.0153284971 0.0218272344 0.0116603771 0.0135967075 14.8350000000 
0.0193669757 0.0281482185 0.0254292271 0.0193392234 0.0191179973 0.0192458143 15.0750000000 
0.0014148329 0.0194773969 0.0223132469 0.0148096575 0.0152032816 0.0131183477 15.3300000000 
0.0038545273 0.0149852539 0.0105487694 0.0131501812 0.0108352286 0.0106367708 15.5850000000 
0.0194257280 0.0276085863 0.0189229924 0.0134391488 0.0130139294 0.0206556985 15.8400000000 
0.0100891862 0.0239929760 0.0155504556 0.0139339895 0.0124110245 0.0214115190 16.0800000000 
0.0078564094 0.0207614467 0.0155688865 0.0125019743 0.0138629978 0.0204723162 16.3350000000 
0.0098141792 0.0222907602 0.0165635716 0.0118628674 0.0168298992 0.0223410648 16.5900000000 
0.0105299606 0.0228641093 0.0158168464 0.0110671534 0.0202272582 0.0228158974 16.8450000000 
0.0083950070 0.0225679569 0.0171999797 0.0105267634 0.0213721426 0.0238925349 17.0850000000 
0.0085779242 0.0223885017 0.0187594714 0.0109509397 0.0220638912 0.0248713867 17.3400000000 
0.0133830852 0.0242673250 0.0188156693 0.0170972206 0.0228768660 0.0284246386 17.5950000000 
0.0137931701 0.0230226690 0.0184676330 0.0267329425 0.0220586018 0.0293293072 17.8500000000 
0.0158635131 0.0203941081 0.0206859443 0.0216162261 0.0224849838 0.0275167204 18.0900000000 
0.0162910356 0.0214534097 0.0208316041 0.0090950470 0.0315162206 0.0314141745 18.3450000000 
0.0149464451 0.0243117915 0.0278698141 0.0161169165 0.0353910413 0.0318378204 18.6000000000 
0.0139622330 0.0235562486 0.0256425489 0.0138677960 0.0323947907 0.0289170603 18.8550000000 
0.0128994487 0.0235743319 0.0242608419 0.0154554225 0.0343861271 0.0291489699 19.0950000000 
0.0124882426 0.0251828151 0.0260532043 0.0163848477 0.0348309980 0.0293433667 19.3500000000 
0.0115098522 0.0256947108 0.0261042601 0.0142421880 0.0322145660 0.0299488420 19.6050000000 
0.0103523729 0.0261489300 0.0265114029 0.0135057574 0.0317584196 0.0307582017 19.8600000000 
0.0090237911 0.0273532689 0.0278824968 0.0135105322 0.0327825991 0.0315213495 20.1000000000 
0.0075306435 0.0285381010 0.0277396992 0.0137032658 0.0331759056 0.0317485169 20.3550000000 
0.0075002855 0.0291688172 0.0275501522 0.0153834425 0.0346659638 0.0331077413 20.6100000000 
0.0071694018 0.0301161816 0.0294136802 0.0166495017 0.0366539686 0.0343811955 20.8650000000 
0.0068466592 0.0323105930 0.0336141643 0.0151595525 0.0372374435 0.0351162226 21.1050000000 
0.0072855337 0.0362263540 0.0380795652 0.0116613643 0.0396080325 0.0372570240 21.3600000000 
0.0085705743 0.0392200758 0.0401474127 0.0106343017 0.0418505827 0.0398896154 21.6150000000 
0.0092892478 0.0425003781 0.0436035738 0.0115408511 0.0430237038 0.0413827951 21.8700000000 
0.0088761408 0.0434471732 0.0442384335 0.0108740198 0.0423449852 0.0412221021 22.1100000000 
0.0087032143 0.0425004690 0.0435029016 0.0111813021 0.0406321929 0.0402613316 22.3650000000 
0.0089450246 0.0433930127 0.0426423668 0.0116732163 0.0387973561 0.0399191222 22.6200000000 
0.0106411677 0.0424177287 0.0401705852 0.0115019844 0.0373526738 0.0406578803 22.8750000000 
0.0098696458 0.0401142796 0.0381217261 0.0099964461 0.0355959590 0.0401495270 23.1150000000 
0.0097572656 0.0375542278 0.0342081119 0.0072374510 0.0326984230 0.0376281639 23.3700000000 
0.0092144238 0.0337251628 0.0307181734 0.0057758270 0.0302724379 0.0352747264 23.6250000000 
0.0114315535 0.0298059501 0.0273384569 0.0053185666 0.0288139982 0.0332082005 23.8800000000 
0.0123181269 0.0264310812 0.0241808403 0.0050486960 0.0277856099 0.0316911347 24.1200000000 
0.0102574552 0.0219855540 0.0209324199 0.0048694801 0.0261858096 0.0303454297 24.3750000000 
0.0124635275 0.0196709263 0.0181848256 0.0049988044 0.0231696197 0.0269089183 24.6300000000 
0.0155878397 0.0185051646 0.0163304634 0.0068867519 0.0213416845 0.0234924486 24.8850000000 
0.0188942055 0.0170690572 0.0155609630 0.0114909836 0.0248159548 0.0248626037 25.1250000000 
0.0214362412 0.0163069834 0.0163036137 0.0156707853 0.0314059383 0.0311912885 25.3800000000 
0.0223655248 0.0158341300 0.0170596195 0.0164124277 0.0389773311 0.0380281179 25.6350000000 
0.0240311528 0.0164044845 0.0165735838 0.0166715284 0.0411295519 0.0429940462 25.8900000000 
0.0253711180 0.0186736370 0.0163976676 0.0197384497 0.0341147847 0.0395490746 26.1300000000 
0.0255452745 0.0219318083 0.0192901773 0.0241954702 0.0377235395 0.0405722873 26.3850000000 
0.0244020812 0.0225181881 0.0206171113 0.0224653584 0.0370997228 0.0391567874 26.6400000000 
0.0238250960 0.0210615851 0.0184401315 0.0219539776 0.0368707241 0.0385140732 26.8950000000 
0.0251940077 0.0227652713 0.0181828142 0.0237986320 0.0368830107 0.0396696268 27.1350000000 
0.0245611626 0.0274716122 0.0237972199 0.0222551857 0.0378799863 0.0397758480 27.3900000000 
0.0173129361 0.0307086742 0.0323707172 0.0218112945 0.0378981619 0.0377659080 27.6450000000 
0.0090492042 0.0251185008 0.0266687033 0.0171869121 0.0294317909 0.0317245221 27.9000000000 
0.0086929059 0.0215756042 0.0186009751 0.0118158615 0.0204114722 0.0272413866 28.1400000000 
0.0127753162 0.0243210272 0.0183955343 0.0121573864 0.0149481979 0.0269007370 28.3950000000 
0.0078968904 0.0220976138 0.0162575625 0.0129369063 0.0129057555 0.0240592069 28.6500000000 
0.0056966628 0.0218141104 0.0171237538 0.0114342176 0.0133169383 0.0206565844 28.9050000000 
0.0083457354 0.0233061905 0.0182837528 0.0109084489 0.0168687181 0.0228677787 29.1450000000 
0.0098573725 0.0239614626 0.0175485425 0.0102810961 0.0195779299 0.0240836847 29.4000000000 
0.0082680392 0.0234936325 0.0185777931 0.0098547571 0.0205080249 0.0247603848 29.6550000000 
0.0088461776 0.0232109153 0.0198340402 0.0102714892 0.0215026422 0.0258075519 29.9100000000 
0.0133719086 0.0248606588 0.0197022573 0.0157580292 0.0228983980 0.0293083556 30.1500000000 
0.0141662872 0.0237951575 0.0188729296 0.0254719330 0.0225658791 0.0304451984 30.4050000000 
0.0163336571 0.0209983157 0.0208193180 0.0206471429 0.0230782008 0.0283961515 30.6600000000 
0.0166271508 0.0219771602 0.0214781581 0.0090646390 0.0318529843 0.0320020873 30.9150000000 
0.0155068307 0.0245494766 0.0281109758 0.0158352955 0.0355132410 0.0322992667 31.1550000000 
0.0145340032 0.0238340114 0.0261188694 0.0137510878 0.0326109631 0.0292728050 31.4100000000 
0.0131732749 0.0237903798 0.0245745617 0.0154543291 0.0346410924 0.0293949178 31.6650000000 
0.0126710422 0.0253552498 0.0263177125 0.0163715758 0.0349965083 0.0295286699 31.9200000000 
0.0117253687 0.0258075303 0.0262999688 0.0143609413 0.0325264163 0.0300270421 32.1600000000 
0.0105004550 0.0261943766 0.0265675972 0.0135527907 0.0319193955 0.0307702715 32.4150000000 
0.0089756311 0.0274286256 0.0279703126 0.0135590381 0.0329273704 0.0315247819 32.6700000000 
0.0073853452 0.0285820984 0.0277688431 0.0137720995 0.0332633617 0.0317193290 32.9250000000 
0.0074076234 0.0291553269 0.0275341911 0.0153416874 0.0345862500 0.0329936198 33.1650000000 
0.0071492831 0.0300559585 0.0292770895 0.0166788880 0.0366323497 0.0343301224 33.4200000000 
0.0068280456 0.0323582502 0.0336909378 0.0151373982 0.0373008769 0.0351351681 33.6750000000 
0.0073014276 0.0362782155 0.0381216792 0.0116284746 0.0396983180 0.0373136471 33.9300000000 
0.0085198995 0.0390968997 0.0400414129 0.0105926786 0.0418145063 0.0398068866 34.1700000000 
0.0092938769 0.0423608166 0.0434739431 0.0115755985 0.0430386569 0.0413593283 34.4250000000 
0.0088675392 0.0434277023 0.0442243853 0.0108895007 0.0423436148 0.0412099663 34.6800000000 
0.0086976653 0.0424919191 0.0434980388 0.0112065401 0.0406165181 0.0402433751 34.9350000000 
0.0088920907 0.0433516371 0.0427279066 0.0116764315 0.0388772299 0.0398991277 35.1750000000 
0.0106040709 0.0425008611 0.0402522201 0.0115396594 0.0374140946 0.0406204114 35.4300000000 
0.0098497895 0.0400621818 0.0380636932 0.0099667736 0.0355554620 0.0401122510 35.6850000000 
0.0097474817 0.0374922908 0.0341347596 0.0072106528 0.0326477970 0.0375759463 35.9400000000 
0.0092004284 0.0339025912 0.0308464098 0.0058158222 0.0303458244 0.0353529456 36.1800000000 
0.0112895965 0.0299430790 0.0274845903 0.0053365563 0.0288543127 0.0332809773 36.4350000000 
0.0122923410 0.0263607615 0.0241277796 0.0050478039 0.0277578183 0.0316578244 36.6900000000 
0.0102478893 0.0219237221 0.0208835352 0.0048701781 0.0261425576 0.0302994104 36.9450000000 
0.0122994374 0.0197160980 0.0182854425 0.0049775056 0.0233084707 0.0270865701 37.1850000000 
0.0154600112 0.0185690111 0.0163923686 0.0067275762 0.0213098079 0.0235580468 37.4400000000 
0.0189487403 0.0170498163 0.0155591916 0.0115680977 0.0248992433 0.0249230261 37.6950000000 
0.0214542968 0.0162985957 0.0163200514 0.0157046590 0.0314941865 0.0312818362 37.9500000000 
0.0223128960 0.0158462119 0.0170556379 0.0164235735 0.0385682781 0.0376865295 38.1900000000 
0.0239520753 0.0163370606 0.0166043859 0.0166110097 0.0415554022 0.0430422123 38.4450000000 
0.0253850303 0.0187183104 0.0164100531 0.0198107283 0.0341193895 0.0395328941 38.7000000000 
0.0255376888 0.0219691224 0.0193437630 0.0242155001 0.0377745767 0.0405946959 38.9550000000 
0.0244641436 0.0225819210 0.0206831495 0.0225898129 0.0372215427 0.0392934775 39.1950000000 
0.0238017830 0.0210727416 0.0185123180 0.0218758827 0.0368324756 0.0384583762 39.4500000000 
0.0252170352 0.0228165882 0.0182047938 0.0237996003 0.0368833901 0.0396851631 39.7050000000 
0.0245071492 0.0275491785 0.0239392793 0.0222408275 0.0379194566 0.0397776842 39.9600000000 
0.0177422711 0.0307364755 0.0322227148 0.0218920707 0.0380875264 0.0379577226 40.2000000000 
0.0092789485 0.0254675588 0.0271759966 0.0174715536 0.0299086211 0.0320260616 40.4550000000 
0.0087478322 0.0215938747 0.0185544711 0.0117669731 0.0203033544 0.0272140245 40.7100000000 
0.0127885323 0.0243376966 0.0183937624 0.0121922919 0.0149045201 0.0269037906 40.9650000000 
0.0082747849 0.0222565798 0.0163696934 0.0129884660 0.0129688501 0.0243138956 41.2050000000 
0.0055417384 0.0217209452 0.0169935985 0.0114797953 0.0131932879 0.0206218624 41.4600000000 
0.0083751444 0.0233189968 0.0182743476 0.0109015973 0.0169205854 0.0228975842 41.7150000000 
0.0098607224 0.0239654480 0.0175495244 0.0102716065 0.0196013246 0.0240935811 41.9700000000 
0.0083695964 0.0235371525 0.0185076805 0.0098636901 0.0204778698 0.0247313680 42.2100000000 
0.0086707996 0.0231709910 0.0198013241 0.0101892404 0.0214431811 0.0257168673 42.4650000000 
0.0134168063 0.0248804709 0.0196869973 0.0158968674 0.0229139850 0.0293691813 42.7200000000 
0.0141746485 0.0237479574 0.0188846585 0.0255561299 0.0225476926 0.0304096041 42.9750000000 
0.0162245824 0.0210564029 0.0207852906 0.0213744675 0.0229041464 0.0283679880 43.2150000000 
0.0166983303 0.0218438463 0.0212442882 0.0086367937 0.0314086036 0.0318196216 43.4700000000 
0.0155041780 0.0245634832 0.0281551374 0.0158320392 0.0354824207 0.0322530136 43.7250000000 
0.0145050420 0.0238164123 0.0260627059 0.0137415969 0.0326009694 0.0292548546 43.9800000000 
0.0131947859 0.0237361374 0.0245323806 0.0153333015 0.0345094558 0.0293716447 44.2200000000 
0.0127052043 0.0253013196 0.0262633505 0.0164254318 0.0350931498 0.0295228880 44.4750000000 
0.0117086504 0.0258091146 0.0262921715 0.0143336415 0.0324984452 0.0300377938 44.7300000000 
0.0104823861 0.0262060969 0.0265857013 0.0135530789 0.0319285596 0.0307819712 44.9850000000 
0.0090583136 0.0273638828 0.0279307704 0.0135667337 0.0328904836 0.0315063833 45.2250000000 
0.0074197290 0.0285470070 0.0278041066 0.0137290671 0.0332477025 0.0316960087 45.4800000000 
0.0074097773 0.0291639232 0.0275428532 0.0153699345 0.0346202986 0.0330192427 45.7350000000 
0.0071422348 0.0300756329 0.0293205818 0.0166805561 0.0366467845 0.0343407687 45.9900000000 
0.0068298167 0.0322090673 0.0334523080 0.0152692827 0.0372449988 0.0350783486 46.2300000000 
0.0072574848 0.0361098140 0.0379944520 0.0117758065 0.0395735560 0.0371886952 46.4850000000 
0.0085387959 0.0391355970 0.0400765227 0.0106101376 0.0418392976 0.0398385305 46.7400000000 
0.0092942127 0.0424058231 0.0435187325 0.0115706480 0.0430440182 0.0413697147 46.9950000000 
0.0088895671 0.0434721661 0.0442753965 0.0109000210 0.0424093750 0.0412470369 47.2350000000 
0.0087006587 0.0424857382 0.0435008895 0.0111799599 0.0406996246 0.0402814919 47.4900000000 
0.0089079500 0.0433611430 0.0426984604 0.0116796892 0.0388530378 0.0399028212 47.7450000000 
0.0106168573 0.0424695806 0.0402216698 0.0115308659 0.0373944397 0.0406302526 48.0000000000 
0.0099003329 0.0401694018 0.0381953152 0.0100806344 0.0356667309 0.0401949938 48.2400000000 
0.0097544616 0.0376268233 0.0343178828 0.0073156716 0.0327785573 0.0376940270 48.4950000000 
0.0092020529 0.0338406824 0.0308014249 0.0058046238 0.0303185662 0.0353226911 48.7500000000 
0.0113339316 0.0298950060 0.0274349076 0.0053321338 0.0288376645 0.0332523060 49.0050000000 
0.0123608795 0.0265484926 0.0242734324 0.0050598233 0.0278092017 0.0317103798 49.2450000000 
0.0102775881 0.0220960242 0.0210231332 0.0048733042 0.0262431705 0.0303925004 49.5000000000 
0.0123518376 0.0196996743 0.0182521903 0.0049842290 0.0232606737 0.0270253506 49.7550000000 
0.0153330573 0.0186350415 0.0164578839 0.0065753464 0.0212996624 0.0236455380 49.9950000000 


==> fig/Manipulator_AgentError_distributed.txt <==
Agent1_e Agent2_e Agent3_e Agent4_e Agent5_e Agent6_e t_set 
0.9149004621 0.6370967165 1.2547802227 0.8788736157 1.4230370384 1.0180708615 0.0000000000 
0.9427039761 0.3614359353 1.1514703957 0.7783678559 1.4948452338 0.6643642389 0.2550000000 
0.7578001379 0.2190721327 1.0144550445 0.6083624711 1.2168203506 0.4859185334 0.5100000000 
0.5774884718 0.1570562853 0.7765675583 0.4671641617 0.9244331248 0.3550827853 0.7650000000 
0.4417968313 0.1058376091 0.6020311752 0.3629912010 0.7036233610 0.2560133380 1.0050000000 
0.3293620448 0.0685833773 0.4529607691 0.2757760863 0.5279839259 0.1806102464 1.2600000000 
0.2461834965 0.0423346835 0.3393061477 0.2076153396 0.3880958017 0.1246041149 1.5150000000 
0.1845702318 0.0314097097 0.2538527593 0.1554025496 0.2927430748 0.0920636872 1.7700000000 
0.1425973778 0.0259234605 0.1971445395 0.1192702695 0.2212562097 0.0662616978 2.0100000000 
0.1048313680 0.0214658550 0.1509696740 0.0874242720 0.1652408333 0.0494886276 2.2650000000 
0.0742977910 0.0297566932 0.1151016401 0.0650435669 0.1266566250 0.0408043766 2.5200000000 
0.0556470483 0.0411036555 0.0910750219 0.0493027875 0.0970807671 0.0334581115 2.7750000000 
0.0446235228 0.0459194712 0.0808912805 0.0396995698 0.0792913693 0.0356639520 3.0150000000 
0.0367447241 0.0494276330 0.0783281943 0.0346729093 0.0702437877 0.0386286489 3.2700000000 
0.0313516728 0.0477862391 0.0765211097 0.0290591470 0.0652364966 0.0388292994 3.5250000000 
0.0247750993 0.0519326463 0.0718893248 0.0261295132 0.0622565604 0.0439458771 3.7800000000 
0.0252294463 0.0545527742 0.0702731250 0.0221462541 0.0597348002 0.0467380186 4.0200000000 
0.0231866493 0.0527058550 0.0650090237 0.0219996775 0.0594629541 0.0483261865 4.2750000000 
0.0237588992 0.0538241999 0.0620078859 0.0194106403 0.0588214564 0.0518852302 4.5300000000 
0.0248928847 0.0544440485 0.0592042250 0.0173296844 0.0559200540 0.0510628486 4.7850000000 
0.0212823721 0.0501843378 0.0563890445 0.0188745657 0.0544644494 0.0504380201 5.0250000000 
0.0190168711 0.0466925091 0.0502478370 0.0135566237 0.0497524317 0.0468283704 5.2800000000 
0.0190022833 0.0424506481 0.0414854260 0.0100633126 0.0489495498 0.0473071902 5.5350000000 
0.0110682081 0.0352169328 0.0350213939 0.0076672387 0.0408353737 0.0402062506 5.7900000000 
0.0145818886 0.0356069875 0.0428006145 0.0114288195 0.0392082670 0.0377704737 6.0300000000 
0.0125064590 0.0313467025 0.0318184747 0.0088746278 0.0401254242 0.0369836345 6.2850000000 
0.0073954820 0.0276287193 0.0284222675 0.0084313802 0.0316609488 0.0303563830 6.5400000000 
0.0093957817 0.0244214213 0.0266925734 0.0118648451 0.0299728748 0.0243054966 6.7950000000 
0.0074088296 0.0243107132 0.0220998155 0.0086406599 0.0218345591 0.0194882921 7.0350000000 
0.0080073538 0.0205373986 0.0206937812 0.0132185939 0.0171993489 0.0111215275 7.2900000000 
0.0090698795 0.0164881502 0.0208787678 0.0111606774 0.0113950395 0.0111533159 7.5450000000 
0.0070350122 0.0168723654 0.0169770842 0.0113684355 0.0107638860 0.0112609348 7.8000000000 
0.0086719562 0.0155393889 0.0156860818 0.0126469089 0.0180206397 0.0168137282 8.0400000000 
0.0083322109 0.0188847173 0.0180932658 0.0138197389 0.0161845267 0.0177346120 8.2950000000 
0.0064311666 0.0199420761 0.0180341025 0.0105457424 0.0190338328 0.0201015034 8.5500000000 
0.0054572159 0.0196773602 0.0192033290 0.0081535328 0.0213174751 0.0219958354 8.8050000000 
0.0043440873 0.0212372372 0.0219922103 0.0045294211 0.0208717949 0.0212952208 9.0450000000 
0.0041295728 0.0219571579 0.0243557771 0.0111121025 0.0259772970 0.0229220344 9.3000000000 
0.0063948915 0.0290730108 0.0299066344 0.0074414900 0.0272952597 0.0249305126 9.5550000000 
0.0063931470 0.0330983763 0.0359625523 0.0136526360 0.0297388825 0.0280730028 9.8100000000 
0.0069313387 0.0330644673 0.0346472086 0.0160689745 0.0287546882 0.0306095140 10.0500000000 
0.0086722607 0.0357799204 0.0387297019 0.0186088748 0.0288626376 0.0294161308 10.3050000000 
0.0117539639 0.0372396235 0.0353417119 0.0145245527 0.0290116094 0.0323217417 10.5600000000 
0.0128120040 0.0357578213 0.0336897886 0.0158494158 0.0305898041 0.0323385206 10.8150000000 
0.0140411060 0.0366251163 0.0359636298 0.0162677904 0.0347922185 0.0352029689 11.0550000000 
0.0177366809 0.0372995050 0.0323450777 0.0164086396 0.0314260146 0.0347381517 11.3100000000 
0.0172591264 0.0326774299 0.0309722588 0.0148235763 0.0323224773 0.0352512915 11.5650000000 
0.0207929659 0.0367800227 0.0304481493 0.0110439558 0.0319693976 0.0356424152 11.8200000000 
0.0179975077 0.0335175884 0.0292503257 0.0108639352 0.0335765750 0.0377876793 12.0600000000 
0.0214303442 0.0282211751 0.0250149296 0.0069575996 0.0325816777 0.0356713608 12.3150000000 
0.0200584647 0.0283572470 0.0253932542 0.0104680063 0.0319378393 0.0321580538 12.5700000000 
0.0234064716 0.0300960069 0.0260856325 0.0106181060 0.0336588287 0.0348028452 12.8250000000 
0.0302463995 0.0317125745 0.0282330202 0.0168583490 0.0405582709 0.0411663616 13.0650000000 
0.0270290429 0.0282157217 0.0230422441 0.0186378336 0.0316863274 0.0326728633 13.3200000000 
0.0250765580 0.0295472884 0.0287867250 0.0229981719 0.0344772765 0.0353537350 13.5750000000 
0.0217436126 0.0378859556 0.0380708281 0.0256599669 0.0292985497 0.0261592641 13.8300000000 
0.0210899179 0.0241850646 0.0292875747 0.0265366575 0.0259279520 0.0209175721 14.0700000000 
0.0210410601 0.0184242850 0.0203715169 0.0256527242 0.0237223912 0.0187615632 14.3250000000 
0.0196081872 0.0202136821 0.0180401275 0.0218228877 0.0189810359 0.0173844302 14.5800000000 
0.0193069855 0.0229142274 0.0204342925 0.0204428003 0.0186636766 0.0173225536 14.8350000000 
0.0120515346 0.0210403584 0.0225704415 0.0174166900 0.0153490447 0.0131923086 15.0750000000 
0.0103813094 0.0208836438 0.0257444741 0.0157244677 0.0110345447 0.0098124034 15.3300000000 
0.0115221439 0.0217554594 0.0204054189 0.0142041764 0.0120192072 0.0118749660 15.5850000000 
0.0140271210 0.0223293070 0.0142306022 0.0133794686 0.0121152445 0.0150585642 15.8400000000 
0.0108606065 0.0220618118 0.0146162182 0.0115663470 0.0143640348 0.0176461877 16.0800000000 
0.0067247124 0.0229247302 0.0172006725 0.0111569945 0.0173152461 0.0212612727 16.3350000000 
0.0075986404 0.0240013576 0.0190470819 0.0111553711 0.0220300808 0.0239225629 16.5900000000 
0.0071405028 0.0232336980 0.0182126475 0.0102427919 0.0258500921 0.0268205121 16.8450000000 
0.0099020783 0.0245911763 0.0189864305 0.0096306203 0.0267916188 0.0284060539 17.0850000000 
0.0147114140 0.0280474054 0.0221517167 0.0096056708 0.0293805344 0.0328148633 17.3400000000 
0.0129788706 0.0258797534 0.0208933275 0.0132923755 0.0289256360 0.0330329719 17.5950000000 
0.0150800195 0.0209151985 0.0171984770 0.0230537034 0.0241771248 0.0289077479 17.8500000000 
0.0152727648 0.0182278085 0.0193980382 0.0213538299 0.0247030356 0.0290766588 18.0900000000 
0.0127879905 0.0191908872 0.0198758702 0.0063392186 0.0313529594 0.0297928488 18.3450000000 
0.0137893934 0.0224803279 0.0287601812 0.0176436231 0.0362914771 0.0302166763 18.6000000000 
0.0131389987 0.0244023199 0.0293919238 0.0149936490 0.0361360250 0.0313683570 18.8550000000 
0.0123633090 0.0259534347 0.0279545656 0.0140738521 0.0332776782 0.0292813576 19.0950000000 
0.0120823743 0.0278517283 0.0281123625 0.0138482768 0.0311319696 0.0280084814 19.3500000000 
0.0115805911 0.0265548096 0.0273129837 0.0134435786 0.0299134958 0.0282434408 19.6050000000 
0.0111943171 0.0263589169 0.0276705821 0.0148003043 0.0290228512 0.0291304749 19.8600000000 
0.0104777048 0.0265218890 0.0282183822 0.0143304457 0.0305833012 0.0312453338 20.1000000000 
0.0094810894 0.0276911311 0.0280297812 0.0141533971 0.0327947742 0.0331479021 20.3550000000 
0.0075384432 0.0292628056 0.0288610455 0.0163621781 0.0352984663 0.0344649294 20.6100000000 
0.0067265155 0.0311480677 0.0313652374 0.0161814324 0.0361242319 0.0352878769 20.8650000000 
0.0068004710 0.0331139632 0.0341840283 0.0149341155 0.0364679369 0.0364471303 21.1050000000 
0.0065951258 0.0349125424 0.0365009367 0.0124457772 0.0374790940 0.0371074907 21.3600000000 
0.0067809634 0.0363083377 0.0381164982 0.0090599319 0.0383817858 0.0373201878 21.6150000000 
0.0069651708 0.0383192997 0.0406631117 0.0098055756 0.0396907907 0.0379090764 21.8700000000 
0.0071792997 0.0411437123 0.0435399257 0.0099356171 0.0400048088 0.0384242053 22.1100000000 
0.0079643498 0.0424859888 0.0439215196 0.0097706480 0.0384880338 0.0383419949 22.3650000000 
0.0078321345 0.0422108844 0.0420761798 0.0116258209 0.0366420514 0.0376978004 22.6200000000 
0.0078966008 0.0408373881 0.0402986211 0.0113344441 0.0350405798 0.0370000338 22.8750000000 
0.0086534822 0.0386321305 0.0369315365 0.0092497221 0.0334868817 0.0365743312 23.1150000000 
0.0082693210 0.0359064431 0.0332032234 0.0070873869 0.0314116720 0.0356594364 23.3700000000 
0.0073814894 0.0327442053 0.0304936570 0.0061724499 0.0289465989 0.0335333127 23.6250000000 
0.0085629007 0.0295672525 0.0272804681 0.0060443568 0.0268755011 0.0318077909 23.8800000000 
0.0101813882 0.0256141980 0.0231750976 0.0063681370 0.0253305951 0.0300523921 24.1200000000 
0.0132701436 0.0238001059 0.0205112060 0.0071708375 0.0241666298 0.0289715023 24.3750000000 
0.0129212274 0.0194745752 0.0173613887 0.0077430446 0.0235830644 0.0279352676 24.6300000000 
0.0140635876 0.0140939460 0.0134345233 0.0074991717 0.0216734586 0.0229421476 24.8850000000 
0.0164485836 0.0121688323 0.0115272252 0.0077003149 0.0199760272 0.0203479343 25.1250000000 
0.0210750016 0.0125160919 0.0115362086 0.0098154448 0.0244214654 0.0251462050 25.3800000000 
0.0253447313 0.0134033101 0.0132594532 0.0142627601 0.0326516816 0.0327893618 25.6350000000 
0.0260141854 0.0156027145 0.0164048968 0.0197767647 0.0372861658 0.0350875397 25.8900000000 
0.0252162845 0.0185569676 0.0202708152 0.0246060030 0.0331306128 0.0340249842 26.1300000000 
0.0249012339 0.0219551184 0.0249267375 0.0273763812 0.0339541731 0.0331159197 26.3850000000 
0.0246754516 0.0231864855 0.0264249518 0.0267883113 0.0334260162 0.0319678815 26.6400000000 
0.0242735290 0.0214989825 0.0236225884 0.0257239201 0.0333283053 0.0322894989 26.8950000000 
0.0244145820 0.0229704036 0.0241732347 0.0255997300 0.0354835771 0.0343821029 27.1350000000 
0.0237698146 0.0289261012 0.0293502206 0.0235092847 0.0355018618 0.0345248239 27.3900000000 
0.0191313040 0.0311380357 0.0318903968 0.0203804384 0.0312347740 0.0307204545 27.6450000000 
0.0133877189 0.0274791202 0.0305096930 0.0172154701 0.0252723471 0.0255100708 27.9000000000 
0.0131604728 0.0252381269 0.0247206388 0.0140592641 0.0197325364 0.0234532877 28.1400000000 
0.0160877810 0.0250431941 0.0177947812 0.0125067031 0.0173353330 0.0267094987 28.3950000000 
0.0121206771 0.0248488326 0.0182357880 0.0105420827 0.0193716656 0.0291512637 28.6500000000 
0.0069170365 0.0254271594 0.0201115466 0.0101742557 0.0201416697 0.0248399859 28.9050000000 
0.0075840206 0.0260464042 0.0208236073 0.0102540629 0.0205119165 0.0246315216 29.1450000000 
0.0071399223 0.0250968324 0.0199991710 0.0094609090 0.0229151065 0.0265461042 29.4000000000 
0.0099911591 0.0262376588 0.0205256946 0.0089466351 0.0251862244 0.0287842787 29.6550000000 
0.0147390899 0.0293632758 0.0233986087 0.0089755242 0.0283256193 0.0329425515 29.9100000000 
0.0130519855 0.0271083776 0.0221247373 0.0121075817 0.0281877845 0.0328553646 30.1500000000 
0.0149052060 0.0217598835 0.0176477784 0.0216853548 0.0238163230 0.0288838184 30.4050000000 
0.0152328126 0.0184759650 0.0191795446 0.0202706392 0.0244147698 0.0294794393 30.6600000000 
0.0127823736 0.0190208645 0.0201760931 0.0064308640 0.0312207395 0.0301402084 30.9150000000 
0.0137464266 0.0215781620 0.0282397495 0.0173118180 0.0359747668 0.0303776205 31.1550000000 
0.0132158055 0.0229122613 0.0287941343 0.0149963707 0.0361778864 0.0315140084 31.4100000000 
0.0123847571 0.0236426351 0.0269372748 0.0140548702 0.0333558648 0.0293646534 31.6650000000 
0.0121026591 0.0248523214 0.0269126117 0.0138575151 0.0313188186 0.0280447274 31.9200000000 
0.0116259465 0.0246371753 0.0264927158 0.0134566604 0.0302593412 0.0282176782 32.1600000000 
0.0112443702 0.0245137672 0.0268820612 0.0148197854 0.0292109842 0.0286326510 32.4150000000 
0.0104908572 0.0251580409 0.0275755077 0.0143505441 0.0303640851 0.0304596235 32.6700000000 
0.0094762466 0.0267269428 0.0275182439 0.0142059460 0.0327162887 0.0327366062 32.9250000000 
0.0076321664 0.0284046408 0.0283882973 0.0163153337 0.0351611414 0.0341668466 33.1650000000 
0.0067289462 0.0304161097 0.0309422015 0.0162590528 0.0361405448 0.0350603881 33.4200000000 
0.0068006282 0.0326276979 0.0339994618 0.0149255933 0.0365179213 0.0363362535 33.6750000000 
0.0065953692 0.0345188625 0.0363286755 0.0124021894 0.0375390696 0.0370402954 33.9300000000 
0.0067670335 0.0358846821 0.0378356247 0.0091428721 0.0383836086 0.0372629051 34.1700000000 
0.0069658768 0.0378789906 0.0403355408 0.0097724411 0.0396846346 0.0378510956 34.4250000000 
0.0071888205 0.0409233056 0.0434145890 0.0099411935 0.0400299774 0.0384099699 34.6800000000 
0.0079717309 0.0422925964 0.0437879289 0.0098056806 0.0384769057 0.0383209040 34.9350000000 
0.0078561564 0.0420927084 0.0420813733 0.0115784211 0.0367281144 0.0377208593 35.1750000000 
0.0078629636 0.0408638062 0.0404106385 0.0114094200 0.0351193165 0.0370186890 35.4300000000 
0.0086609440 0.0386382140 0.0369612440 0.0092170244 0.0334661283 0.0365629616 35.6850000000 
0.0082486334 0.0361151253 0.0333526112 0.0070674592 0.0313781335 0.0356279435 35.9400000000 
0.0073462755 0.0334686349 0.0309835573 0.0061926975 0.0290525021 0.0336229976 36.1800000000 
0.0085310407 0.0304867640 0.0278883206 0.0060424042 0.0269577524 0.0318826154 36.4350000000 
0.0102313571 0.0260842855 0.0233295363 0.0063779577 0.0253148814 0.0300241740 36.6900000000 
0.0132863626 0.0231955946 0.0201365889 0.0071836180 0.0242001433 0.0290462316 36.9450000000 
0.0129436727 0.0191246012 0.0170539594 0.0077360332 0.0237583214 0.0283496824 37.1850000000 
0.0139673399 0.0138541403 0.0131638130 0.0075153383 0.0219489091 0.0236134303 37.4400000000 
0.0164969617 0.0118652311 0.0111849569 0.0077145006 0.0196605341 0.0202863700 37.6950000000 
0.0211500149 0.0123819592 0.0113772197 0.0098623705 0.0226347282 0.0239153455 37.9500000000 
0.0252260136 0.0133801379 0.0131516721 0.0140269189 0.0279354323 0.0286234704 38.1900000000 
0.0260441056 0.0155867722 0.0163535290 0.0195304771 0.0297897580 0.0310983169 38.4450000000 
0.0252070622 0.0186934699 0.0204715119 0.0246681177 0.0329281458 0.0328951189 38.7000000000 
0.0248992272 0.0220481586 0.0250849517 0.0273879115 0.0333954913 0.0317932194 38.9550000000 
0.0246924015 0.0232119205 0.0265149832 0.0268541550 0.0316907464 0.0297894205 39.1950000000 
0.0242835457 0.0214839690 0.0237127949 0.0257341225 0.0307453112 0.0295740281 39.4500000000 
0.0244189553 0.0229063222 0.0241459114 0.0255870946 0.0326346207 0.0316122869 39.7050000000 
0.0237357992 0.0288844601 0.0293277213 0.0234656205 0.0329762509 0.0320214437 39.9600000000 
0.0194165783 0.0311093827 0.0317957352 0.0205158347 0.0294231200 0.0287606393 40.2000000000 
0.0135528256 0.0276166803 0.0306202207 0.0173730911 0.0239383816 0.0238043121 40.4550000000 
0.0131992133 0.0252103124 0.0245882830 0.0140266912 0.0184871856 0.0218850051 40.7100000000 
0.0160994842 0.0250374728 0.0177403695 0.0124792188 0.0164603937 0.0254064324 40.9650000000 
0.0124676012 0.0248659000 0.0181202530 0.0105987313 0.0185357609 0.0280715673 41.2050000000 
0.0069375132 0.0253682157 0.0200603760 0.0101680376 0.0196573370 0.0245143351 41.4600000000 
0.0075845130 0.0260438196 0.0208259456 0.0102500487 0.0203523276 0.0245501594 41.7150000000 
0.0071419499 0.0250940170 0.0199899961 0.0094464244 0.0229227822 0.0264506033 41.9700000000 
0.0097411545 0.0261098239 0.0204305035 0.0089478012 0.0251081009 0.0285412685 42.2100000000 
0.0146699685 0.0293031274 0.0233088525 0.0089619747 0.0281517880 0.0326337683 42.4650000000 
0.0130232088 0.0270346004 0.0220586497 0.0122154679 0.0281321466 0.0327278149 42.7200000000 
0.0149546572 0.0216963344 0.0176276814 0.0218011271 0.0237850390 0.0288209544 42.9750000000 
0.0153503538 0.0185578019 0.0191237811 0.0208681909 0.0242389687 0.0293800795 43.2150000000 
0.0128104738 0.0189156738 0.0199280297 0.0058543386 0.0308837426 0.0301420906 43.4700000000 
0.0137606854 0.0216121047 0.0283229707 0.0173406274 0.0360073960 0.0303913383 43.7250000000 
0.0131952959 0.0229180663 0.0287556365 0.0149549475 0.0361510234 0.0315053332 43.9800000000 
0.0123949368 0.0235843120 0.0269613544 0.0140399137 0.0334893303 0.0294876814 44.2200000000 
0.0121238289 0.0248257050 0.0269182106 0.0138999314 0.0313691254 0.0280498997 44.4750000000 
0.0116199358 0.0246285007 0.0264873952 0.0134690042 0.0302369847 0.0282230529 44.7300000000 
0.0112371988 0.0245176998 0.0268946430 0.0148302827 0.0292023188 0.0286530278 44.9850000000 
0.0105297906 0.0251090247 0.0275644432 0.0144010137 0.0302644457 0.0303599711 45.2250000000 
0.0095404845 0.0266466209 0.0275155675 0.0141427185 0.0326017535 0.0326483065 45.4800000000 
0.0076046897 0.0284303906 0.0284149773 0.0163397154 0.0351912666 0.0341828386 45.7350000000 
0.0067293320 0.0304471973 0.0309848733 0.0162401097 0.0361388776 0.0350761524 45.9900000000 
0.0068055330 0.0325326764 0.0338690585 0.0149868287 0.0364715724 0.0362815164 46.2300000000 
0.0065999006 0.0344455397 0.0362517643 0.0125738380 0.0375002007 0.0370289849 46.4850000000 
0.0067720350 0.0359050532 0.0378621512 0.0091219837 0.0383982431 0.0372686816 46.7400000000 
0.0069660618 0.0379185009 0.0403798235 0.0097905248 0.0397017923 0.0378618091 46.9950000000 
0.0071609043 0.0408031907 0.0433071185 0.0099793107 0.0400623507 0.0383973329 47.2350000000 
0.0079480296 0.0422808993 0.0438514833 0.0097452691 0.0385632669 0.0383399208 47.4900000000 
0.0078486312 0.0420848453 0.0420591596 0.0115971543 0.0367036658 0.0377103563 47.7450000000 
0.0078737502 0.0408357408 0.0403762236 0.0113873678 0.0350970088 0.0370109255 48.0000000000 
0.0086387377 0.0387425075 0.0371415508 0.0093278595 0.0335466625 0.0365837037 48.2400000000 
0.0083138275 0.0362369039 0.0334855468 0.0071389720 0.0314831645 0.0356995863 48.4950000000 
0.0073569368 0.0334303930 0.0309497425 0.0061868361 0.0290182774 0.0335922474 48.7500000000 
0.0085415319 0.0304315708 0.0278290742 0.0060434715 0.0269322696 0.0318604635 49.0050000000 
0.0100781470 0.0262626523 0.0235171076 0.0063508825 0.0253811066 0.0301101024 49.2450000000 
0.0132325973 0.0233193879 0.0202573300 0.0071451228 0.0242301725 0.0290491679 49.5000000000 
0.0129359452 0.0190437038 0.0169978310 0.0077385271 0.0237479369 0.0283135643 49.7550000000 
0.0138724002 0.0140322111 0.0133115289 0.0075326748 0.0220735334 0.0238703567 49.9950000000 


==> fig/Manipulator_AgentError_exact.txt <==
Agent1_e Agent2_e Agent3_e Agent4_e Agent5_e Agent6_e t_set 
0.9149004621 0.6370967165 1.2547802227 0.8788736157 1.4230370384 1.0180708615 0.0000000000 
0.9438237012 0.3455074042 1.1587035736 0.7787853312 1.4970726378 0.6525128252 0.2550000000 
0.7601163226 0.2217143733 1.0215029388 0.6182735676 1.2249720699 0.4869965614 0.5100000000 
0.5758461673 0.1580854100 0.7833767418 0.4691485383 0.9274292735 0.3538645986 0.7650000000 
0.4401353759 0.1086511363 0.5966345850 0.3602080824 0.7022709156 0.2577119968 1.0050000000 
0.3299089308 0.0728081722 0.4460090188 0.2720070624 0.5213174744 0.1847440772 1.2600000000 
0.2465562886 0.0509271201 0.3335735029 0.2048278869 0.3868729242 0.1341190896 1.5150000000 
0.1836623440 0.0389040980 0.2485101050 0.1525868476 0.2864228864 0.0989836467 1.7700000000 
0.1388504067 0.0331282999 0.1862005052 0.1135420735 0.2145394305 0.0755136001 2.0100000000 
0.1029541887 0.0303600112 0.1342261913 0.0810199013 0.1562602794 0.0573509361 2.2650000000 
0.0761160768 0.0299200757 0.0950004390 0.0567490095 0.1127695841 0.0438993810 2.5200000000 
0.0558236458 0.0306468468 0.0680376071 0.0395531721 0.0814060746 0.0340846830 2.7750000000 
0.0410999871 0.0308158022 0.0530254232 0.0284845747 0.0610410359 0.0279985109 3.0150000000 
0.0292494337 0.0296471614 0.0453567505 0.0206744531 0.0472435427 0.0246824020 3.2700000000 
0.0209999256 0.0277771931 0.0422049204 0.0155830970 0.0395602192 0.0237128413 3.5250000000 
0.0159841270 0.0263252199 0.0405120331 0.0121549234 0.0359280867 0.0239763978 3.7800000000 
0.0136258856 0.0258327680 0.0390207028 0.0098208084 0.0345862184 0.0248589042 4.0200000000 
0.0127191176 0.0260343217 0.0371833074 0.0079049565 0.0341855017 0.0262986262 4.2750000000 
0.0124508886 0.0264416102 0.0350792721 0.0063972357 0.0341438208 0.0279608987 4.5300000000 
0.0122577427 0.0266363566 0.0328116891 0.0052924168 0.0340972149 0.0294472015 4.7850000000 
0.0121300545 0.0264670851 0.0306569588 0.0046986756 0.0339393300 0.0304900972 5.0250000000 
0.0121419865 0.0258683505 0.0284996702 0.0046301184 0.0337010997 0.0312538861 5.2800000000 
0.0121023215 0.0248417237 0.0266269475 0.0051763572 0.0335079981 0.0317465166 5.5350000000 
0.0115978208 0.0234805700 0.0251641793 0.0062659149 0.0333991901 0.0318587129 5.7900000000 
0.0105391980 0.0221354446 0.0242596519 0.0076535446 0.0332538808 0.0313404282 6.0300000000 
0.0091206329 0.0210449559 0.0238838321 0.0093637624 0.0327951503 0.0299050314 6.2850000000 
0.0080744149 0.0206679112 0.0241195322 0.0111447133 0.0317566707 0.0277246616 6.5400000000 
0.0077311151 0.0210784505 0.0248252459 0.0127333932 0.0300556944 0.0255058069 6.7950000000 
0.0076468668 0.0219816919 0.0256388597 0.0137254319 0.0281374543 0.0242848764 7.0350000000 
0.0072493053 0.0231625703 0.0262568151 0.0139485133 0.0265956701 0.0245047195 7.2900000000 
0.0063869771 0.0242484313 0.0262928707 0.0135070738 0.0266134963 0.0259992597 7.5450000000 
0.0052986748 0.0250462674 0.0259582910 0.0135119861 0.0283472176 0.0279623310 7.8000000000 
0.0043786496 0.0256776737 0.0262604875 0.0145013765 0.0305787552 0.0297071275 8.0400000000 
0.0036962282 0.0267045397 0.0280441166 0.0148912239 0.0325767637 0.0313181992 8.2950000000 
0.0033096124 0.0283870376 0.0305563168 0.0129296816 0.0341558294 0.0328131205 8.5500000000 
0.0032170677 0.0304749086 0.0327341580 0.0096286058 0.0358323705 0.0342542080 8.8050000000 
0.0034786994 0.0324818008 0.0345726445 0.0077885655 0.0374065881 0.0353493517 9.0450000000 
0.0040239866 0.0345151962 0.0365837518 0.0081758760 0.0384124394 0.0359549761 9.3000000000 
0.0045064836 0.0363181294 0.0382771288 0.0091963907 0.0383352135 0.0359718780 9.5550000000 
0.0048034181 0.0375964772 0.0390806316 0.0097050663 0.0373057868 0.0356064227 9.8100000000 
0.0051061367 0.0380400371 0.0388026950 0.0095737807 0.0357802685 0.0350599583 10.0500000000 
0.0055406971 0.0375637483 0.0374647573 0.0088903326 0.0338559671 0.0342697529 10.3050000000 
0.0060171880 0.0361699704 0.0352364942 0.0078317035 0.0318190117 0.0331942346 10.5600000000 
0.0066834376 0.0340521231 0.0323466838 0.0066642390 0.0298025662 0.0318161660 10.8150000000 
0.0077025209 0.0315820196 0.0292474876 0.0057605767 0.0279961182 0.0303198704 11.0550000000 
0.0091566406 0.0285933781 0.0258056556 0.0052672917 0.0262186970 0.0286514373 11.3100000000 
0.0107604616 0.0253527462 0.0224663185 0.0052774778 0.0246317146 0.0270127306 11.5650000000 
0.0124181979 0.0220414300 0.0194384086 0.0056701694 0.0233021613 0.0254545879 11.8200000000 
0.0141654300 0.0191156864 0.0169921744 0.0064309556 0.0223588806 0.0241010441 12.0600000000 
0.0164218919 0.0165497370 0.0149329788 0.0078123715 0.0217754123 0.0229650467 12.3150000000 
0.0190038447 0.0147960171 0.0136106985 0.0098263393 0.0217811013 0.0225664593 12.5700000000 
0.0214149556 0.0137828715 0.0132239618 0.0123731088 0.0225823805 0.0232703682 12.8250000000 
0.0229912636 0.0132178905 0.0137465014 0.0151251057 0.0240687329 0.0246693228 13.0650000000 
0.0236374586 0.0128600162 0.0150633787 0.0182621381 0.0259446374 0.0259914697 13.3200000000 
0.0233562787 0.0128131771 0.0168105691 0.0213295121 0.0271684055 0.0261948306 13.5750000000 
0.0225456418 0.0130514643 0.0183696479 0.0237666263 0.0268594562 0.0250820858 13.8300000000 
0.0215786222 0.0132367534 0.0188334918 0.0248823359 0.0253313256 0.0236496166 14.0700000000 
0.0203610394 0.0130747924 0.0177877180 0.0248450326 0.0241925646 0.0231193427 14.3250000000 
0.0188378209 0.0131509993 0.0171073939 0.0245133056 0.0252149601 0.0239249942 14.5800000000 
0.0170376764 0.0153234242 0.0201600297 0.0238237924 0.0268234954 0.0246689607 14.8350000000 
0.0153334879 0.0194742547 0.0245220617 0.0217353717 0.0267064703 0.0242877640 15.0750000000 
0.0138712986 0.0239445944 0.0270308935 0.0180169514 0.0249374148 0.0232519969 15.3300000000 
0.0130033969 0.0267146059 0.0270073731 0.0138612580 0.0231518131 0.0228918319 15.5850000000 
0.0124410108 0.0277625572 0.0261113790 0.0101261046 0.0225089889 0.0237369562 15.8400000000 
0.0114031541 0.0280967307 0.0256518375 0.0072540696 0.0228967013 0.0251585729 16.0800000000 
0.0092938692 0.0285573692 0.0257958652 0.0049375133 0.0238828248 0.0267551744 16.3350000000 
0.0068159320 0.0292905853 0.0262805157 0.0033897652 0.0251440989 0.0282979048 16.5900000000 
0.0053807640 0.0299907364 0.0267411816 0.0024956255 0.0265093418 0.0298251717 16.8450000000 
0.0055344525 0.0302898750 0.0269140892 0.0020078819 0.0277276230 0.0311377239 17.0850000000 
0.0065298883 0.0300644966 0.0267055887 0.0017219479 0.0287908083 0.0321808197 17.3400000000 
0.0078641260 0.0292974965 0.0261287435 0.0018353438 0.0295699163 0.0327674066 17.5950000000 
0.0093147650 0.0280687526 0.0253326185 0.0025568291 0.0301688505 0.0329995234 17.8500000000 
0.0104023066 0.0265589112 0.0245515547 0.0037386922 0.0307069940 0.0330063604 18.0900000000 
0.0108186167 0.0246988423 0.0238558901 0.0053652079 0.0312949676 0.0327134687 18.3450000000 
0.0103535075 0.0228486651 0.0234533452 0.0072214099 0.0317516984 0.0318243829 18.6000000000 
0.0093947832 0.0214388445 0.0234748670 0.0091853023 0.0317888365 0.0301038873 18.8550000000 
0.0086389946 0.0208536587 0.0239271878 0.0110098508 0.0311939964 0.0278627944 19.0950000000 
0.0082976930 0.0210887719 0.0247707006 0.0127060232 0.0298195803 0.0254822317 19.3500000000 
0.0080990539 0.0219640348 0.0257170453 0.0138199072 0.0280022545 0.0240932665 19.6050000000 
0.0075714492 0.0231073198 0.0263677997 0.0140556446 0.0266154564 0.0243270163 19.8600000000 
0.0066748750 0.0241149547 0.0264212672 0.0136438049 0.0266644527 0.0257531228 20.1000000000 
0.0055247741 0.0249167100 0.0260779949 0.0135809160 0.0283405783 0.0277492804 20.3550000000 
0.0045009223 0.0255906699 0.0263609113 0.0145751188 0.0306779064 0.0296377856 20.6100000000 
0.0037884278 0.0266383437 0.0281354264 0.0149082407 0.0326380972 0.0312683941 20.8650000000 
0.0033915915 0.0282316501 0.0304863922 0.0130771168 0.0341037696 0.0326899614 21.1050000000 
0.0032566822 0.0303273788 0.0326758080 0.0097794887 0.0357608576 0.0341468102 21.3600000000 
0.0035074888 0.0324717477 0.0346284610 0.0078004741 0.0374318231 0.0353227015 21.6150000000 
0.0040429510 0.0345099423 0.0366371990 0.0082140581 0.0384245237 0.0359245798 21.8700000000 
0.0044965971 0.0362170590 0.0382400533 0.0091790969 0.0383679614 0.0359509322 22.1100000000 
0.0047980028 0.0375291663 0.0390876028 0.0097132241 0.0373746875 0.0356022797 22.3650000000 
0.0051191784 0.0380168084 0.0388059514 0.0095794665 0.0357621584 0.0350286178 22.6200000000 
0.0055552507 0.0375296404 0.0374501379 0.0088852260 0.0338345670 0.0342384624 22.8750000000 
0.0060017126 0.0362318600 0.0353600271 0.0078882058 0.0319166652 0.0332337466 23.1150000000 
0.0066519050 0.0341448422 0.0324918386 0.0067161223 0.0298963835 0.0318707932 23.3700000000 
0.0077254231 0.0315308233 0.0292025256 0.0057497818 0.0279744621 0.0302864436 23.6250000000 
0.0091815825 0.0285404725 0.0257588504 0.0052630939 0.0261985969 0.0286199452 23.8800000000 
0.0106894837 0.0254945167 0.0226108407 0.0052669783 0.0247008483 0.0270783231 24.1200000000 
0.0123422079 0.0221831187 0.0195650037 0.0056436048 0.0233574666 0.0255177392 24.3750000000 
0.0141943680 0.0190722436 0.0169584482 0.0064454787 0.0223493102 0.0240792068 24.6300000000 
0.0164568445 0.0165178938 0.0149080067 0.0078363065 0.0217723280 0.0229514462 24.8850000000 
0.0188872848 0.0148564649 0.0136503204 0.0097239076 0.0217662151 0.0225611906 25.1250000000 
0.0213196521 0.0138171337 0.0132194046 0.0122500411 0.0225286931 0.0232166983 25.3800000000 
0.0230078245 0.0132116301 0.0137599464 0.0151685537 0.0240953059 0.0246923044 25.6350000000 
0.0236389991 0.0128573728 0.0150860133 0.0183071625 0.0259692509 0.0260043312 25.8900000000 
0.0233831431 0.0128081719 0.0167305699 0.0212008505 0.0271421586 0.0262166977 26.1300000000 
0.0225877311 0.0130386813 0.0183164168 0.0236815823 0.0269091665 0.0251509732 26.3850000000 
0.0215628824 0.0132373265 0.0188291520 0.0248891126 0.0253057318 0.0236320824 26.6400000000 
0.0203417363 0.0130707338 0.0177664144 0.0248400479 0.0241911393 0.0231231427 26.8950000000 
0.0189128325 0.0131167936 0.0170706256 0.0245272302 0.0251342100 0.0238770404 27.1350000000 
0.0171207756 0.0151663311 0.0199540997 0.0238815745 0.0267801558 0.0246584213 27.3900000000 
0.0153093704 0.0195430538 0.0245781860 0.0216913008 0.0266901083 0.0242745322 27.6450000000 
0.0138546293 0.0239980296 0.0270454473 0.0179581124 0.0249079136 0.0232392071 27.9000000000 
0.0130306034 0.0266334512 0.0270406126 0.0140415490 0.0232107165 0.0228811034 28.1400000000 
0.0124713083 0.0277388989 0.0261476062 0.0102783769 0.0225111409 0.0236791821 28.3950000000 
0.0113802904 0.0281013725 0.0256497300 0.0072157359 0.0229076174 0.0251815194 28.6500000000 
0.0092582514 0.0285662512 0.0258013003 0.0049101462 0.0238993291 0.0267774051 28.9050000000 
0.0069148307 0.0292555191 0.0262569797 0.0034432343 0.0250844592 0.0282293840 29.1450000000 
0.0054071896 0.0299658896 0.0267252975 0.0025252556 0.0264486399 0.0297584189 29.4000000000 
0.0055446595 0.0302907319 0.0269140394 0.0020021230 0.0277447069 0.0311555818 29.6550000000 
0.0065469877 0.0300572226 0.0266997057 0.0017200736 0.0288038012 0.0321923434 29.9100000000 
0.0077999393 0.0293421351 0.0261604916 0.0018179248 0.0295401999 0.0327500432 30.1500000000 
0.0092528497 0.0281323514 0.0253701700 0.0025118088 0.0301436575 0.0329945197 30.4050000000 
0.0104143799 0.0265338824 0.0245403117 0.0037595491 0.0307153528 0.0330048506 30.6600000000 
0.0108178676 0.0246715560 0.0238477471 0.0053903368 0.0313029654 0.0327058011 30.9150000000 
0.0103893607 0.0229252309 0.0234630483 0.0071355033 0.0317379197 0.0318810018 31.1550000000 
0.0094385978 0.0214862595 0.0234637371 0.0090971109 0.0318003537 0.0301980532 31.4100000000 
0.0086308917 0.0208510729 0.0239369946 0.0110363945 0.0311796185 0.0278267960 31.6650000000 
0.0082951870 0.0210975719 0.0247842959 0.0127268475 0.0297954166 0.0254531404 31.9200000000 
0.0081124333 0.0219164827 0.0256780102 0.0137876284 0.0280824855 0.0241220888 32.1600000000 
0.0076050200 0.0230557501 0.0263505769 0.0140642470 0.0266519012 0.0242832266 32.4150000000 
0.0066591617 0.0241284773 0.0264178492 0.0136369210 0.0266777863 0.0257799344 32.6700000000 
0.0055086061 0.0249262834 0.0260743778 0.0135887487 0.0283724041 0.0277778032 32.9250000000 
0.0045404331 0.0255567235 0.0263175716 0.0145256222 0.0305771059 0.0295594471 33.1650000000 
0.0038133858 0.0265774597 0.0280302829 0.0149396532 0.0325629431 0.0311996031 33.4200000000 
0.0033874466 0.0282595482 0.0305209478 0.0130347445 0.0341257312 0.0327112500 33.6750000000 
0.0032573716 0.0303581946 0.0327040329 0.0097353478 0.0357858825 0.0341663522 33.9300000000 
0.0034881226 0.0323778583 0.0345399564 0.0078305468 0.0373665392 0.0352810627 34.1700000000 
0.0040178539 0.0344225238 0.0365498610 0.0081684962 0.0384026002 0.0359113545 34.4250000000 
0.0045019855 0.0362401453 0.0382593223 0.0091912769 0.0383598678 0.0359481675 34.6800000000 
0.0048018284 0.0375424973 0.0390916611 0.0097158905 0.0373552382 0.0355954870 34.9350000000 
0.0051018894 0.0380155104 0.0388425010 0.0095985086 0.0358426382 0.0350583725 35.1750000000 
0.0055348198 0.0375719686 0.0375310827 0.0089257626 0.0339240888 0.0342793141 35.4300000000 
0.0060090493 0.0362067750 0.0353233465 0.0078716562 0.0318875479 0.0332164077 35.6850000000 
0.0066638632 0.0341109017 0.0324473584 0.0067001173 0.0298681970 0.0318494915 35.9400000000 
0.0076678458 0.0316563150 0.0293544969 0.0057840052 0.0280573403 0.0303598861 36.1800000000 
0.0091118912 0.0286801694 0.0259119613 0.0052731984 0.0262741110 0.0286942081 36.4350000000 
0.0107125705 0.0254474207 0.0225649485 0.0052698342 0.0246797614 0.0270554953 36.6900000000 
0.0123665835 0.0221366368 0.0195245747 0.0056516620 0.0233405685 0.0254962241 36.9450000000 
0.0141040305 0.0192017705 0.0170638653 0.0063982077 0.0223859318 0.0241390583 37.1850000000 
0.0163467620 0.0166154159 0.0149853191 0.0077604764 0.0217869797 0.0229897303 37.4400000000 
0.0189244104 0.0148370035 0.0136372934 0.0097564090 0.0217710983 0.0225624467 37.6950000000 
0.0213501382 0.0138062509 0.0132204797 0.0122891886 0.0225458159 0.0232336734 37.9500000000 
0.0229543879 0.0132330825 0.0137170600 0.0150322352 0.0240130336 0.0246214308 38.1900000000 
0.0236329602 0.0128672699 0.0150144917 0.0181658129 0.0258918000 0.0259646377 38.4450000000 
0.0233746486 0.0128097925 0.0167560748 0.0212420273 0.0271508601 0.0262101446 38.7000000000 
0.0225743240 0.0130428158 0.0183336146 0.0237090067 0.0268935908 0.0251291659 38.9550000000 
0.0216120495 0.0132353837 0.0188414227 0.0248669091 0.0253857973 0.0236880089 39.1950000000 
0.0204020519 0.0130833654 0.0178332817 0.0248555926 0.0241970223 0.0231120871 39.4500000000 
0.0188889646 0.0131271944 0.0170814307 0.0245228350 0.0251598099 0.0238923145 39.7050000000 
0.0170942658 0.0152158675 0.0200194861 0.0238635178 0.0267944266 0.0246620291 39.9600000000 
0.0153852644 0.0193271107 0.0244008943 0.0218283711 0.0267401313 0.0243150659 40.2000000000 
0.0139073702 0.0238290286 0.0269981626 0.0181422823 0.0250004192 0.0232794847 40.4550000000 
0.0130218424 0.0266597302 0.0270301977 0.0139839103 0.0231916493 0.0228842238 40.7100000000 
0.0124617706 0.0277465893 0.0261359330 0.0102296238 0.0225102155 0.0236974646 40.9650000000 
0.0114511923 0.0280869112 0.0256567965 0.0073363899 0.0228738286 0.0251096304 41.2050000000 
0.0093695684 0.0285386724 0.0257844818 0.0049964459 0.0238478040 0.0267077205 41.4600000000 
0.0068830344 0.0292667224 0.0262644949 0.0034260232 0.0251034710 0.0282512577 41.7150000000 
0.0053983605 0.0299739164 0.0267304293 0.0025157177 0.0264680299 0.0297797573 41.9700000000 
0.0055132209 0.0302877218 0.0269138956 0.0020203130 0.0276910068 0.0310994308 42.2100000000 
0.0064936174 0.0300796946 0.0267178667 0.0017262103 0.0287628816 0.0321559603 42.4650000000 
0.0078203933 0.0293279909 0.0261504060 0.0018233463 0.0295497249 0.0327556672 42.7200000000 
0.0092726759 0.0281121388 0.0253581907 0.0025260581 0.0301517020 0.0329961658 42.9750000000 
0.0103760227 0.0266121275 0.0245756230 0.0036944637 0.0306891809 0.0330094109 43.2150000000 
0.0108195842 0.0247570517 0.0238734550 0.0053117616 0.0312778230 0.0327294337 43.4700000000 
0.0103780331 0.0229006995 0.0234598586 0.0071628997 0.0317424063 0.0318631172 43.7250000000 
0.0094245724 0.0214709445 0.0234671847 0.0091252644 0.0317968292 0.0301681547 43.9800000000 
0.0086566467 0.0208597949 0.0239065371 0.0109530781 0.0312241204 0.0279395419 44.2200000000 
0.0083031440 0.0210704436 0.0247417820 0.0126612139 0.0298707821 0.0255449696 44.4750000000 
0.0081082402 0.0219316015 0.0256905321 0.0137981283 0.0280567962 0.0241125188 44.7300000000 
0.0075944058 0.0230722284 0.0263562150 0.0140616714 0.0266399324 0.0242969076 44.9850000000 
0.0067082420 0.0240859046 0.0264282112 0.0136587215 0.0266372386 0.0256962665 45.2250000000 
0.0055593543 0.0248961751 0.0260861264 0.0135651274 0.0282731466 0.0276883411 45.4800000000 
0.0045277503 0.0255674768 0.0263310425 0.0145415517 0.0306093809 0.0295845135 45.7350000000 
0.0038053550 0.0265967373 0.0280636754 0.0149301900 0.0325870344 0.0312215862 45.9900000000 
0.0034006217 0.0281724380 0.0304123917 0.0131663989 0.0340570357 0.0326445388 46.2300000000 
0.0032554856 0.0302616660 0.0326154351 0.0098746064 0.0357075362 0.0341049442 46.4850000000 
0.0034942346 0.0324078498 0.0345681768 0.0078203445 0.0373875275 0.0352944827 46.7400000000 
0.0040258808 0.0344504726 0.0365778029 0.0081829300 0.0384098429 0.0359157082 46.9950000000 
0.0044849511 0.0361674746 0.0381983428 0.0091527307 0.0383845573 0.0359565659 47.2350000000 
0.0047898666 0.0375001643 0.0390781644 0.0097070738 0.0374157553 0.0356166261 47.4900000000 
0.0051073777 0.0380161391 0.0388310697 0.0095925536 0.0358170173 0.0350489200 47.7450000000 
0.0055413384 0.0375586590 0.0375054393 0.0089129066 0.0338955379 0.0342663374 48.0000000000 
0.0059861729 0.0362848665 0.0354378076 0.0079234169 0.0319787837 0.0332705162 48.2400000000 
0.0066267071 0.0342168816 0.0325864249 0.0067503995 0.0299565719 0.0319160746 48.4950000000 
0.0076861360 0.0316163407 0.0293060240 0.0057729734 0.0280308550 0.0303364619 48.7500000000 
0.0091341062 0.0286356355 0.0258630672 0.0052698602 0.0262499672 0.0286704966 49.0050000000 
0.0106402601 0.0255949070 0.0227089359 0.0052611352 0.0247459960 0.0271270680 49.2450000000 
0.0122903448 0.0222823903 0.0196515344 0.0056266976 0.0233937354 0.0255637036 49.5000000000 
0.0141327714 0.0191603072 0.0170300994 0.0064131666 0.0223741513 0.0241198944 49.7550000000 
0.0162374268 0.0167146067 0.0150640761 0.0076859333 0.0218027755 0.0230294455 49.9950000000 


==> fig/Manipulator_AgentError_offline.txt <==
Agent1_e Agent2_e Agent3_e Agent4_e Agent5_e Agent6_e t_set 
0.9149004621 0.6370967165 1.2547802227 0.8788736157 1.4230370384 1.0180708615 0.0000000000 
0.9487039625 0.3163766581 1.1788437938 0.7905252683 1.4874282997 0.6847366405 0.2550000000 
0.7572908114 0.2196028210 1.0238186606 0.6379506000 1.2307819994 0.4790858261 0.5100000000 
0.5645747707 0.1626164842 0.8026105300 0.5072485590 0.9856950425 0.3472430149 0.7650000000 
0.4261970898 0.1190073211 0.6178837113 0.4034392134 0.7497278682 0.2508441033 1.0050000000 
0.3170618812 0.0891150409 0.4545263739 0.3023496133 0.5432631215 0.1782131483 1.2600000000 
0.2378653229 0.0748411782 0.3230255368 0.2105871618 0.4016649548 0.1328368871 1.5150000000 
0.1813603243 0.0697652847 0.2118797593 0.1252497146 0.2906212114 0.1058544053 1.7700000000 
0.1427334168 0.0691336605 0.1248111362 0.0722854336 0.2049467919 0.0944824113 2.0100000000 
0.1119093137 0.0700699552 0.0690271286 0.0655740082 0.1436838938 0.0870602827 2.2650000000 
0.0896043500 0.0703624817 0.0480605504 0.0790976731 0.1012968665 0.0719185639 2.5200000000 
0.0792779413 0.0795359773 0.0341562094 0.0574352972 0.0776826404 0.0811868409 2.7750000000 
0.0808656918 0.0929940167 0.0441849823 0.0686358958 0.1029613479 0.1097246227 3.0150000000 
0.0804834740 0.0802245168 0.0529692197 0.0688569414 0.1091120253 0.1190985514 3.2700000000 
0.0741831682 0.0497292151 0.0437315655 0.0431076885 0.0873164153 0.1004646641 3.5250000000 
0.0730559503 0.0592124051 0.0463904402 0.0268930528 0.0717479598 0.0871951781 3.7800000000 
0.0565803957 0.0505426195 0.0448650831 0.0254306752 0.0728799198 0.0995972754 4.0200000000 
0.1062990922 0.0842496662 0.0621453951 0.0242360347 0.0900563566 0.1410148594 4.2750000000 
0.1521768527 0.1341933890 0.0894182784 0.0174990495 0.1126308607 0.1763425795 4.5300000000 
0.1279263163 0.1171387304 0.0828670488 0.0115019224 0.1136633083 0.1674981709 4.7850000000 
0.1500599142 0.1144582134 0.0803082319 0.0134302847 0.1114634305 0.1667733415 5.0250000000 
0.1301394750 0.1378962273 0.0985073220 0.0184326157 0.1166280148 0.1708278597 5.2800000000 
0.0691350815 0.0722070232 0.0717283175 0.0223736772 0.0943076707 0.1247121323 5.5350000000 
0.0823770410 0.0479393802 0.0469999011 0.0249930144 0.0754478947 0.1196762390 5.7900000000 
0.0862105537 0.0481476132 0.0389294582 0.0268788293 0.0916570147 0.1456268539 6.0300000000 
0.0865888702 0.0528381992 0.0398159581 0.0287963865 0.0994385749 0.1404174498 6.2850000000 
0.1020045205 0.0642814215 0.0475750366 0.0315073095 0.1028066652 0.1597117169 6.5400000000 
0.0863588500 0.0581910927 0.0494560649 0.0388575227 0.1421099218 0.1675427327 6.7950000000 
0.0500750887 0.0299606501 0.0368287276 0.0452409161 0.1217597932 0.1244703874 7.0350000000 
0.0358490183 0.0118196724 0.0250506306 0.0419587578 0.0588983153 0.0730511445 7.2900000000 
0.0360218106 0.0179642449 0.0291168649 0.0405045245 0.0297197091 0.0516230194 7.5450000000 
0.0371779349 0.0185698745 0.0288800786 0.0381706155 0.0333216551 0.0544177194 7.8000000000 
0.0372694777 0.0167955819 0.0222873136 0.0342637359 0.0564620883 0.0637445769 8.0400000000 
0.0358315358 0.0170519071 0.0254304812 0.0359495386 0.0683624123 0.0656617739 8.2950000000 
0.0337037919 0.0245342120 0.0391867520 0.0379329151 0.0644667748 0.0595455444 8.5500000000 
0.0321465405 0.0334730469 0.0372110896 0.0293472392 0.0579408394 0.0545686217 8.8050000000 
0.0316052601 0.0330602539 0.0208150720 0.0220034663 0.0564473838 0.0533473197 9.0450000000 
0.0304120404 0.0354915939 0.0247221964 0.0287207588 0.0610159413 0.0539147710 9.3000000000 
0.0279735518 0.0391964520 0.0245108824 0.0369332136 0.0622179955 0.0544433907 9.5550000000 
0.0471332657 0.0295707687 0.0197214467 0.0531365001 0.0648388180 0.0622323530 9.8100000000 
0.0846011553 0.0424362804 0.0471283911 0.0618829412 0.0779723104 0.0867683228 10.0500000000 
0.0832284067 0.0665938344 0.0663210799 0.0549410197 0.0844927904 0.1011194474 10.3050000000 
0.0354826306 0.0440794251 0.0540113814 0.0469937832 0.0655747665 0.0711324442 10.5600000000 
0.0610659757 0.0241566847 0.0363307312 0.0473944087 0.0466413647 0.0411488821 10.8150000000 
0.0609745027 0.0275299241 0.0365711267 0.0485046298 0.0454028518 0.0395706046 11.0550000000 
0.0248609040 0.0218087722 0.0425300241 0.0479134408 0.0530901735 0.0497366712 11.3100000000 
0.0214637492 0.0861846276 0.0578568116 0.0468202248 0.0604034270 0.0593957340 11.5650000000 
0.0232983531 0.0945905865 0.0638693502 0.0471510367 0.0600030886 0.0577998951 11.8200000000 
0.0336833850 0.0629177534 0.0593136282 0.0490387171 0.0753132244 0.0699748523 12.0600000000 
0.0663611667 0.0632884281 0.0657929689 0.0534600735 0.0813761423 0.0521713375 12.3150000000 
0.0719646337 0.0623314018 0.0671646358 0.0635545067 0.0565504174 0.0641787487 12.5700000000 
0.0519202263 0.0804381742 0.0817993434 0.0796629886 0.0400569102 0.0573766004 12.8250000000 
0.0767352988 0.0999579432 0.1009053247 0.0931395630 0.0405281749 0.0592371636 13.0650000000 
0.0638556899 0.0864256306 0.0981552126 0.0965700776 0.0696425388 0.0788477060 13.3200000000 
0.0455962612 0.0628168785 0.0829129222 0.0944035798 0.0770886720 0.0708951252 13.5750000000 
0.0347006970 0.0558809337 0.0905181892 0.1092334599 0.0811263831 0.0577557288 13.8300000000 
0.0263178627 0.0636852784 0.1146548915 0.1281978252 0.0879292056 0.0595390977 14.0700000000 
0.0204215857 0.0632685109 0.1128007682 0.1208283634 0.0890049512 0.0587604403 14.3250000000 
0.0201227492 0.0596744765 0.1043680044 0.1240398007 0.0818540093 0.0437864880 14.5800000000 
0.0237661377 0.0695876033 0.1188365397 0.1129118454 0.0886670963 0.0584771180 14.8350000000 
0.0326394646 0.0825904294 0.1159328198 0.0941006243 0.0811093971 0.0659398784 15.0750000000 
0.0493392094 0.0946437616 0.0990804720 0.0947150889 0.0930633463 0.0798893548 15.3300000000 
0.0663550249 0.1017670578 0.0931989671 0.1051757406 0.1218375303 0.1100658368 15.5850000000 
0.0683768709 0.0825196057 0.0727980496 0.0917408582 0.1154279006 0.1205485020 15.8400000000 
0.0516778437 0.0506603246 0.0359919751 0.0609044670 0.0860012880 0.1062837615 16.0800000000 
0.0497339422 0.0563656751 0.0265796278 0.0401712478 0.0650230696 0.0936330856 16.3350000000 
0.0489677629 0.0506316280 0.0351366877 0.0347309482 0.0689409245 0.1045262616 16.5900000000 
0.1080656381 0.0867411523 0.0688731116 0.0299095876 0.0897536416 0.1425457698 16.8450000000 
0.1512723835 0.1321386588 0.0913266091 0.0209416655 0.1116752975 0.1755829444 17.0850000000 
0.1261208748 0.1181160275 0.0811557826 0.0116104678 0.1125707992 0.1698344699 17.3400000000 
0.1431590410 0.1160249988 0.0736703930 0.0114783915 0.1087190866 0.1695466349 17.5950000000 
0.1231069398 0.1369995671 0.0918436320 0.0168483449 0.1136827509 0.1723009176 17.8500000000 
0.0667167993 0.0755578989 0.0686771764 0.0211865511 0.0938628498 0.1288462659 18.0900000000 
0.0805512569 0.0484511199 0.0445109445 0.0244210519 0.0747014312 0.1190706817 18.3450000000 
0.0847614866 0.0485270636 0.0365137929 0.0268289627 0.0916479322 0.1459215566 18.6000000000 
0.0850094762 0.0534399156 0.0383092033 0.0289082359 0.0988711204 0.1408246182 18.8550000000 
0.1000243390 0.0642058554 0.0461233412 0.0313710288 0.1009615186 0.1590393633 19.0950000000 
0.0863948842 0.0590747610 0.0489119412 0.0384386156 0.1406646915 0.1688655429 19.3500000000 
0.0483861822 0.0293481931 0.0361760370 0.0452837948 0.1203886084 0.1236266459 19.6050000000 
0.0350982725 0.0118634844 0.0252653236 0.0420043300 0.0576398845 0.0724804931 19.8600000000 
0.0354533329 0.0177876833 0.0292603406 0.0406400388 0.0299128501 0.0519855326 20.1000000000 
0.0367074815 0.0186881606 0.0293778982 0.0385804384 0.0321932520 0.0540069636 20.3550000000 
0.0369149008 0.0168196087 0.0223055376 0.0343575682 0.0567117554 0.0638642269 20.6100000000 
0.0355531599 0.0171008620 0.0256295892 0.0360767894 0.0683643324 0.0656162762 20.8650000000 
0.0336283368 0.0240240454 0.0387536826 0.0380887077 0.0647682872 0.0598517521 21.1050000000 
0.0320979518 0.0332657098 0.0378091765 0.0299628580 0.0581648418 0.0546984228 21.3600000000 
0.0315543104 0.0330357412 0.0206301816 0.0220698338 0.0564624556 0.0533439546 21.6150000000 
0.0303610719 0.0356067290 0.0248214438 0.0288446974 0.0610583781 0.0539180634 21.8700000000 
0.0279314914 0.0393309686 0.0248636312 0.0363716040 0.0622495631 0.0543761548 22.1100000000 
0.0455334089 0.0298855799 0.0192374871 0.0524462565 0.0644575663 0.0614661204 22.3650000000 
0.0850651503 0.0428649079 0.0475967657 0.0619018547 0.0781924269 0.0871784438 22.6200000000 
0.0827043705 0.0666525671 0.0663863555 0.0547792542 0.0843954193 0.1009950768 22.8750000000 
0.0365106574 0.0458838410 0.0550484645 0.0471215077 0.0667173319 0.0730218911 23.1150000000 
0.0598100277 0.0236403011 0.0366479613 0.0473109327 0.0470475585 0.0416493740 23.3700000000 
0.0605899159 0.0273667669 0.0366239530 0.0485037811 0.0454558059 0.0396028230 23.6250000000 
0.0244444985 0.0224681022 0.0426676176 0.0478914995 0.0532421728 0.0499704497 23.8800000000 
0.0211824080 0.0837791653 0.0570945287 0.0468437788 0.0603230444 0.0593836270 24.1200000000 
0.0232991551 0.0960255443 0.0641199934 0.0470940271 0.0598044385 0.0575149387 24.3750000000 
0.0340668694 0.0627707706 0.0593671962 0.0490766750 0.0756095387 0.0700447542 24.6300000000 
0.0667669649 0.0632643629 0.0658233944 0.0535536089 0.0811792914 0.0518311028 24.8850000000 
0.0729443417 0.0621454539 0.0669446679 0.0629479465 0.0577465406 0.0629920909 25.1250000000 
0.0510423532 0.0791162798 0.0807791020 0.0789027473 0.0405054728 0.0587884996 25.3800000000 
0.0768055260 0.0999990285 0.1010600444 0.0932796863 0.0407891220 0.0594939683 25.6350000000 
0.0635535701 0.0860838455 0.0979521163 0.0965345014 0.0700002891 0.0790944451 25.8900000000 
0.0462248040 0.0636666645 0.0833402738 0.0942939501 0.0769386814 0.0718336390 26.1300000000 
0.0351141416 0.0556985966 0.0894853933 0.1080864459 0.0809780940 0.0580540029 26.3850000000 
0.0262006942 0.0637850188 0.1148925562 0.1282634090 0.0880746097 0.0596968698 26.6400000000 
0.0203805234 0.0631769168 0.1125823505 0.1207183445 0.0888559359 0.0585521647 26.8950000000 
0.0200467795 0.0595583203 0.1041360182 0.1237275905 0.0817105934 0.0438975390 27.1350000000 
0.0235053557 0.0689553643 0.1182558882 0.1141452833 0.0886638785 0.0577043677 27.3900000000 
0.0328291657 0.0827689621 0.1156798761 0.0940074317 0.0810241244 0.0659921298 27.6450000000 
0.0496084992 0.0948092033 0.0989506444 0.0948354486 0.0934947363 0.0802743004 27.9000000000 
0.0657875338 0.1018146414 0.0935685216 0.1049798559 0.1211109101 0.1089117645 28.1400000000 
0.0688159962 0.0841625828 0.0743519526 0.0930079527 0.1165082475 0.1207470461 28.3950000000 
0.0514566620 0.0504595800 0.0355702437 0.0604705853 0.0855493941 0.1059937023 28.6500000000 
0.0497154585 0.0564852376 0.0266518202 0.0400193551 0.0649253683 0.0936229678 28.9050000000 
0.0478386604 0.0509711201 0.0344421539 0.0348659495 0.0683833213 0.1034749083 29.1450000000 
0.1050380057 0.0839813336 0.0670991932 0.0302364843 0.0885711087 0.1405151597 29.4000000000 
0.1514719753 0.1324697079 0.0914152720 0.0207886603 0.1118854782 0.1758190687 29.6550000000 
0.1254444775 0.1175327836 0.0808450201 0.0115258686 0.1124288087 0.1695721009 29.9100000000 
0.1404682494 0.1137294243 0.0728882572 0.0112819831 0.1084034972 0.1686500587 30.1500000000 
0.1266811511 0.1386676393 0.0919957384 0.0166115959 0.1140082622 0.1735469688 30.4050000000 
0.0665168602 0.0746668318 0.0682200257 0.0212418720 0.0934558890 0.1281772316 30.6600000000 
0.0807996093 0.0484368169 0.0443034631 0.0244591638 0.0747113185 0.1194934290 30.9150000000 
0.0850187650 0.0485063423 0.0366414639 0.0267290761 0.0906783253 0.1454703922 31.1550000000 
0.0844716534 0.0529949193 0.0380459518 0.0288214799 0.0991918420 0.1410040764 31.4100000000 
0.1001459681 0.0643207814 0.0462440892 0.0314308782 0.1013728764 0.1595002128 31.6650000000 
0.0858928243 0.0587776873 0.0488325675 0.0385697535 0.1409928653 0.1685585777 31.9200000000 
0.0497314552 0.0307664419 0.0369097971 0.0451815582 0.1229650720 0.1262678193 32.1600000000 
0.0351986102 0.0118050673 0.0253690554 0.0422481498 0.0598487698 0.0741471949 32.4150000000 
0.0354717749 0.0178550603 0.0293401279 0.0406585779 0.0296950886 0.0518658980 32.6700000000 
0.0367208936 0.0186583950 0.0292940597 0.0384980425 0.0324922264 0.0541445740 32.9250000000 
0.0369414166 0.0168563800 0.0225288311 0.0343951246 0.0557389868 0.0635336755 33.1650000000 
0.0356379889 0.0169976342 0.0251023006 0.0359332187 0.0682732154 0.0657663451 33.4200000000 
0.0336003366 0.0241829395 0.0389017781 0.0380633125 0.0646715062 0.0597533435 33.6750000000 
0.0320840995 0.0333323205 0.0376209797 0.0297833707 0.0580896983 0.0546555221 33.9300000000 
0.0315707771 0.0331409292 0.0211537805 0.0220151663 0.0563584345 0.0533462058 34.1700000000 
0.0304709405 0.0353140602 0.0244582176 0.0285439007 0.0608630178 0.0538880954 34.4250000000 
0.0279455570 0.0392984918 0.0247557618 0.0365537903 0.0622364219 0.0543934190 34.6800000000 
0.0460490734 0.0297802585 0.0193891428 0.0526711727 0.0645750048 0.0617023936 34.9350000000 
0.0836714284 0.0415213777 0.0462022332 0.0618465261 0.0774975041 0.0858717946 35.1750000000 
0.0843573046 0.0664212204 0.0662132480 0.0552912170 0.0846847421 0.1013457097 35.4300000000 
0.0361479587 0.0453099019 0.0547225228 0.0470772537 0.0663531940 0.0724193354 35.6850000000 
0.0602174292 0.0237985468 0.0365410982 0.0473357620 0.0469132168 0.0414815665 35.9400000000 
0.0617379411 0.0278550902 0.0364497636 0.0484891755 0.0452956423 0.0395113670 36.1800000000 
0.0257717556 0.0204916506 0.0422406881 0.0479459858 0.0527684254 0.0492399714 36.4350000000 
0.0212736314 0.0845617374 0.0573401556 0.0468346518 0.0603517270 0.0593921495 36.6900000000 
0.0232973139 0.0955802534 0.0640436372 0.0471107978 0.0598622814 0.0575996507 36.9450000000 
0.0328860168 0.0632803094 0.0592084329 0.0489511256 0.0746752876 0.0698009097 37.1850000000 
0.0654778992 0.0633399474 0.0657130638 0.0532589414 0.0817711042 0.0529332407 37.4400000000 
0.0726443596 0.0622009410 0.0670109562 0.0631396913 0.0573617236 0.0633780309 37.6950000000 
0.0512980981 0.0795365439 0.0811021246 0.0791455483 0.0403614119 0.0583341195 37.9500000000 
0.0765436150 0.0998421332 0.1005527092 0.0928313158 0.0399995087 0.0586818965 38.1900000000 
0.0644979020 0.0871496611 0.0985764041 0.0966399405 0.0688493233 0.0782930229 38.4450000000 
0.0460221510 0.0633914542 0.0831980182 0.0943248358 0.0769835983 0.0715325528 38.7000000000 
0.0349818584 0.0557527576 0.0898094137 0.1084496372 0.0810242186 0.0579565694 38.9550000000 
0.0265692975 0.0634636035 0.1141220621 0.1280295338 0.0876174099 0.0591986592 39.1950000000 
0.0205133847 0.0634602859 0.1132609335 0.1210781573 0.0893120144 0.0591887722 39.4500000000 
0.0200703138 0.0595916023 0.1042027164 0.1238309197 0.0817506075 0.0438511891 39.7050000000 
0.0235873304 0.0691564059 0.1184463955 0.1137547453 0.0886709903 0.0579549546 39.9600000000 
0.0322406677 0.0822073120 0.1164594745 0.0943143897 0.0813083399 0.0658326399 40.2000000000 
0.0487657149 0.0942887911 0.0993700981 0.0944703855 0.0921599580 0.0790831588 40.4550000000 
0.0659718494 0.1018051999 0.0934538506 0.1050487635 0.1213522101 0.1092851253 40.7100000000 
0.0686815801 0.0836443851 0.0738629249 0.0926084072 0.1161692664 0.1206899954 40.9650000000 
0.0521698884 0.0511293172 0.0369199760 0.0618403429 0.0869725931 0.1069034988 41.2050000000 
0.0497544552 0.0560904422 0.0264332832 0.0405066049 0.0652505485 0.0936714225 41.4600000000 
0.0481762570 0.0508516622 0.0346566077 0.0348228984 0.0685576756 0.1038035746 41.7150000000 
0.1060086013 0.0848620033 0.0676695550 0.0301333846 0.0889475593 0.1411636528 41.9700000000 
0.1507902320 0.1313832861 0.0911123177 0.0212677350 0.1112087936 0.1750448374 42.2100000000 
0.1275864533 0.1193574271 0.0818154936 0.0117982219 0.1128686474 0.1703988006 42.4650000000 
0.1413434728 0.1144480140 0.0731260426 0.0113435691 0.1084996446 0.1689318985 42.7200000000 
0.1255484960 0.1381607144 0.0919614513 0.0166874162 0.1139122156 0.1731634970 42.9750000000 
0.0672198932 0.0774971773 0.0696565267 0.0210675458 0.0947290832 0.1302981807 43.2150000000 
0.0800051709 0.0484919384 0.0449651751 0.0243391986 0.0747147979 0.1181986103 43.4700000000 
0.0849383375 0.0485120073 0.0365987305 0.0267610125 0.0909909080 0.1456248703 43.7250000000 
0.0846374723 0.0531347923 0.0381282904 0.0288491715 0.0990935858 0.1409382753 43.9800000000 
0.0997404705 0.0639488100 0.0458624737 0.0312469959 0.1001319700 0.1580495944 44.2200000000 
0.0874449191 0.0596880980 0.0490683915 0.0381594924 0.1399115881 0.1694778770 44.4750000000 
0.0492946862 0.0303114282 0.0366753769 0.0452170253 0.1221541727 0.1254258815 44.7300000000 
0.0351641044 0.0118163348 0.0253313713 0.0421694367 0.0591330508 0.0736076676 44.9850000000 
0.0354143211 0.0176384288 0.0290857588 0.0405997566 0.0303941983 0.0522578304 45.2250000000 
0.0366781110 0.0187496511 0.0295503626 0.0387537167 0.0315725990 0.0537186983 45.4800000000 
0.0369333241 0.0168441642 0.0224551983 0.0343814661 0.0560528350 0.0636412196 45.7350000000 
0.0356110713 0.0170287524 0.0252673940 0.0359785813 0.0683061206 0.0657204225 45.9900000000 
0.0336884355 0.0236871015 0.0384259604 0.0381338280 0.0649733199 0.0600628297 46.2300000000 
0.0321282972 0.0331153697 0.0381959420 0.0303442142 0.0583284626 0.0547926912 46.4850000000 
0.0315656056 0.0331064388 0.0209787249 0.0220276431 0.0563898545 0.0533450360 46.7400000000 
0.0304365883 0.0354069537 0.0245768044 0.0286409361 0.0609264878 0.0538978207 46.9950000000 
0.0279147052 0.0393869496 0.0250859506 0.0359919436 0.0622772246 0.0543426265 47.2350000000 
0.0444532317 0.0301320803 0.0189590949 0.0519617358 0.0642173900 0.0609782665 47.4900000000 
0.0841258347 0.0419462560 0.0466503979 0.0618684793 0.0777206916 0.0862908318 47.7450000000 
0.0838440961 0.0665078277 0.0662762659 0.0551278653 0.0845990606 0.1012454039 48.0000000000 
0.0373833853 0.0470991733 0.0557373798 0.0472230738 0.0674929964 0.0743041857 48.2400000000 
0.0589093524 0.0233265738 0.0368925690 0.0472581204 0.0473492058 0.0420343880 48.4950000000 
0.0613815036 0.0277060943 0.0365045987 0.0484942938 0.0453450226 0.0395386743 48.7500000000 
0.0253367038 0.0210935547 0.0423743013 0.0479287220 0.0529194619 0.0494733055 49.0050000000 
0.0209822042 0.0820654968 0.0565648989 0.0468643093 0.0602526558 0.0593514697 49.2450000000 
0.0233055117 0.0969317709 0.0642699006 0.0470594164 0.0596980089 0.0573558866 49.5000000000 
0.0332562056 0.0631032852 0.0592539945 0.0489907428 0.0749757461 0.0698885792 49.7550000000 
0.0641363022 0.0633958957 0.0655781260 0.0529757188 0.0822839128 0.0541270175 49.9950000000 


==> fig/Manipulator_AgentError_time.txt <==
Agent1_e Agent2_e Agent3_e Agent4_e Agent5_e Agent6_e t_set 
0.9149004621 0.6370967165 1.2547802227 0.8788736157 1.4230370384 1.0180708615 0.0000000000 
0.9424120891 0.3597067433 1.1528017868 0.7794277446 1.4949855597 0.6619506518 0.2550000000 
0.7613253539 0.2220274100 1.0208891065 0.6134011526 1.2223324147 0.4868685790 0.5100000000 
0.5762053061 0.1544247675 0.7824295989 0.4688800493 0.9269622563 0.3517563292 0.7650000000 
0.4387105937 0.1054262673 0.6011824317 0.3616174447 0.7024206012 0.2549708745 1.0050000000 
0.3314712614 0.0685339940 0.4479808251 0.2735027221 0.5240512557 0.1804613356 1.2600000000 
0.2475801400 0.0444518930 0.3383052091 0.2067260786 0.3913726650 0.1295369709 1.5150000000 
0.1851285972 0.0325539971 0.2522382991 0.1543009281 0.2899104193 0.0939209020 1.7700000000 
0.1410060926 0.0278324055 0.1911533670 0.1157152911 0.2175362330 0.0697199403 2.0100000000 
0.1033521356 0.0241286779 0.1423496811 0.0833805108 0.1603828723 0.0507806695 2.2650000000 
0.0777434809 0.0278628296 0.1046156453 0.0629217131 0.1184035288 0.0392004091 2.5200000000 
0.0556367769 0.0312270146 0.0795718961 0.0423654148 0.0889727638 0.0316798226 2.7750000000 
0.0411004889 0.0365460939 0.0653562589 0.0345587483 0.0699589979 0.0296240340 3.0150000000 
0.0319410457 0.0358459404 0.0606599065 0.0261366616 0.0557700286 0.0293401322 3.2700000000 
0.0237904490 0.0355195969 0.0573048586 0.0229723195 0.0501234162 0.0304236666 3.5250000000 
0.0195173214 0.0372525364 0.0549941105 0.0193882838 0.0469791318 0.0332470717 3.7800000000 
0.0183559193 0.0384594575 0.0535359023 0.0158616089 0.0456885942 0.0344463876 4.0200000000 
0.0181953508 0.0392161257 0.0519311737 0.0138482527 0.0445778950 0.0362264656 4.2750000000 
0.0165414064 0.0394402592 0.0472168396 0.0131450181 0.0437651098 0.0373583970 4.5300000000 
0.0161485835 0.0371558940 0.0445673934 0.0111655485 0.0423358250 0.0377897912 4.7850000000 
0.0162285264 0.0369864760 0.0418364892 0.0095379204 0.0406675401 0.0378700057 5.0250000000 
0.0142256560 0.0339950670 0.0372793438 0.0083901581 0.0398370194 0.0384506946 5.2800000000 
0.0111660392 0.0318023564 0.0354954636 0.0085575980 0.0393210063 0.0359499167 5.5350000000 
0.0123312763 0.0294667631 0.0323498621 0.0069215680 0.0360079130 0.0356076003 5.7900000000 
0.0120688594 0.0271912444 0.0278461475 0.0064305598 0.0342727493 0.0341309116 6.0300000000 
0.0086913357 0.0227566222 0.0265017433 0.0077258953 0.0314414232 0.0289415332 6.2850000000 
0.0073164984 0.0191246306 0.0222286870 0.0075211066 0.0301961209 0.0273143203 6.5400000000 
0.0064450436 0.0172699492 0.0211330833 0.0097913698 0.0280715932 0.0216784431 6.7950000000 
0.0061633314 0.0179650882 0.0226311361 0.0127726872 0.0218271731 0.0171135200 7.0350000000 
0.0065476106 0.0186877138 0.0212757247 0.0120501373 0.0190504769 0.0164518897 7.2900000000 
0.0057150722 0.0179586447 0.0210891253 0.0113399774 0.0162916001 0.0163147608 7.5450000000 
0.0041430986 0.0188517474 0.0192127254 0.0113719789 0.0199670537 0.0205764450 7.8000000000 
0.0036221975 0.0189193177 0.0185279867 0.0112955862 0.0205421046 0.0202488164 8.0400000000 
0.0056566943 0.0197687450 0.0205814068 0.0137159136 0.0250951863 0.0248612120 8.2950000000 
0.0033310551 0.0222635623 0.0220441945 0.0089962731 0.0253781115 0.0251635307 8.5500000000 
0.0018654674 0.0242300185 0.0253492493 0.0077270407 0.0270265872 0.0266387735 8.8050000000 
0.0020461487 0.0243519597 0.0253542199 0.0043973886 0.0290918291 0.0280283860 9.0450000000 
0.0031585016 0.0276443408 0.0290418511 0.0065600887 0.0320511267 0.0302302085 9.3000000000 
0.0027176192 0.0311077475 0.0316945488 0.0084963695 0.0307227523 0.0295966742 9.5550000000 
0.0038635535 0.0341124614 0.0352237866 0.0079912418 0.0309776939 0.0296680353 9.8100000000 
0.0050226105 0.0338671464 0.0341020937 0.0113607219 0.0308303268 0.0309000404 10.0500000000 
0.0057824136 0.0365234107 0.0357498665 0.0119286826 0.0316311835 0.0322264372 10.3050000000 
0.0082979675 0.0356277749 0.0348094159 0.0112518082 0.0291759609 0.0307973073 10.5600000000 
0.0080133902 0.0354394076 0.0341202611 0.0107638859 0.0301330525 0.0317167724 10.8150000000 
0.0128531342 0.0331464897 0.0309751249 0.0111714236 0.0292772518 0.0325663603 11.0550000000 
0.0111844301 0.0317948750 0.0300141518 0.0107383820 0.0291478637 0.0330778159 11.3100000000 
0.0137419284 0.0300752931 0.0257538152 0.0093647203 0.0266750932 0.0302659175 11.5650000000 
0.0168649806 0.0283778339 0.0255270682 0.0083386256 0.0280318603 0.0321359886 11.8200000000 
0.0148026745 0.0284158021 0.0261912671 0.0101411185 0.0283690201 0.0305795304 12.0600000000 
0.0207741740 0.0256577374 0.0238283706 0.0102787821 0.0313188509 0.0327182860 12.3150000000 
0.0187598773 0.0229263141 0.0218017947 0.0105272894 0.0283010014 0.0288690136 12.5700000000 
0.0209161578 0.0202968917 0.0209227080 0.0141934801 0.0288268177 0.0303559822 12.8250000000 
0.0219808048 0.0209762418 0.0215040088 0.0153990738 0.0323727773 0.0313271160 13.0650000000 
0.0214314220 0.0176811832 0.0208716183 0.0168147481 0.0287942974 0.0270505982 13.3200000000 
0.0186421648 0.0137480783 0.0204520399 0.0190709864 0.0240611295 0.0227304772 13.5750000000 
0.0179740673 0.0134813686 0.0192322756 0.0217527350 0.0240601412 0.0199157592 13.8300000000 
0.0163624366 0.0117046283 0.0166410691 0.0204190810 0.0183831965 0.0171010219 14.0700000000 
0.0166117236 0.0080100660 0.0117069160 0.0193145516 0.0163800636 0.0146798860 14.3250000000 
0.0128669540 0.0077492078 0.0126241895 0.0192351229 0.0189295926 0.0173845416 14.5800000000 
0.0115260089 0.0130057937 0.0175110915 0.0179612066 0.0207477778 0.0171012301 14.8350000000 
0.0113502031 0.0179777349 0.0233884801 0.0170009049 0.0238522028 0.0200280881 15.0750000000 
0.0144410617 0.0282487445 0.0316188905 0.0157133705 0.0282531775 0.0249688660 15.3300000000 
0.0095043325 0.0347663100 0.0349005064 0.0082343989 0.0286594990 0.0285256338 15.5850000000 
0.0131983063 0.0380041779 0.0363174294 0.0096401114 0.0318935942 0.0319129247 15.8400000000 
0.0130251599 0.0401798387 0.0388640191 0.0091395413 0.0330522985 0.0333239589 16.0800000000 
0.0127352206 0.0418791645 0.0394919762 0.0055330417 0.0345800571 0.0363672236 16.3350000000 
0.0143743995 0.0442682811 0.0414556920 0.0070634575 0.0362235601 0.0393013230 16.5900000000 
0.0114280528 0.0446761240 0.0416560793 0.0074631627 0.0365202756 0.0403380006 16.8450000000 
0.0107966435 0.0432660954 0.0410273180 0.0080326399 0.0380536797 0.0408116331 17.0850000000 
0.0120487250 0.0422957818 0.0393309945 0.0061635154 0.0377433331 0.0416348011 17.3400000000 
0.0105438816 0.0405944099 0.0379311175 0.0062704460 0.0381525343 0.0411722203 17.5950000000 
0.0111257058 0.0385682416 0.0365676545 0.0064615084 0.0365470910 0.0393331600 17.8500000000 
0.0109019931 0.0355155382 0.0326868445 0.0062855084 0.0357032470 0.0384258990 18.0900000000 
0.0140315303 0.0324178196 0.0296083324 0.0045725050 0.0336283965 0.0374257580 18.3450000000 
0.0081972229 0.0288091420 0.0306954479 0.0081236313 0.0330957007 0.0328543359 18.6000000000 
0.0096230814 0.0259036437 0.0255160668 0.0069262708 0.0323464398 0.0308293265 18.8550000000 
0.0055521848 0.0201651018 0.0227739554 0.0084225961 0.0267299590 0.0238312346 19.0950000000 
0.0058579117 0.0197255121 0.0236370102 0.0115227724 0.0276465453 0.0235271527 19.3500000000 
0.0062298093 0.0185562274 0.0205536641 0.0109394711 0.0205151136 0.0173095238 19.6050000000 
0.0052870116 0.0189262382 0.0220082444 0.0120218809 0.0191863203 0.0163481015 19.8600000000 
0.0061141953 0.0208800851 0.0227890196 0.0119100579 0.0172723764 0.0165202349 20.1000000000 
0.0044341271 0.0190415754 0.0200203882 0.0118280984 0.0190389072 0.0185072411 20.3550000000 
0.0031396826 0.0190691804 0.0191286129 0.0141040587 0.0214607646 0.0203567437 20.6100000000 
0.0035680375 0.0199236471 0.0206092435 0.0131488860 0.0237733674 0.0232274562 20.8650000000 
0.0047745265 0.0243854262 0.0241482655 0.0121823841 0.0265044312 0.0252366403 21.1050000000 
0.0022307408 0.0241819905 0.0253451942 0.0046981220 0.0283957321 0.0276102142 21.3600000000 
0.0019964015 0.0256613764 0.0273846044 0.0055571708 0.0292692064 0.0283143308 21.6150000000 
0.0032641683 0.0297142947 0.0310988729 0.0060510786 0.0309798682 0.0285378507 21.8700000000 
0.0025805452 0.0294239222 0.0321034603 0.0098157213 0.0328290474 0.0304542020 22.1100000000 
0.0034225705 0.0334636083 0.0337946433 0.0118940831 0.0314989913 0.0304487642 22.3650000000 
0.0045327221 0.0327433471 0.0348264471 0.0095232050 0.0322497696 0.0325232866 22.6200000000 
0.0070694692 0.0340443260 0.0340418610 0.0123182762 0.0313607891 0.0314990439 22.8750000000 
0.0073510558 0.0348528932 0.0345480294 0.0112491183 0.0292081746 0.0310115517 23.1150000000 
0.0093743547 0.0330234676 0.0308116824 0.0096079232 0.0267707413 0.0298378907 23.3700000000 
0.0110305565 0.0336860587 0.0307935912 0.0103127709 0.0284437017 0.0328894784 23.6250000000 
0.0134189939 0.0319075016 0.0285081930 0.0100785850 0.0291709476 0.0325259931 23.8800000000 
0.0134198520 0.0297783243 0.0261419134 0.0087423727 0.0271598224 0.0312704257 24.1200000000 
0.0157103244 0.0290162502 0.0248270681 0.0075107839 0.0256401607 0.0291228970 24.3750000000 
0.0179811742 0.0270265905 0.0238965586 0.0088721227 0.0290998295 0.0323928550 24.6300000000 
0.0178020621 0.0256492462 0.0239283283 0.0101366488 0.0308600046 0.0334168820 24.8850000000 
0.0190878494 0.0238762897 0.0224643136 0.0116755426 0.0310108049 0.0307788623 25.1250000000 
0.0218526860 0.0222808165 0.0214928691 0.0137973529 0.0306287129 0.0317759014 25.3800000000 
0.0213877661 0.0203577386 0.0208770033 0.0158253895 0.0297480171 0.0288649630 25.6350000000 
0.0224286278 0.0192642600 0.0196678189 0.0156383219 0.0287978159 0.0306572530 25.8900000000 
0.0209445490 0.0172680549 0.0201118566 0.0195751381 0.0279722006 0.0257952541 26.1300000000 
0.0176138793 0.0140544694 0.0215114905 0.0222258786 0.0235238423 0.0206168573 26.3850000000 
0.0151793425 0.0088550130 0.0142775691 0.0205754942 0.0184701355 0.0147213567 26.6400000000 
0.0149025851 0.0071681238 0.0104735733 0.0188197702 0.0157658922 0.0135124394 26.8950000000 
0.0130970738 0.0083858734 0.0126339817 0.0216168093 0.0185252021 0.0145229086 27.1350000000 
0.0122646907 0.0127523062 0.0174560553 0.0170430801 0.0215803780 0.0181677238 27.3900000000 
0.0112017569 0.0193685666 0.0263395230 0.0184127341 0.0245919080 0.0215311906 27.6450000000 
0.0138895407 0.0307285171 0.0321182776 0.0127662814 0.0271998893 0.0250627193 27.9000000000 
0.0139508228 0.0348453030 0.0351193528 0.0116672193 0.0308426067 0.0288541439 28.1400000000 
0.0101734810 0.0374349949 0.0377339468 0.0092496282 0.0319988199 0.0307394524 28.3950000000 
0.0131625684 0.0413049045 0.0393494046 0.0059710492 0.0327338931 0.0350995391 28.6500000000 
0.0121031545 0.0408566812 0.0400104272 0.0061065644 0.0341855360 0.0354725831 28.9050000000 
0.0127846965 0.0423077671 0.0406194090 0.0062975849 0.0366836692 0.0391087475 29.1450000000 
0.0114326223 0.0437451814 0.0408504514 0.0062341561 0.0376894634 0.0408237940 29.4000000000 
0.0113120403 0.0435952289 0.0396289119 0.0077848682 0.0368555013 0.0404919256 29.6550000000 
0.0112182242 0.0422434526 0.0384551698 0.0061574408 0.0373314045 0.0405759288 29.9100000000 
0.0118285312 0.0399789044 0.0363892156 0.0050106636 0.0372226271 0.0407591106 30.1500000000 
0.0133913167 0.0373587641 0.0339471733 0.0047940980 0.0360713389 0.0397294859 30.4050000000 
0.0106890014 0.0334225225 0.0313364475 0.0064025343 0.0363371527 0.0385047248 30.6600000000 
0.0105040110 0.0304397685 0.0286433283 0.0037775941 0.0336848721 0.0343944782 30.9150000000 
0.0075984805 0.0282577862 0.0298707873 0.0061273372 0.0326134820 0.0332969378 31.1550000000 
0.0091410393 0.0249950144 0.0261694076 0.0067659673 0.0308568586 0.0299631627 31.4100000000 
0.0048115870 0.0224990239 0.0258079469 0.0131000380 0.0294265222 0.0250538493 31.6650000000 
0.0067297783 0.0215999951 0.0244460857 0.0104158527 0.0258532488 0.0221067448 31.9200000000 
0.0060175394 0.0197874981 0.0213800845 0.0119730634 0.0221137820 0.0178764365 32.1600000000 
0.0065509361 0.0188092910 0.0214596259 0.0125545902 0.0192956290 0.0159854085 32.4150000000 
0.0045289056 0.0193272256 0.0220979073 0.0128843213 0.0169339657 0.0156515241 32.6700000000 
0.0052585044 0.0211772091 0.0207767386 0.0130353855 0.0177558306 0.0193495631 32.9250000000 
0.0034090539 0.0200732816 0.0198329006 0.0126188537 0.0206449244 0.0210379977 33.1650000000 
0.0041876195 0.0200299663 0.0209995052 0.0135578028 0.0244253824 0.0233905139 33.4200000000 
0.0034827325 0.0218445061 0.0229013898 0.0105784337 0.0254503963 0.0243152893 33.6750000000 
0.0015199166 0.0237974675 0.0255247872 0.0068313616 0.0267233506 0.0259650724 33.9300000000 
0.0018739358 0.0254353496 0.0262762129 0.0051386838 0.0291384851 0.0277818829 34.1700000000 
0.0028850717 0.0283540150 0.0287255037 0.0054884620 0.0304106153 0.0291828429 34.4250000000 
0.0041236672 0.0315655105 0.0313616848 0.0070177138 0.0319085687 0.0305831193 34.6800000000 
0.0044852513 0.0330884467 0.0337273669 0.0132537431 0.0322527721 0.0313014641 34.9350000000 
0.0064489124 0.0341217624 0.0342086999 0.0084600315 0.0285031206 0.0301509403 35.1750000000 
0.0059900455 0.0359687979 0.0359311176 0.0135865110 0.0292838174 0.0297746549 35.4300000000 
0.0077755011 0.0348077302 0.0330702289 0.0102923510 0.0288967699 0.0316626100 35.6850000000 
0.0080659866 0.0351262494 0.0323744487 0.0109450410 0.0267598775 0.0299147077 35.9400000000 
0.0108609580 0.0337002764 0.0301787740 0.0102603766 0.0276428624 0.0311300099 36.1800000000 
0.0143964091 0.0342006733 0.0296490319 0.0091146095 0.0280117852 0.0317162221 36.4350000000 
0.0145736289 0.0310396440 0.0285064375 0.0100258068 0.0273970685 0.0306084396 36.6900000000 
0.0162408635 0.0286376601 0.0248154627 0.0104392024 0.0299189960 0.0323672846 36.9450000000 
0.0173990383 0.0263217468 0.0225918795 0.0088627345 0.0266647459 0.0301534012 37.1850000000 
0.0179924310 0.0253298719 0.0231062990 0.0083818875 0.0288981209 0.0308225129 37.4400000000 
0.0184928054 0.0230309938 0.0218858539 0.0118627618 0.0284294211 0.0299479160 37.6950000000 
0.0219792133 0.0219518386 0.0205104038 0.0121441007 0.0296092908 0.0311692481 37.9500000000 
0.0202025618 0.0203409453 0.0206564578 0.0155390850 0.0304254697 0.0291068614 38.1900000000 
0.0217605900 0.0165860032 0.0187867690 0.0171504528 0.0280056872 0.0275811355 38.4450000000 
0.0206747387 0.0161143308 0.0198383783 0.0189052248 0.0257759784 0.0242575901 38.7000000000 
0.0188590597 0.0153420999 0.0189999741 0.0208924138 0.0229724642 0.0205384686 38.9550000000 
0.0182612638 0.0091954798 0.0150612570 0.0185880414 0.0170796069 0.0162719664 39.1950000000 
0.0147219662 0.0070802977 0.0123161624 0.0220028293 0.0165090133 0.0124964729 39.4500000000 
0.0144931141 0.0092274201 0.0125969455 0.0210868597 0.0188903821 0.0143951345 39.7050000000 
0.0136910252 0.0118185061 0.0171966314 0.0180933404 0.0218213457 0.0182510952 39.9600000000 
0.0117969901 0.0184186994 0.0234698183 0.0164045383 0.0214458499 0.0204640924 40.2000000000 
0.0148634371 0.0315713130 0.0354812669 0.0146964590 0.0322998945 0.0282714840 40.4550000000 
0.0124089492 0.0336628770 0.0333680391 0.0087100718 0.0296136410 0.0278527204 40.7100000000 
0.0099426344 0.0368494226 0.0362106722 0.0107620929 0.0302354597 0.0297056129 40.9650000000 
0.0126752308 0.0385357481 0.0380230993 0.0063880887 0.0341858642 0.0349960365 41.2050000000 
0.0122451759 0.0426456084 0.0402490876 0.0072389681 0.0357722015 0.0382252285 41.4600000000 
0.0109897121 0.0426174650 0.0408020425 0.0066499875 0.0376667176 0.0396454707 41.7150000000 
0.0121059915 0.0436965949 0.0411824190 0.0064769226 0.0383562500 0.0423351543 41.9700000000 
0.0103825795 0.0442655152 0.0413801671 0.0056118882 0.0380923266 0.0416084286 42.2100000000 
0.0104361686 0.0408352690 0.0381997614 0.0056094631 0.0370875865 0.0415327190 42.4650000000 
0.0100264756 0.0399939129 0.0377052585 0.0070486425 0.0380508629 0.0410639934 42.7200000000 
0.0104808358 0.0378612875 0.0354954470 0.0059214090 0.0380134658 0.0400860504 42.9750000000 
0.0120101526 0.0335600626 0.0307660446 0.0039309179 0.0347413601 0.0381313597 43.2150000000 
0.0088724304 0.0312659444 0.0301527847 0.0037631160 0.0330157082 0.0344773246 43.4700000000 
0.0113878353 0.0306252228 0.0288989586 0.0055244486 0.0328482964 0.0351514049 43.7250000000 
0.0074530264 0.0260056115 0.0267752832 0.0074982309 0.0335003879 0.0311434570 43.9800000000 
0.0075087366 0.0211037654 0.0226394820 0.0085561399 0.0290757846 0.0277904418 44.2200000000 
0.0062745974 0.0196903784 0.0227252185 0.0103156799 0.0257837459 0.0207720054 44.4750000000 
0.0082011622 0.0174387634 0.0217174001 0.0120793176 0.0236216276 0.0178507359 44.7300000000 
0.0058320440 0.0188368477 0.0215407962 0.0132649632 0.0197358891 0.0162018134 44.9850000000 
0.0043217513 0.0202788940 0.0211244044 0.0110002167 0.0190098635 0.0185723826 45.2250000000 
0.0060149221 0.0204249150 0.0205639813 0.0113082324 0.0202884776 0.0198374545 45.4800000000 
0.0046141370 0.0202287867 0.0201269632 0.0118079904 0.0217613844 0.0218366959 45.7350000000 
0.0032609491 0.0213400625 0.0203726475 0.0124569776 0.0238087536 0.0238755273 45.9900000000 
0.0025839400 0.0231507740 0.0238014128 0.0111505928 0.0263855301 0.0249409658 46.2300000000 
0.0025706080 0.0247236937 0.0249071806 0.0046123076 0.0281010459 0.0267005041 46.4850000000 
0.0025210581 0.0254665107 0.0261114891 0.0038053372 0.0282119594 0.0265685778 46.7400000000 
0.0020190220 0.0286578387 0.0298345543 0.0057263887 0.0308198309 0.0286459212 46.9950000000 
0.0026087520 0.0303937520 0.0306422417 0.0077933234 0.0317486321 0.0303593418 47.2350000000 
0.0034687813 0.0325138070 0.0347989290 0.0103583012 0.0329954227 0.0303550362 47.4900000000 
0.0069802546 0.0343061291 0.0334311589 0.0100495668 0.0302672116 0.0313067714 47.7450000000 
0.0071181633 0.0361324582 0.0366341671 0.0119717217 0.0314345237 0.0318531862 48.0000000000 
0.0096621791 0.0368333320 0.0361026209 0.0139926529 0.0309100479 0.0323758649 48.2400000000 
0.0081253753 0.0347950956 0.0339143069 0.0105918624 0.0285216895 0.0293422970 48.4950000000 
0.0149572648 0.0360888464 0.0311657024 0.0105108554 0.0292663749 0.0340592369 48.7500000000 
0.0137756990 0.0343248818 0.0313011005 0.0118982616 0.0301544753 0.0328666674 49.0050000000 
0.0142454677 0.0315631373 0.0272761185 0.0113817597 0.0287899098 0.0323261010 49.2450000000 
0.0160926127 0.0287590013 0.0249315376 0.0095769931 0.0286394130 0.0310677085 49.5000000000 
0.0175964482 0.0274892201 0.0239695716 0.0080809280 0.0274124936 0.0308476674 49.7550000000 
0.0186039551 0.0257475819 0.0239390811 0.0114996907 0.0315121901 0.0322321678 49.9950000000 


==> fig/Manipulator_Method_M.txt <==
AgentNrSet distributed_M_mean distributed_M_var centralized_M_mean centralized_M_var time_M_mean time_M_var offline_M_mean offline_M_var exact_M_mean exact_M_var 
1.0000000000 268.4400000000 0.0266761626 246.0300000000 0.0202730274 3333.0000000000 0.0000000000 350.0000000000 0.0000000000 0.0000000000   
2.0000000000 276.7200000000 0.0374993479 251.0300000000 0.0372682332 3333.0000000000 0.0000000000 350.0000000000 0.0000000000 0.0000000000   
3.0000000000 290.3000000000 0.0434885678 265.2600000000 0.0454842788 3333.0000000000 0.0000000000 350.0000000000 0.0000000000 0.0000000000   
4.0000000000 294.1000000000 0.0415806797 268.2600000000 0.0369771644 3333.0000000000 0.0000000000 350.0000000000 0.0000000000 0.0000000000   
5.0000000000 297.7500000000 0.0284114172 270.6300000000 0.0297867901 3333.0000000000 0.0000000000 350.0000000000 0.0000000000 0.0000000000   
6.0000000000 294.9600000000 0.0225758247 266.0200000000 0.0235514297 3333.0000000000 0.0000000000 350.0000000000 0.0000000000 0.0000000000   
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      
                      


==> fig/Manipulator_Method_e_over_t.txt <==
distributed_mean_e_t distributed_min_e_t distributed_max_e_t centralized_mean_e_t centralized_min_e_t centralized_max_e_t time_mean_e_t time_min_e_t time_max_e_t offline_mean_e_t offline_min_e_t offline_max_e_t exact_mean_e_t exact_min_e_t exact_max_e_t t_set 
2.7049357824 2.4428670238 2.9670045409 2.7379127575 2.4912573493 2.9845681658 2.6362503312 2.3449033170 2.9275973453 2.7385770990 2.4766230865 3.0005311115 2.6618200697 2.4186616189 2.9049785205 0.0000000000 
2.4271853035 2.1055649667 2.7488056403 2.4456544650 2.1511423660 2.7401665639 2.3446596018 2.0017946642 2.6875245394 2.4750352487 2.1544196370 2.7956508604 2.4004798694 2.0893126867 2.7116470520 0.2550000000 
1.9600650696 1.6691665056 2.2509636337 1.9775418908 1.7108402955 2.2442434861 1.8906735668 1.5988246274 2.1825225063 2.0022797702 1.7184137316 2.2861458088 1.9505153112 1.6698934012 2.2311372212 0.5100000000 
1.4739167193 1.2502095120 1.6976239266 1.4877573320 1.2817053494 1.6938093146 1.4213595041 1.2003099860 1.6424090223 1.5216620106 1.3055063085 1.7378177128 1.4687288416 1.2534225967 1.6840350866 0.7650000000 
1.1123292669 0.9442366905 1.2804218433 1.1233059055 0.9675310523 1.2790807586 1.0723157963 0.9077246680 1.2369069246 1.1632643853 0.9999902114 1.3265385592 1.1067531143 0.9455051147 1.2680011139 1.0050000000 
0.8237892288 0.7006064826 0.9469719751 0.8308215721 0.7159203656 0.9457227786 0.7934264483 0.6740227257 0.9128301709 0.8785713114 0.7557763517 1.0013662711 0.8170709158 0.7000909354 0.9340508962 1.2600000000 
0.6123396468 0.5227507536 0.7019285400 0.6176324848 0.5338960943 0.7013688752 0.5876450288 0.5015120187 0.6737780389 0.6714343863 0.5708059656 0.7720628070 0.6034978661 0.5190381773 0.6879575550 1.5150000000 
0.4557673977 0.3900791027 0.5214556927 0.4603189011 0.3985223771 0.5221154251 0.4356518280 0.3730776329 0.4982260230 0.5257946958 0.4324502506 0.6191391411 0.4455975763 0.3845685191 0.5066266336 1.7700000000 
0.3449763992 0.2975654520 0.3923873464 0.3494268739 0.3032889244 0.3955648235 0.3282916025 0.2823016211 0.3742815839 0.4348603246 0.3306373412 0.5390833080 0.3337836860 0.2886680123 0.3788993596 2.0100000000 
0.2582150482 0.2239767485 0.2924533480 0.2615613898 0.2273231795 0.2957996002 0.2418555587 0.2080241964 0.2756869210 0.3743979410 0.2390108247 0.5097850573 0.2438822592 0.2110527699 0.2767117486 2.2650000000 
0.1970333810 0.1726411696 0.2214255923 0.2007504386 0.1761695777 0.2253312995 0.1796481044 0.1552367798 0.2040594289 0.3530132020 0.1834614569 0.5225649471 0.1772741100 0.1534549544 0.2010932655 2.5200000000 
0.1574505913 0.1400720984 0.1748290842 0.1621403868 0.1459748914 0.1783058822 0.1373187253 0.1203924893 0.1542449612 0.3609250098 0.1646560755 0.5571939442 0.1298673897 0.1128135237 0.1469212556 2.7750000000 
0.1357632735 0.1232639869 0.1482625601 0.1399722738 0.1280867229 0.1518578248 0.1125873808 0.1006050604 0.1245697011 0.3742604384 0.1562088027 0.5923120741 0.0999851826 0.0878195610 0.1121508042 3.0150000000 
0.1242611089 0.1153937207 0.1331284971 0.1283451767 0.1195239687 0.1371663848 0.0985519020 0.0904136358 0.1066901681 0.3882350288 0.1501251608 0.6263448969 0.0808037813 0.0725631688 0.0890443939 3.2700000000 
0.1204658175 0.1138034678 0.1271281672 0.1246478328 0.1176738250 0.1316218406 0.0930486560 0.0871225410 0.0989747709 0.3990774795 0.1478714550 0.6502835039 0.0708929632 0.0653371063 0.0764488201 3.5250000000 
0.1193154903 0.1141568252 0.1244741554 0.1238173539 0.1185504698 0.1290842381 0.0911353560 0.0862865589 0.0959841531 0.4019510071 0.1511882752 0.6527137390 0.0665308302 0.0625456229 0.0705160375 3.7800000000 
0.1191279649 0.1145261904 0.1237297394 0.1232212296 0.1186267315 0.1278157277 0.0901681493 0.0860281996 0.0943080990 0.4027748019 0.1616896152 0.6438599886 0.0650253849 0.0618368524 0.0682139175 4.0200000000 
0.1180934994 0.1140884619 0.1220985369 0.1222074917 0.1180872799 0.1263277035 0.0891586452 0.0857391716 0.0925781189 0.3928057349 0.1657035054 0.6199079645 0.0645972618 0.0619232243 0.0672712993 4.2750000000 
0.1154814345 0.1119820134 0.1189808556 0.1192564271 0.1156058326 0.1229070215 0.0877100992 0.0848948042 0.0905253941 0.3706876417 0.1524013238 0.5889739596 0.0643831395 0.0621087140 0.0666575649 4.5300000000 
0.1119406373 0.1088547374 0.1150265373 0.1153985441 0.1123493235 0.1184477647 0.0854675087 0.0828875294 0.0880474880 0.3492971189 0.1396344366 0.5589598012 0.0638428583 0.0619287611 0.0657569555 4.7850000000 
0.1074217037 0.1043430473 0.1105003600 0.1109586609 0.1079277217 0.1139896001 0.0824653913 0.0801773804 0.0847534023 0.3285750798 0.1397505014 0.5173996582 0.0629420744 0.0613432439 0.0645409048 5.0250000000 
0.1016787626 0.0984247253 0.1049327999 0.1046249736 0.1013969085 0.1078530388 0.0790399313 0.0769265993 0.0811532633 0.3076098955 0.1402045741 0.4750152170 0.0617329135 0.0604431346 0.0630226925 5.2800000000 
0.0949519100 0.0917819228 0.0981218971 0.0978030627 0.0943563577 0.1012497676 0.0737430397 0.0717530490 0.0757330305 0.2845134640 0.1365046343 0.4325222938 0.0604433801 0.0594325043 0.0614542559 5.5350000000 
0.0856486802 0.0822940397 0.0890033207 0.0881658620 0.0848279000 0.0915038240 0.0681761725 0.0663258063 0.0700265387 0.2633025154 0.1355349095 0.3910701212 0.0590843320 0.0583171155 0.0598515485 5.7900000000 
0.0775064253 0.0741332514 0.0808795991 0.0794601700 0.0760322976 0.0828880424 0.0627771812 0.0607782449 0.0647761175 0.2524999080 0.1347479225 0.3702518935 0.0576540578 0.0570802520 0.0582278635 6.0300000000 
0.0692484792 0.0656198519 0.0728771066 0.0712664939 0.0673240596 0.0752089283 0.0579378472 0.0559851421 0.0598905522 0.2433359208 0.1302466944 0.3564251471 0.0559756406 0.0555682808 0.0563830004 6.2850000000 
0.0618647390 0.0582911295 0.0654383484 0.0640303888 0.0597890209 0.0682717568 0.0532253722 0.0509775563 0.0554731881 0.2345400565 0.1251262372 0.3439538758 0.0543345287 0.0540551491 0.0546139082 6.5400000000 
0.0544363890 0.0500818662 0.0587909118 0.0544110373 0.0503435521 0.0584785225 0.0473473761 0.0455704912 0.0491242611 0.2170600682 0.1247023878 0.3094177486 0.0530569797 0.0528700310 0.0532439283 6.7950000000 
0.0455478918 0.0416735100 0.0494222736 0.0463612020 0.0425520752 0.0501703289 0.0437714742 0.0417396384 0.0458033101 0.1941059407 0.1211669215 0.2670449598 0.0524535093 0.0523243829 0.0525826357 7.0350000000 
0.0385118549 0.0341610105 0.0428626994 0.0389725890 0.0343497063 0.0435954717 0.0414592580 0.0398503982 0.0430681178 0.1716477218 0.1090278867 0.2342675570 0.0526098252 0.0525170478 0.0527026026 7.2900000000 
0.0349533463 0.0317102527 0.0381964400 0.0350899168 0.0313807724 0.0387990611 0.0402163748 0.0388557848 0.0415769647 0.1522485421 0.0995986717 0.2048984125 0.0536394413 0.0535668557 0.0537120269 7.5450000000 
0.0313242747 0.0282669951 0.0343815543 0.0310615415 0.0276453872 0.0344776958 0.0406252626 0.0394491595 0.0418013656 0.1359992974 0.0881837528 0.1838148419 0.0555845348 0.0555256396 0.0556434300 7.8000000000 
0.0309539692 0.0281712217 0.0337367168 0.0302381694 0.0272745160 0.0332018228 0.0426706340 0.0414866034 0.0438546647 0.1266163322 0.0840560636 0.1691766009 0.0582170674 0.0581694824 0.0582646524 8.0400000000 
0.0330574827 0.0301016625 0.0360133030 0.0323628801 0.0290964478 0.0356293123 0.0459038836 0.0446623729 0.0471453942 0.1235481336 0.0838476980 0.1632485693 0.0614075205 0.0613707714 0.0614442696 8.2950000000 
0.0381418864 0.0349774996 0.0413062732 0.0355936324 0.0324229061 0.0387643587 0.0493738154 0.0482460202 0.0505016107 0.1221410205 0.0815974517 0.1626845892 0.0644623317 0.0644342062 0.0644904572 8.5500000000 
0.0410784863 0.0383651393 0.0437918334 0.0397394880 0.0365311891 0.0429477868 0.0522142942 0.0511967461 0.0532318424 0.1206886946 0.0782590002 0.1631183891 0.0674967506 0.0674745404 0.0675189608 8.8050000000 
0.0456613913 0.0426831194 0.0486396633 0.0439872020 0.0409718753 0.0470025287 0.0558751754 0.0546912700 0.0570590807 0.1271960031 0.0818279273 0.1725640789 0.0704832960 0.0704648114 0.0705017806 9.0450000000 
0.0516148016 0.0483692986 0.0548603046 0.0509053090 0.0474088603 0.0544017576 0.0600649948 0.0586746686 0.0614553209 0.1356512829 0.0797014332 0.1916011325 0.0733329830 0.0733174925 0.0733484735 9.3000000000 
0.0573513625 0.0542929254 0.0604097997 0.0576273220 0.0542706596 0.0609839844 0.0633358289 0.0618158664 0.0648557914 0.1446540657 0.0853080508 0.2040000806 0.0751665853 0.0751535919 0.0751795786 9.5550000000 
0.0619406044 0.0583824040 0.0654988049 0.0626557794 0.0588812328 0.0664303259 0.0660344206 0.0646699037 0.0673989375 0.1533697813 0.0942466840 0.2124928786 0.0756014978 0.0755906416 0.0756123539 9.8100000000 
0.0661949446 0.0627738017 0.0696160874 0.0675062165 0.0644881755 0.0705242575 0.0673720978 0.0657745290 0.0689696667 0.1610151848 0.0969882823 0.2250420873 0.0746879788 0.0746788492 0.0746971084 10.0500000000 
0.0701243496 0.0665870852 0.0736616141 0.0715800142 0.0680208341 0.0751391943 0.0676061306 0.0659639666 0.0692482946 0.1684745632 0.0992878337 0.2376612927 0.0724145047 0.0724069456 0.0724220639 10.3050000000 
0.0718211871 0.0682533790 0.0753889952 0.0735726229 0.0700778283 0.0770674176 0.0668572973 0.0651398538 0.0685747408 0.1770982197 0.1050161085 0.2491803309 0.0689992057 0.0689929852 0.0690054262 10.5600000000 
0.0733435537 0.0702929999 0.0763941075 0.0750473667 0.0718666098 0.0782281236 0.0659593674 0.0642383721 0.0676803627 0.1822476255 0.1056101541 0.2588850969 0.0647674889 0.0647624153 0.0647725624 10.8150000000 
0.0748302200 0.0712524365 0.0784080036 0.0770533016 0.0735137869 0.0805928164 0.0649223023 0.0631446972 0.0666999074 0.1872682602 0.1034230058 0.2711135146 0.0603991782 0.0603950386 0.0604033178 11.0550000000 
0.0757088950 0.0724972699 0.0789205202 0.0781774493 0.0745928373 0.0817620612 0.0635550081 0.0616715590 0.0654384572 0.1929772890 0.0946923420 0.2912622359 0.0557065626 0.0557032813 0.0557098440 11.3100000000 
0.0742069713 0.0705060777 0.0779078648 0.0777001918 0.0739927134 0.0814076702 0.0619214613 0.0600883689 0.0637545537 0.1954614363 0.1022906173 0.2886322553 0.0512587464 0.0512561984 0.0512612945 11.5650000000 
0.0728622499 0.0694142364 0.0763102635 0.0763618354 0.0727020155 0.0800216553 0.0610246200 0.0592559049 0.0627933351 0.2036525790 0.1034185920 0.3038865660 0.0473387788 0.0473368521 0.0473407056 11.8200000000 
0.0720965633 0.0684636695 0.0757294572 0.0746793153 0.0713712276 0.0779874030 0.0600505348 0.0582162697 0.0618847998 0.2199401108 0.1004168811 0.3394633404 0.0444632589 0.0444618275 0.0444646902 12.0600000000 
0.0710192650 0.0668835949 0.0751549351 0.0739795911 0.0704537225 0.0775054597 0.0593783567 0.0576552565 0.0611014569 0.2437409708 0.0973104056 0.3901715360 0.0427694756 0.0427684854 0.0427704659 12.3150000000 
0.0701672637 0.0661515553 0.0741829721 0.0731566159 0.0698363689 0.0764768628 0.0583732078 0.0565783650 0.0601680507 0.2585693674 0.0850304715 0.4321082633 0.0429605668 0.0429599266 0.0429612070 12.5700000000 
0.0697728615 0.0656312587 0.0739144642 0.0732915405 0.0690597363 0.0775233447 0.0578671797 0.0559788409 0.0597555184 0.2620781184 0.0967412804 0.4274149564 0.0450341358 0.0450337458 0.0450345257 12.8250000000 
0.0688766914 0.0636041604 0.0741492225 0.0709240600 0.0664803546 0.0753677654 0.0560300369 0.0542642957 0.0577957781 0.2683474403 0.1057024704 0.4309924102 0.0480517938 0.0480515547 0.0480520329 13.0650000000 
0.0663938587 0.0602370442 0.0725506732 0.0672139246 0.0618275228 0.0726003265 0.0545287403 0.0527476939 0.0563097868 0.2770020174 0.1129024619 0.4411015729 0.0513150250 0.0513148798 0.0513151701 13.3200000000 
0.0637929915 0.0574124729 0.0701735102 0.0659366421 0.0591774664 0.0726958178 0.0522119238 0.0504350252 0.0539888224 0.2758543394 0.1207194978 0.4309891809 0.0535867596 0.0535866656 0.0535868535 13.5750000000 
0.0623530497 0.0553932076 0.0693128918 0.0642615385 0.0560839779 0.0724390991 0.0471160608 0.0452357295 0.0489963921 0.2681294757 0.1200977551 0.4161611962 0.0541431793 0.0541431116 0.0541432471 13.8300000000 
0.0570389745 0.0488565877 0.0652213613 0.0590374863 0.0511710182 0.0669039543 0.0413206499 0.0395943598 0.0430469400 0.2566227232 0.1081561635 0.4050892829 0.0530627131 0.0530626559 0.0530627702 14.0700000000 
0.0494610536 0.0426951084 0.0562269988 0.0514618641 0.0432773370 0.0596463913 0.0354596776 0.0339018749 0.0370174802 0.2466551814 0.1142047305 0.3791056323 0.0513709362 0.0513708817 0.0513709907 14.3250000000 
0.0441754846 0.0387790706 0.0495718986 0.0448802172 0.0378100326 0.0519504019 0.0358791443 0.0340418201 0.0377164686 0.2487531179 0.1142196502 0.3832865857 0.0512792919 0.0512792383 0.0512793455 14.5800000000 
0.0446325216 0.0388432721 0.0504217712 0.0446660603 0.0382633024 0.0510688182 0.0422488192 0.0398067040 0.0446909344 0.2550879153 0.1063227478 0.4038530827 0.0531708431 0.0531707946 0.0531708916 14.8350000000 
0.0445442896 0.0373345557 0.0517540235 0.0448389230 0.0384991564 0.0511786896 0.0507014174 0.0482616674 0.0531411673 0.2669608758 0.1053765171 0.4285452345 0.0546922793 0.0546922394 0.0546923192 15.0750000000 
0.0480809174 0.0379755121 0.0581863227 0.0495244367 0.0396421414 0.0594067320 0.0603154549 0.0580942970 0.0625366128 0.2911830741 0.1194823947 0.4628837535 0.0546219981 0.0546219691 0.0546220270 15.3300000000 
0.0574164271 0.0435639915 0.0712688628 0.0607718300 0.0466996764 0.0748439835 0.0657786455 0.0634517008 0.0681055901 0.3183564672 0.1309967682 0.5057161662 0.0535194526 0.0535194346 0.0535194706 15.5850000000 
0.0602256089 0.0469629984 0.0734882194 0.0622104034 0.0488153306 0.0756054761 0.0702108286 0.0686183946 0.0718032625 0.3397389592 0.1362714611 0.5432064574 0.0527254937 0.0527254847 0.0527255027 15.8400000000 
0.0555866267 0.0445491879 0.0666240654 0.0560595384 0.0459528327 0.0661662442 0.0746101044 0.0731550006 0.0760652083 0.3526702513 0.1388459569 0.5664945457 0.0527949774 0.0527949728 0.0527949820 16.0800000000 
0.0514680900 0.0441285553 0.0588076247 0.0514422395 0.0448058434 0.0580786357 0.0783310896 0.0770420273 0.0796201520 0.3593656576 0.1481490140 0.5705823011 0.0536463853 0.0536463800 0.0536463905 16.3350000000 
0.0517721568 0.0455794843 0.0579648292 0.0520874705 0.0462535045 0.0579214366 0.0809850942 0.0799002106 0.0820699779 0.3646556149 0.1615706641 0.5677405657 0.0551321101 0.0551321037 0.0551321164 16.5900000000 
0.0529080239 0.0472516591 0.0585643887 0.0529962494 0.0473645533 0.0586279455 0.0824427161 0.0812481887 0.0836372436 0.3593935834 0.1616213524 0.5571658145 0.0569385893 0.0569385829 0.0569385957 16.8450000000 
0.0540496761 0.0487945801 0.0593047722 0.0537033271 0.0484770789 0.0589295752 0.0824556427 0.0813682126 0.0835430727 0.3442311932 0.1462971482 0.5421652382 0.0584370283 0.0584370226 0.0584370341 17.0850000000 
0.0556430820 0.0506140165 0.0606721474 0.0554675254 0.0502886102 0.0606464406 0.0812522137 0.0801528115 0.0823516158 0.3283276057 0.1364470830 0.5202081284 0.0593900952 0.0593900903 0.0593901001 17.3400000000 
0.0535832838 0.0496771541 0.0574894135 0.0539678543 0.0492942593 0.0586414493 0.0794689684 0.0780013559 0.0809365809 0.3109374026 0.1383564265 0.4835183786 0.0596183763 0.0596183723 0.0596183802 17.5950000000 
0.0514456048 0.0485957014 0.0542955083 0.0518391463 0.0483611454 0.0553171471 0.0765617671 0.0749804911 0.0781430432 0.2949052727 0.1386065438 0.4512040016 0.0593466676 0.0593466646 0.0593466707 17.8500000000 
0.0498066106 0.0468448191 0.0527684021 0.0505135875 0.0478010556 0.0532261193 0.0723313346 0.0708092600 0.0738534093 0.2769266454 0.1354376035 0.4184156873 0.0588445392 0.0588445369 0.0588445416 18.0900000000 
0.0526348902 0.0486127242 0.0566570562 0.0527736558 0.0490414649 0.0565058466 0.0666323791 0.0649835173 0.0682812408 0.2574433315 0.1344272738 0.3804593892 0.0580905349 0.0580905332 0.0580905367 18.3450000000 
0.0628423027 0.0580711953 0.0676134100 0.0617734700 0.0570255000 0.0665214400 0.0616960979 0.0596670148 0.0637251811 0.2473627105 0.1336630598 0.3610623613 0.0570300483 0.0570300471 0.0570300495 18.6000000000 
0.0615570378 0.0577831606 0.0653309151 0.0611797883 0.0570731874 0.0652863892 0.0578415875 0.0557450835 0.0599380915 0.2393809001 0.1293915809 0.3493702192 0.0556785348 0.0556785339 0.0556785356 18.8550000000 
0.0584030199 0.0557706108 0.0610354291 0.0585966604 0.0556821200 0.0615112008 0.0525848551 0.0505817538 0.0545879565 0.2318845161 0.1243234881 0.3394455441 0.0543381549 0.0543381543 0.0543381554 19.0950000000 
0.0584341816 0.0560183695 0.0608499936 0.0589667393 0.0561691896 0.0617642890 0.0478606009 0.0458654964 0.0498557053 0.2155114366 0.1238351282 0.3071877451 0.0531711394 0.0531711390 0.0531711397 19.3500000000 
0.0586417104 0.0564905135 0.0607929072 0.0599512216 0.0573227770 0.0625796661 0.0439035478 0.0419687181 0.0458383775 0.1918923631 0.1201192472 0.2636654791 0.0525830909 0.0525830906 0.0525830911 19.6050000000 
0.0589560410 0.0568349418 0.0610771402 0.0608934019 0.0584885856 0.0632982183 0.0415840836 0.0401229354 0.0430452317 0.1702473610 0.1081099120 0.2323848101 0.0527663083 0.0527663081 0.0527663084 19.8600000000 
0.0602711105 0.0583970971 0.0621451238 0.0625792742 0.0603775603 0.0647809882 0.0406765417 0.0391802260 0.0421728574 0.1525478454 0.0997142438 0.2053814470 0.0537078963 0.0537078961 0.0537078964 20.1000000000 
0.0623992731 0.0605737196 0.0642248266 0.0646163660 0.0624091985 0.0668235336 0.0408816459 0.0397308484 0.0420324434 0.1363198809 0.0883933094 0.1842464524 0.0555794889 0.0555794888 0.0555794891 20.3550000000 
0.0647785634 0.0629529492 0.0666041776 0.0664729587 0.0641752229 0.0687706944 0.0428982168 0.0417585380 0.0440378955 0.1262957451 0.0838354760 0.1687560142 0.0583267064 0.0583267064 0.0583267065 20.6100000000 
0.0671174461 0.0652436645 0.0689912276 0.0683560682 0.0660730575 0.0706390788 0.0459448507 0.0448159922 0.0470737092 0.1233398544 0.0837111249 0.1629685839 0.0614879602 0.0614879601 0.0614879603 20.8650000000 
0.0700849551 0.0681410217 0.0720288884 0.0706841497 0.0684081351 0.0729601642 0.0494717185 0.0484255084 0.0505179287 0.1220512105 0.0816851215 0.1624172994 0.0643479660 0.0643479659 0.0643479660 21.1050000000 
0.0738456390 0.0720782276 0.0756130504 0.0741084051 0.0717533986 0.0764634116 0.0523263775 0.0512145847 0.0534381703 0.1204512279 0.0780328416 0.1628696142 0.0673687337 0.0673687336 0.0673687337 21.3600000000 
0.0775427482 0.0757824237 0.0793030727 0.0777831778 0.0755469453 0.0800194104 0.0558683574 0.0546266626 0.0571100521 0.1272492946 0.0817778491 0.1727207401 0.0705374312 0.0705374312 0.0705374313 21.6150000000 
0.0809521481 0.0791009347 0.0828033615 0.0814045904 0.0792538015 0.0835553793 0.0602262577 0.0590956235 0.0613568919 0.1357548523 0.0796842167 0.1918254878 0.0733761278 0.0733761277 0.0733761278 21.8700000000 
0.0829995606 0.0807962951 0.0852028262 0.0836636826 0.0813747852 0.0859525799 0.0634462416 0.0620216920 0.0648707912 0.1442592972 0.0848577299 0.2036608645 0.0751200521 0.0751200520 0.0751200521 22.1100000000 
0.0830358764 0.0806593860 0.0854123668 0.0838672199 0.0814443970 0.0862900428 0.0657963682 0.0641895159 0.0674032204 0.1530100000 0.0940193937 0.2120006064 0.0756176974 0.0756176973 0.0756176974 22.3650000000 
0.0813229008 0.0789685941 0.0836772076 0.0823021501 0.0799010923 0.0847032079 0.0674340018 0.0659894892 0.0688785144 0.1611348544 0.0970152835 0.2252544253 0.0746665105 0.0746665105 0.0746665105 22.6200000000 
0.0792492783 0.0767286728 0.0817698839 0.0802374989 0.0774683253 0.0830066725 0.0678333985 0.0662212137 0.0694455833 0.1686119518 0.0993963362 0.2378275674 0.0723729578 0.0723729577 0.0723729578 22.8750000000 
0.0765611241 0.0739491665 0.0791730816 0.0775572470 0.0749164782 0.0801980157 0.0670918020 0.0654603821 0.0687232218 0.1767878325 0.1048740762 0.2487015888 0.0691699282 0.0691699282 0.0691699282 23.1150000000 
0.0710116988 0.0685347771 0.0734886204 0.0719993421 0.0694572158 0.0745414683 0.0661514522 0.0645968655 0.0677060389 0.1820635109 0.1056755590 0.2584514628 0.0649652613 0.0649652613 0.0649652613 23.3700000000 
0.0648873306 0.0625438955 0.0672307656 0.0655073459 0.0630790222 0.0679356697 0.0652142574 0.0633632246 0.0670652902 0.1873603313 0.1033446762 0.2713759865 0.0603287798 0.0603287797 0.0603287798 23.6250000000 
0.0603012541 0.0578829162 0.0627195919 0.0604655872 0.0577999670 0.0631312075 0.0638378436 0.0622102681 0.0654654191 0.1930374485 0.0946115283 0.2914633687 0.0556376339 0.0556376339 0.0556376339 23.8800000000 
0.0561095941 0.0534751999 0.0587439883 0.0564342839 0.0537182601 0.0591503078 0.0620298471 0.0604272417 0.0636324525 0.1953452278 0.1016885312 0.2890019244 0.0514450591 0.0514450591 0.0514450591 24.1200000000 
0.0516326579 0.0489792177 0.0542860981 0.0522456211 0.0497699836 0.0547212586 0.0607496563 0.0590174571 0.0624818556 0.2031047921 0.1035655329 0.3026440512 0.0474951234 0.0474951234 0.0474951234 24.3750000000 
0.0480299677 0.0452582891 0.0508016464 0.0486823456 0.0464895825 0.0508751087 0.0599182537 0.0581850343 0.0616514731 0.2202635683 0.1003855620 0.3401415746 0.0444259337 0.0444259337 0.0444259337 24.6300000000 
0.0466387208 0.0435622406 0.0497152010 0.0475050952 0.0444578484 0.0505523419 0.0597265768 0.0579584164 0.0614947372 0.2440329730 0.0971917395 0.3908742064 0.0427566142 0.0427566142 0.0427566142 24.8850000000 
0.0477825138 0.0442910695 0.0512739580 0.0495274087 0.0458410385 0.0532137788 0.0587453446 0.0567613429 0.0607293463 0.2581244490 0.0853241834 0.4309247147 0.0429081011 0.0429081011 0.0429081011 25.1250000000 
0.0512391629 0.0475861339 0.0548921918 0.0534138249 0.0494057376 0.0574219122 0.0580492167 0.0562984630 0.0597999703 0.2620770341 0.0959455945 0.4282084737 0.0449089524 0.0449089524 0.0449089524 25.3800000000 
0.0587311850 0.0533641210 0.0640982490 0.0608024200 0.0554781683 0.0661266718 0.0565118731 0.0546172227 0.0584065236 0.2684975597 0.1057791972 0.4312159221 0.0481001244 0.0481001244 0.0481001244 25.6350000000 
0.0669368107 0.0608771023 0.0729965191 0.0702044558 0.0639168398 0.0764920718 0.0545761882 0.0526239697 0.0565284067 0.2770635831 0.1130037368 0.4411234294 0.0513564168 0.0513564168 0.0513564168 25.8900000000 
0.0704115596 0.0630709483 0.0777521710 0.0751343446 0.0690903127 0.0811783764 0.0521594258 0.0501004065 0.0542184451 0.2760891211 0.1203522505 0.4318259916 0.0535184145 0.0535184145 0.0535184145 26.1300000000 
0.0730078756 0.0646914524 0.0813242988 0.0779412088 0.0713685866 0.0845138310 0.0473926639 0.0454098387 0.0493754892 0.2685579024 0.1206149712 0.4165008336 0.0541589879 0.0541589879 0.0541589879 26.3850000000 
0.0740438199 0.0652474046 0.0828402353 0.0787504299 0.0709985611 0.0865022987 0.0408235331 0.0391573121 0.0424897541 0.2564348767 0.1080864778 0.4047832757 0.0530381465 0.0530381465 0.0530381465 26.6400000000 
0.0734380528 0.0649246126 0.0819514930 0.0783015846 0.0703649744 0.0862381949 0.0353506680 0.0336991432 0.0370021927 0.2465941242 0.1143082409 0.3788800075 0.0513536243 0.0513536243 0.0513536243 26.8950000000 
0.0737197449 0.0655071665 0.0819323233 0.0786120770 0.0711073402 0.0861168139 0.0355391398 0.0337923693 0.0372859103 0.2484724141 0.1143585668 0.3825862614 0.0512306389 0.0512306389 0.0512306389 27.1350000000 
0.0755626536 0.0668327618 0.0842925454 0.0798800883 0.0711566996 0.0886034769 0.0414484827 0.0389429255 0.0439540398 0.2547467368 0.1067345053 0.4027589683 0.0530739930 0.0530739930 0.0530739930 27.3900000000 
0.0746699925 0.0650271054 0.0843128796 0.0786873194 0.0685119664 0.0888626725 0.0509954185 0.0488382671 0.0531525699 0.2672378996 0.1055273634 0.4289484358 0.0547039516 0.0547039516 0.0547039516 27.6450000000 
0.0701223289 0.0594348633 0.0808097945 0.0751566906 0.0638279858 0.0864853954 0.0603917988 0.0581487252 0.0626348725 0.2915856924 0.1197040081 0.4634673767 0.0546101740 0.0546101740 0.0546101740 27.9000000000 
0.0681024148 0.0557589881 0.0804458415 0.0722109799 0.0609708241 0.0834511356 0.0653251518 0.0633029357 0.0673473678 0.3172624103 0.1307137744 0.5038110462 0.0535703223 0.0535703223 0.0535703223 28.1400000000 
0.0662086540 0.0537257655 0.0786915424 0.0697711426 0.0576017193 0.0819405658 0.0697324138 0.0682202083 0.0712446194 0.3389197725 0.1360634595 0.5417760854 0.0527425589 0.0527425589 0.0527425589 28.3950000000 
0.0595507251 0.0492540023 0.0698474480 0.0620941903 0.0508820387 0.0733063419 0.0747001294 0.0731623601 0.0762378987 0.3528163193 0.1389400438 0.5666925949 0.0528019081 0.0528019081 0.0528019081 28.6500000000 
0.0535904293 0.0467156515 0.0604652072 0.0545477192 0.0465886994 0.0625067391 0.0783751579 0.0769454840 0.0798048319 0.3594368275 0.1483394573 0.5705341978 0.0536634878 0.0536634878 0.0536634878 28.9050000000 
0.0524666036 0.0473593923 0.0575738150 0.0527350722 0.0464595790 0.0590105655 0.0808377079 0.0796478138 0.0820276019 0.3645087800 0.1612171454 0.5678004145 0.0550555477 0.0550555477 0.0550555477 29.1450000000 
0.0531646464 0.0486831261 0.0576461667 0.0528594411 0.0474298610 0.0582890212 0.0821548739 0.0810840176 0.0832257302 0.3599930316 0.1619849332 0.5580011300 0.0568586381 0.0568586381 0.0568586381 29.4000000000 
0.0542973335 0.0500440055 0.0585506615 0.0534728267 0.0484305553 0.0585150980 0.0823822204 0.0812581832 0.0835062576 0.3440040729 0.1460296636 0.5419784823 0.0584558358 0.0584558358 0.0584558358 29.6550000000 
0.0564721149 0.0524877418 0.0604564881 0.0558392881 0.0509791474 0.0606994288 0.0809485807 0.0798667422 0.0820304191 0.3281030330 0.1363982032 0.5198078628 0.0593981360 0.0593981360 0.0593981360 29.9100000000 
0.0557743417 0.0524142606 0.0591344228 0.0550911150 0.0510617644 0.0591204656 0.0793977331 0.0778349370 0.0809605292 0.3117738946 0.1380518778 0.4854959114 0.0596210102 0.0596210102 0.0596210102 30.1500000000 
0.0543130002 0.0516098632 0.0570161372 0.0533047579 0.0503260582 0.0562834575 0.0766883153 0.0750361018 0.0783405287 0.2955215992 0.1389012901 0.4521419082 0.0593656260 0.0593656260 0.0593656260 30.4050000000 
0.0529850932 0.0502190482 0.0557511382 0.0520834467 0.0494854730 0.0546814203 0.0718440308 0.0701320445 0.0735560171 0.2765845389 0.1353894058 0.4177796719 0.0588355368 0.0588355368 0.0588355368 30.6600000000 
0.0553395243 0.0518447659 0.0588342828 0.0545724195 0.0509040204 0.0582408186 0.0665925027 0.0647825152 0.0684024903 0.2572520448 0.1344264544 0.3800776353 0.0580777735 0.0580777735 0.0580777735 30.9150000000 
0.0643901987 0.0596985702 0.0690818272 0.0629670261 0.0584845258 0.0674495264 0.0619833531 0.0603617127 0.0636049934 0.2477531744 0.1337898619 0.3617164870 0.0570844015 0.0570844015 0.0570844015 31.1550000000 
0.0628742168 0.0589137839 0.0668346497 0.0623525488 0.0581355653 0.0665695322 0.0574179081 0.0554134849 0.0594223313 0.2397076462 0.1296709360 0.3497443563 0.0557425849 0.0557425849 0.0557425849 31.4100000000 
0.0589010006 0.0561864184 0.0616155828 0.0592414768 0.0563355544 0.0621473992 0.0530850364 0.0510699757 0.0551000972 0.2317301705 0.1242726134 0.3391877276 0.0543188773 0.0543188773 0.0543188773 31.6650000000 
0.0583297256 0.0557402054 0.0609192459 0.0593114694 0.0565899337 0.0620330050 0.0478544285 0.0457202868 0.0499885702 0.2152006057 0.1238618489 0.3065393625 0.0531580742 0.0531580742 0.0531580742 31.9200000000 
0.0581557188 0.0558887205 0.0604227171 0.0599796825 0.0574643884 0.0624949766 0.0437485716 0.0417870699 0.0457100733 0.1929453453 0.1206323427 0.2652583478 0.0525937625 0.0525937625 0.0525937625 32.1600000000 
0.0581358902 0.0560322471 0.0602395334 0.0606953748 0.0584092799 0.0629814697 0.0414408189 0.0398165696 0.0430650682 0.1711150602 0.1084984422 0.2337316782 0.0527404856 0.0527404856 0.0527404856 32.4150000000 
0.0594652501 0.0575118337 0.0614186666 0.0623285633 0.0602341567 0.0644229700 0.0407254178 0.0394299589 0.0420208767 0.1522873182 0.0995560882 0.2050185483 0.0537280701 0.0537280701 0.0537280701 32.6700000000 
0.0617255243 0.0596651621 0.0637858866 0.0643350002 0.0621302953 0.0665397050 0.0407432690 0.0394405351 0.0420460030 0.1361288279 0.0882720446 0.1839856112 0.0556128697 0.0556128697 0.0556128697 32.9250000000 
0.0641581040 0.0621159142 0.0662002938 0.0661266465 0.0637968947 0.0684563982 0.0428059888 0.0418321328 0.0437798447 0.1265763161 0.0839107791 0.1692418530 0.0581901215 0.0581901215 0.0581901215 33.1650000000 
0.0666655805 0.0646439923 0.0686871686 0.0680692591 0.0657689920 0.0703695262 0.0459759661 0.0449659443 0.0469859880 0.1233876527 0.0836782687 0.1630970367 0.0613478098 0.0613478098 0.0613478098 33.4200000000 
0.0699307707 0.0679042564 0.0719572850 0.0706104682 0.0683193262 0.0729016103 0.0491454873 0.0480459357 0.0502450389 0.1220210336 0.0816121625 0.1624299046 0.0643902251 0.0643902251 0.0643902251 33.6750000000 
0.0737766179 0.0719663151 0.0755869208 0.0741086421 0.0717352559 0.0764820283 0.0522329597 0.0510875538 0.0533783657 0.1204780223 0.0780721122 0.1628839325 0.0674131309 0.0674131309 0.0674131309 33.9300000000 
0.0772999694 0.0755028350 0.0790971038 0.0775998590 0.0753590637 0.0798406544 0.0556886772 0.0546024710 0.0567748834 0.1268364567 0.0817751796 0.1718977337 0.0703976590 0.0703976590 0.0703976590 34.1700000000 
0.0807539541 0.0788590611 0.0826488470 0.0812431327 0.0790972030 0.0833890624 0.0600260087 0.0588012304 0.0612507871 0.1353664977 0.0796789618 0.1910540336 0.0732670120 0.0732670120 0.0732670120 34.4250000000 
0.0829441596 0.0806934216 0.0851948976 0.0836434532 0.0813544970 0.0859324094 0.0632916612 0.0618492269 0.0647340954 0.1443857857 0.0849993161 0.2037722554 0.0751373510 0.0751373510 0.0751373510 34.6800000000 
0.0829347411 0.0805358966 0.0853335855 0.0837861087 0.0813753114 0.0861969060 0.0657297065 0.0643449752 0.0671144378 0.1531284663 0.0940971488 0.2121597839 0.0756141896 0.0756141896 0.0756141896 34.9350000000 
0.0813452162 0.0789896890 0.0837007434 0.0823137218 0.0799351548 0.0846922889 0.0675008925 0.0658724923 0.0691292928 0.1608037169 0.0969880092 0.2246194246 0.0747386363 0.0747386363 0.0747386363 35.1750000000 
0.0793592096 0.0768773665 0.0818410527 0.0802557704 0.0774992474 0.0830122934 0.0676925480 0.0659541075 0.0694309885 0.1682187540 0.0991156798 0.2373218282 0.0725014044 0.0725014044 0.0725014044 35.4300000000 
0.0766820263 0.0741155581 0.0792484945 0.0774372468 0.0748036107 0.0800708828 0.0668223509 0.0650875722 0.0685571296 0.1768899990 0.1049239693 0.2488560287 0.0691150234 0.0691150234 0.0691150234 35.6850000000 
0.0713743754 0.0688946790 0.0738540717 0.0718805260 0.0693313105 0.0744297415 0.0661929058 0.0645228811 0.0678629306 0.1821230583 0.1056560670 0.2585900495 0.0649013299 0.0649013299 0.0649013299 35.9400000000 
0.0657017143 0.0633447811 0.0680586475 0.0658067059 0.0633607998 0.0682526120 0.0656465054 0.0640150039 0.0672780069 0.1870727414 0.1035836396 0.2705618431 0.0605392135 0.0605392135 0.0605392135 36.1800000000 
0.0608649115 0.0585331284 0.0631966947 0.0607895948 0.0581408905 0.0634382992 0.0638385772 0.0620205495 0.0656566049 0.1928411600 0.0948759841 0.2908063358 0.0558435451 0.0558435451 0.0558435451 36.4350000000 
0.0561725899 0.0534916896 0.0588534901 0.0565864039 0.0538985839 0.0592742238 0.0619746174 0.0603342501 0.0636149848 0.1953792194 0.1018861735 0.2888722653 0.0513845199 0.0513845199 0.0513845199 36.6900000000 
0.0514786370 0.0488007196 0.0541565544 0.0523834910 0.0499167001 0.0548502820 0.0606964961 0.0589674988 0.0624254934 0.2032768436 0.1035182098 0.3030354774 0.0474442089 0.0474442089 0.0474442089 36.9450000000 
0.0481169339 0.0454061053 0.0508277625 0.0489125404 0.0467672203 0.0510578604 0.0600716238 0.0582763587 0.0618668890 0.2192501709 0.1004786601 0.3380216817 0.0445372687 0.0445372687 0.0445372687 37.1850000000 
0.0464880572 0.0434697983 0.0495063160 0.0471163533 0.0443184071 0.0499142995 0.0597420727 0.0580317531 0.0614523923 0.2431069318 0.0975451436 0.3886687200 0.0427933831 0.0427933831 0.0427933831 37.4400000000 
0.0470565358 0.0437085765 0.0504044951 0.0482868538 0.0449977887 0.0515759190 0.0584473619 0.0568155146 0.0600792091 0.2582685326 0.0852219191 0.4313151461 0.0429240957 0.0429240957 0.0429240957 37.6950000000 
0.0497973032 0.0462991174 0.0532954889 0.0511888743 0.0477093976 0.0546683511 0.0581964391 0.0564764667 0.0599164115 0.2620757767 0.0962026638 0.4279488897 0.0449484549 0.0449484549 0.0449484549 37.9500000000 
0.0557618265 0.0510823084 0.0604413447 0.0573302894 0.0527202386 0.0619403401 0.0565293371 0.0545743487 0.0584843256 0.2680246086 0.1055363962 0.4305128209 0.0479477306 0.0479477306 0.0479477306 38.1900000000 
0.0633901851 0.0581196843 0.0686606858 0.0673562775 0.0615172098 0.0731953451 0.0546190928 0.0525778778 0.0566603078 0.2768609539 0.1126802858 0.4410416220 0.0512256076 0.0512256076 0.0512256076 38.4450000000 
0.0677888091 0.0614325484 0.0741450698 0.0735340511 0.0678737476 0.0791943545 0.0518119836 0.0496324765 0.0539914908 0.2760157365 0.1204699796 0.4315614934 0.0535405979 0.0535405979 0.0535405979 38.7000000000 
0.0703970387 0.0633510698 0.0774430076 0.0763115081 0.0697344465 0.0828885697 0.0470507296 0.0452531257 0.0488483334 0.2684225751 0.1204535162 0.4163916339 0.0541543514 0.0541543514 0.0541543514 38.9550000000 
0.0710875309 0.0636009807 0.0785740811 0.0767492241 0.0691296611 0.0843687871 0.0410165569 0.0393117834 0.0427213304 0.2570264961 0.1083175758 0.4057354163 0.0531147711 0.0531147711 0.0531147711 39.1950000000 
0.0702755522 0.0629734272 0.0775776771 0.0759595952 0.0682751372 0.0836440531 0.0353609032 0.0337742166 0.0369475897 0.2467976030 0.1139617373 0.3796334687 0.0514092312 0.0514092312 0.0514092312 39.4500000000 
0.0703492411 0.0634160560 0.0772824262 0.0760720596 0.0686955179 0.0834486012 0.0354751476 0.0337237365 0.0372265587 0.2485621488 0.1143153845 0.3828089131 0.0512456794 0.0512456794 0.0512456794 39.7050000000 
0.0721478599 0.0645822537 0.0797134662 0.0773145361 0.0688962269 0.0857328453 0.0413841961 0.0391721203 0.0435962719 0.2548545914 0.1066011846 0.4031079983 0.0531049982 0.0531049982 0.0531049982 39.9600000000 
0.0716779679 0.0631161760 0.0802397599 0.0764453675 0.0666385998 0.0862521351 0.0506966111 0.0483925047 0.0530007175 0.2663810370 0.1050648647 0.4276972093 0.0546660959 0.0546660959 0.0546660959 40.2000000000 
0.0676730373 0.0580162913 0.0773297834 0.0731815614 0.0623533324 0.0840097903 0.0601049136 0.0578720010 0.0623378263 0.2903279972 0.1190075702 0.4616484242 0.0546464647 0.0546464647 0.0546464647 40.4550000000 
0.0654347679 0.0539276283 0.0769419076 0.0709873141 0.0597979573 0.0821766708 0.0653593991 0.0632003680 0.0675184301 0.3176134052 0.1308061734 0.5044206371 0.0535540029 0.0535540029 0.0535540029 40.7100000000 
0.0643173838 0.0520931349 0.0765416327 0.0689931031 0.0571608746 0.0808253317 0.0699093287 0.0681194299 0.0716992275 0.3391835952 0.1361321088 0.5422350816 0.0527369014 0.0527369014 0.0527369014 40.9650000000 
0.0593255869 0.0486280671 0.0700231067 0.0622296827 0.0513468065 0.0731125588 0.0744014378 0.0728621204 0.0759407551 0.3523534152 0.1386520250 0.5660548055 0.0527807141 0.0527807141 0.0527807141 41.2050000000 
0.0536437401 0.0466979574 0.0605895228 0.0547191963 0.0470546105 0.0623837820 0.0782322106 0.0769867960 0.0794776253 0.3592136021 0.1477506020 0.5706766022 0.0536103413 0.0536103413 0.0536103413 41.4600000000 
0.0526133627 0.0475660376 0.0576606878 0.0529298978 0.0469029666 0.0589568291 0.0805278598 0.0791812630 0.0818744567 0.3645581399 0.1613324689 0.5677838109 0.0550799087 0.0550799087 0.0550799087 41.7150000000 
0.0533474448 0.0488239024 0.0578709872 0.0531144353 0.0477908092 0.0584380615 0.0820961414 0.0809372528 0.0832550300 0.3598049155 0.1618722901 0.5577375409 0.0568842087 0.0568842087 0.0568842087 41.9700000000 
0.0543806683 0.0500873760 0.0586739607 0.0536285655 0.0486310209 0.0586261100 0.0823543691 0.0813231744 0.0833855637 0.3447185780 0.1468736600 0.5425634960 0.0583964690 0.0583964690 0.0583964690 42.2100000000 
0.0565581914 0.0525452917 0.0605710911 0.0559330422 0.0510857626 0.0607803219 0.0813799855 0.0801796130 0.0825803580 0.3288075687 0.1365551788 0.5210599586 0.0593724552 0.0593724552 0.0593724552 42.4650000000 
0.0558120174 0.0523836838 0.0592403510 0.0552029067 0.0511917176 0.0592140958 0.0792363259 0.0778849915 0.0805876604 0.3115069177 0.1381491939 0.4848646415 0.0596202810 0.0596202810 0.0596202810 42.7200000000 
0.0542653075 0.0515555362 0.0569750788 0.0533331971 0.0504227524 0.0562436419 0.0765844620 0.0750539365 0.0781149875 0.2953256863 0.1388070014 0.4518443711 0.0593596307 0.0593596307 0.0593596307 42.9750000000 
0.0530377235 0.0502610249 0.0558144222 0.0523301958 0.0497383052 0.0549220864 0.0723304489 0.0704726574 0.0741882404 0.2776560127 0.1355414508 0.4197705746 0.0588636095 0.0588636095 0.0588636095 43.2150000000 
0.0548929167 0.0514559874 0.0583298460 0.0542797993 0.0507885232 0.0577710754 0.0667131645 0.0648661961 0.0685601329 0.2578595923 0.1344318938 0.3812872909 0.0581175509 0.0581175509 0.0581175509 43.4700000000 
0.0643663335 0.0596555656 0.0690771014 0.0630644788 0.0586177198 0.0675112378 0.0618686805 0.0601183418 0.0636190192 0.2476283388 0.1337501404 0.3615065372 0.0570671211 0.0570671211 0.0570671211 43.7250000000 
0.0627362448 0.0587924759 0.0666800137 0.0623151500 0.0581279956 0.0665023044 0.0577379934 0.0555517635 0.0599242234 0.2396030234 0.1295823000 0.3496237468 0.0557221602 0.0557221602 0.0557221602 43.9800000000 
0.0589802066 0.0562486200 0.0617117932 0.0593120841 0.0563850620 0.0622391062 0.0535070586 0.0515521710 0.0554619461 0.2322068163 0.1244361600 0.3399774725 0.0543794512 0.0543794512 0.0543794512 44.2200000000 
0.0583489999 0.0557534546 0.0609445451 0.0592640820 0.0565508961 0.0619772679 0.0480334394 0.0460714151 0.0499954637 0.2161684642 0.1237782542 0.3085586742 0.0531994079 0.0531994079 0.0531994079 44.4750000000 
0.0581644624 0.0558734134 0.0604555115 0.0599729016 0.0574730483 0.0624727548 0.0437108611 0.0417345970 0.0456871252 0.1926087421 0.1204715350 0.2647459491 0.0525901878 0.0525901878 0.0525901878 44.7300000000 
0.0581525506 0.0560346116 0.0602704895 0.0607009480 0.0584377791 0.0629641169 0.0415960841 0.0397506926 0.0434414757 0.1708373420 0.1083729844 0.2333016995 0.0527485461 0.0527485461 0.0527485461 44.9850000000 
0.0593904909 0.0574065013 0.0613744805 0.0622336574 0.0601534859 0.0643138288 0.0405734190 0.0390998871 0.0420469510 0.1531049538 0.1000477885 0.2061621191 0.0536654724 0.0536654724 0.0536654724 45.2250000000 
0.0616179537 0.0595222169 0.0637136904 0.0642406238 0.0620457359 0.0664355118 0.0406321294 0.0393986245 0.0418656344 0.1367316345 0.0886588997 0.1848043693 0.0555089153 0.0555089153 0.0555089153 45.4800000000 
0.0641929456 0.0621148797 0.0662710114 0.0661518791 0.0638142360 0.0684895223 0.0427576159 0.0416511579 0.0438640739 0.1264850067 0.0838860473 0.1690839662 0.0582336205 0.0582336205 0.0582336205 45.7350000000 
0.0667021164 0.0646677826 0.0687364502 0.0681013457 0.0657953184 0.0704073730 0.0459381632 0.0448055748 0.0470707517 0.1233721875 0.0836893618 0.1630550132 0.0613925881 0.0613925881 0.0613925881 45.9900000000 
0.0697611678 0.0677277857 0.0717945498 0.0704774303 0.0681852462 0.0727696145 0.0490697943 0.0478442052 0.0502953834 0.1221140224 0.0818369759 0.1623910688 0.0642578067 0.0642578067 0.0642578067 46.2300000000 
0.0736020203 0.0717933922 0.0754106483 0.0739445130 0.0715659473 0.0763230786 0.0519982185 0.0508566449 0.0531397921 0.1204023980 0.0779596881 0.1628451079 0.0672741885 0.0672741885 0.0672741885 46.4850000000 
0.0773446420 0.0755502079 0.0791390761 0.0776543093 0.0754153455 0.0798932730 0.0558887089 0.0548188239 0.0569585939 0.1269682957 0.0817783414 0.1721582500 0.0704423364 0.0704423364 0.0704423364 46.7400000000 
0.0807887246 0.0788824462 0.0826950029 0.0812922768 0.0791477242 0.0834368295 0.0599995206 0.0586767804 0.0613222608 0.1354898327 0.0796779638 0.1913017015 0.0733020662 0.0733020662 0.0733020662 46.9950000000 
0.0828835881 0.0806431316 0.0851240446 0.0835852348 0.0813099210 0.0858605486 0.0632646260 0.0617664104 0.0647628416 0.1439898952 0.0845611443 0.2034186460 0.0750821933 0.0750821933 0.0750821933 47.2350000000 
0.0829763022 0.0805734610 0.0853791434 0.0838258065 0.0814102200 0.0862413930 0.0655977600 0.0639221739 0.0672733460 0.1527571471 0.0938489227 0.2116653715 0.0756241903 0.0756241903 0.0756241903 47.4900000000 
0.0813139317 0.0789549830 0.0836728804 0.0822857462 0.0799038104 0.0846676821 0.0677267291 0.0661265845 0.0693268738 0.1609099477 0.0969975788 0.2248223167 0.0747159067 0.0747159067 0.0747159067 47.7450000000 
0.0793323231 0.0768436699 0.0818209763 0.0802261853 0.0774677207 0.0829846499 0.0676360864 0.0658495018 0.0694226710 0.1683435434 0.0992039447 0.2374831422 0.0724606552 0.0724606552 0.0724606552 48.0000000000 
0.0768564669 0.0742829611 0.0794299727 0.0776156858 0.0749742211 0.0802571505 0.0668325594 0.0650395722 0.0686255466 0.1765668695 0.1047638021 0.2483699369 0.0692864662 0.0692864662 0.0692864662 48.2400000000 
0.0716582726 0.0691755621 0.0741409832 0.0721744772 0.0696232021 0.0747257524 0.0661283774 0.0644451570 0.0678115977 0.1819366700 0.1057158322 0.2581575078 0.0651013305 0.0651013305 0.0651013305 48.4950000000 
0.0656302534 0.0632757982 0.0679847086 0.0657236263 0.0632791095 0.0681681432 0.0651726403 0.0633792780 0.0669660027 0.1871644523 0.1035102400 0.2708186645 0.0604720572 0.0604720572 0.0604720572 48.7500000000 
0.0608064292 0.0584674684 0.0631453899 0.0607279110 0.0580752690 0.0633805530 0.0638082786 0.0620401670 0.0655763902 0.1929046904 0.0947873167 0.2910220642 0.0557777674 0.0557777674 0.0557777674 49.0050000000 
0.0563962228 0.0537224927 0.0590699529 0.0567740588 0.0540776567 0.0594704609 0.0621053387 0.0604331433 0.0637775341 0.1952785141 0.1012497214 0.2893073067 0.0515745272 0.0515745272 0.0515745272 49.2450000000 
0.0516735643 0.0489954021 0.0543517266 0.0525662022 0.0500844071 0.0550479972 0.0609655235 0.0592867664 0.0626442805 0.2027429196 0.1036649658 0.3018208733 0.0476043046 0.0476043046 0.0476043046 49.5000000000 
0.0480812547 0.0453687497 0.0507937596 0.0488687273 0.0467237955 0.0510136592 0.0598504142 0.0580737889 0.0616270395 0.2195714267 0.1004484686 0.3386943849 0.0445014330 0.0445014330 0.0445014330 49.7550000000 
0.0465113483 0.0435078716 0.0495148251 0.0471275812 0.0443803599 0.0498748026 0.0594253286 0.0577710640 0.0610795931 0.2421569572 0.0978632971 0.3864506173 0.0428339637 0.0428339637 0.0428339637 49.9950000000 


==> fig/Manipulator_Method_max_e.txt <==
distributed_max_e centralized_max_e time_max_e offline_max_e exact_max_e MethodNr_set 
0.0849996223 0.0843497714 0.0826243390 0.4680763438 0.0756367328 1.0000000000 
0.0864680336 0.0861850293 0.0829752270 0.4903913550 0.0756367328 2.0000000000 
0.0880709717 0.0814156951 0.0828663922 0.3791077148 0.0756367328 3.0000000000 
0.0822274031 0.0900316355 0.0826351811 0.4498602734 0.0756367328 4.0000000000 
0.0842640734 0.1008634852 0.0828411935 0.6175268805 0.0756367328 5.0000000000 
0.0859981602 0.0836554672 0.0847141197 0.4044966660 0.0756367328   
0.0849996223 0.0883448910 0.0838075714 0.5363429177 0.0756367328   
0.0864680336 0.0861225207 0.0844093689 0.5717364360 0.0756367328   
0.0880709717 0.0892888852 0.0837182574 0.3907909741 0.0756367328   
0.0822274031 0.0869315058 0.0828823038 0.2466288790 0.0756367328   
0.0842640734 0.0964858166 0.0842091117 0.7359830576 0.0756367328   
0.0859981602 0.0850190505 0.0842007458 0.5445004554 0.0756367328   
0.0883444634 0.0861224193 0.0835902590 0.2523357844 0.0756367328   
0.0866870958 0.0917193062 0.0852661438 0.4971375497 0.0756367328   
0.0857082937 0.0831404581 0.0838897936 0.4769571257 0.0756367328   
0.0876077630 0.0853465119 0.0832687223 0.3028507821 0.0756367328   
0.0822242394 0.0807774059 0.0837118718 0.6771260948 0.0756367328   
0.0845443271 0.0848402511 0.0846892476 0.4923518344 0.0756367328   
0.0964687682 0.0794941297 0.0834943585 0.6617197851 0.0756367328   
0.0788785782 0.0906547860 0.0857793096 0.3157278528 0.0756367328   
0.0823582637 0.0916038354 0.0839957554 0.6325335437 0.0756367328   
0.1053920958 0.0867050683 0.0841172996 0.5005299959 0.0756367328   
0.0825191017 0.0873234064 0.0842073619 0.8264164241 0.0756367328   
0.0845483083 0.0839146378 0.0841540544 0.4661002327 0.0756367328   
0.0813309945 0.0830867618 0.0826813212 0.3336167644 0.0756367328   
0.0852565573 0.0885137197 0.0841643227 0.9622047676 0.0756367328   
0.0801215884 0.0950301412 0.0834353947 0.2760795756 0.0756367328   
0.0864132634 0.0835051982 0.0835947434 0.3550313816 0.0756367328   
0.0856434930 0.0869513659 0.0826311631 0.2489200282 0.0756367328   
0.0844807124 0.0821054605 0.0844251483 0.2756257629 0.0756367328   
0.0871810541 0.0864391123 0.0848206840 0.5728798990 0.0756367328   
0.0861539258 0.0916471503 0.0839446740 0.5728404206 0.0756367328   
0.0826167413 0.0864472230 0.0829514240 0.5316267077 0.0756367328   
0.0832995605 0.0872101389 0.0844284667 0.4739799496 0.0756367328   
0.0854179874 0.0855043159 0.0832733473 0.5642906613 0.0756367328   
0.0921048970 0.0908485641 0.0858169781 0.4971994884 0.0756367328   
0.0865956263 0.0907418127 0.0843117001 0.4966671406 0.0756367328   
0.0847828463 0.0873118834 0.0818636632 0.3412572604 0.0756367328   
0.0942796471 0.0841035637 0.0842189868 1.1506989301 0.0756367328   
0.0823271079 0.0839428208 0.0832212456 0.7487700194 0.0756367328   
0.0824106613 0.0842445981 0.0840800129 0.3929400791 0.0756367328   
0.0812230481 0.0993611373 0.0850453038 0.4013728317 0.0756367328   
0.0875216538 0.0877530210 0.0842892696 0.4440658415 0.0756367328   
0.0856706564 0.0863975756 0.0831484526 0.4650322990 0.0756367328   
0.0882612511 0.0857776843 0.0848078351 0.2781644054 0.0756367328   
0.0945723589 0.0845352880 0.0837578509 0.6049560614 0.0756367328   
0.0930482997 0.0838492072 0.0848259976 0.3631642542 0.0756367328   
0.0868297371 0.0854148768 0.0844561063 0.6100314016 0.0756367328   
0.0813461789 0.1033440465 0.0839168001 0.3984941466 0.0756367328   
0.0856552947 0.0846437863 0.0832006940 0.2965197679 0.0756367328   
0.0852269362 0.0868508526 0.0838896221 0.6543139943 0.0756367328   
0.0908520640 0.0826605730 0.0840487818 0.3806559913 0.0756367328   
0.0807714981 0.0966622956 0.0849610082 0.4087586725 0.0756367328   
0.1004753091 0.0968092561 0.0835476856 0.3285641221 0.0756367328   
0.0821624053 0.0940388371 0.0835638119 0.5499984545 0.0756367328   
0.0848718158 0.0949812077 0.0841295467 0.3388242605 0.0756367328   
0.0826354342 0.0967871720 0.0850213867 0.5718119878 0.0756367328   
0.0821113024 0.0931201104 0.0839672030 0.3565506260 0.0756367328   
0.0841212028 0.0839223860 0.0831135802 0.3672522766 0.0756367328   
0.0860447550 0.1022338278 0.0834285896 0.4602426828 0.0756367328   
0.0828740274 0.0884523710 0.0838357136 0.3949272115 0.0756367328   
0.0899438293 0.0956410156 0.0843446489 0.4749399757 0.0756367328   
0.0820693152 0.0875127903 0.0836860953 0.5210147735 0.0756367328   
0.0847950761 0.0900478701 0.0837393823 0.3224210200 0.0756367328   
0.0866782925 0.0917748185 0.0837576344 0.9838113129 0.0756367328   
0.0862593075 0.0926661151 0.0832101643 1.0071224814 0.0756367328   
0.0826992172 0.0844884869 0.0828309428 0.6811611904 0.0756367328   
0.0820976571 0.0833269092 0.0839414486 0.4527858587 0.0756367328   
0.0913662723 0.1009921268 0.0833984606 0.3069870833 0.0756367328   
0.0838613098 0.0955147664 0.0838600938 0.3666074632 0.0756367328   
0.0858101499 0.0886316608 0.0836959793 0.6698350442 0.0756367328   
0.0825555944 0.0828109243 0.0834358837 0.3045573048 0.0756367328   
0.0799883200 0.0851357121 0.0835318132 0.2698459910 0.0756367328   
0.0919412258 0.0831223514 0.0842612566 0.4827961491 0.0756367328   
0.0907999267 0.0831152024 0.0830664144 0.2282407223 0.0756367328   
0.0835158784 0.0854840309 0.0849564628 0.4628519385 0.0756367328   
0.0817275945 0.0798596247 0.0836812879 0.2760126982 0.0756367328   
0.0833272267 0.0903072378 0.0844763547 0.7980514616 0.0756367328   
0.0821197115 0.0884803170 0.0842705197 0.3300810566 0.0756367328   
0.0873712891 0.0866051147 0.0837955974 0.9273756803 0.0756367328   
0.0839070306 0.0938096403 0.0829721517 0.5008370459 0.0756367328   
0.0839187113 0.0809593059 0.0843640925 0.9294249326 0.0756367328   
0.1017452328 0.0894257122 0.0841963348 0.4124580275 0.0756367328   
0.0881042709 0.0867979898 0.0841474484 0.8992381042 0.0756367328   
0.0844435277 0.0872241015 0.0847968787 0.3916733029 0.0756367328   
0.0857881249 0.0948037579 0.0845132957 0.4061280779 0.0756367328   
0.0809302610 0.0850430305 0.0830438420 0.5189794731 0.0756367328   
0.0839323931 0.0829804519 0.0837991091 0.5054534012 0.0756367328   
0.0900474341 0.0876351874 0.0836486718 1.1662106007 0.0756367328   
0.0835349387 0.0851854851 0.0840618556 0.4299365538 0.0756367328   
0.0824261285 0.0846847193 0.0855647968 0.5067598872 0.0756367328   
0.0806832711 0.0905720473 0.0835791658 0.7862683913 0.0756367328   
0.0952587444 0.0876619001 0.0828545337 0.3733042980 0.0756367328   
0.0821159474 0.1088660496 0.0841593749 0.7310278031 0.0756367328   
0.0838368544 0.0849486006 0.0835382506 0.3542996861 0.0756367328   
0.0936732088 0.0868317275 0.0836600271 1.2294088743 0.0756367328   
0.0956066548 0.0818342809 0.0845294655 0.4390796931 0.0756367328   
0.0858256534 0.0830598700 0.0839644028 0.3841126687 0.0756367328   
0.0834992781 0.0841898975 0.0854521280 0.3941909250 0.0756367328   
0.0940409391 0.0842654385 0.0833839123 0.3431981274 0.0756367328   
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            
            


==> fig/Manipulator_trigger.txt <==
trigger_distributed_3 time_distributed_3 trigger_distributed_5 time_distributed_5 trigger_distributed_4 time_distributed_4 trigger_distributed_6 time_distributed_6 trigger_centralized_5 time_centralized_5 trigger_distributed_1 time_distributed_1 trigger_centralized_3 time_centralized_3 trigger_centralized_4 time_centralized_4 trigger_centralized_6 time_centralized_6 trigger_distributed_2 time_distributed_2 trigger_centralized_1 time_centralized_1 trigger_centralized_2 time_centralized_2 
3.0000000000 0.0000000000 5.0000000000 0.0000000000 4.0000000000 0.0000000000 6.0000000000 0.0000000000 5.0000000000 0.0000000000 1.0000000000 0.0000000000 3.0000000000 0.0000000000 4.0000000000 0.0000000000 6.0000000000 0.0000000000 2.0000000000 0.0000000000 1.0000000000 0.0000000000 2.0000000000 0.0000000000 
3.0000000000 0.0300000000 5.0000000000 0.0300000000 4.0000000000 0.0300000000 6.0000000000 0.0300000000 5.0000000000 0.0300000000 1.0000000000 0.0300000000 3.0000000000 0.0300000000 4.0000000000 0.0300000000 6.0000000000 0.0300000000 2.0000000000 0.0300000000 1.0000000000 0.0300000000 2.0000000000 0.0300000000 
3.0000000000 0.0600000000 5.0000000000 0.0600000000 4.0000000000 0.0450000000 6.0000000000 0.0450000000 5.0000000000 0.0450000000 1.0000000000 0.0450000000 3.0000000000 0.0450000000 4.0000000000 0.0450000000 6.0000000000 0.0450000000 2.0000000000 0.0450000000 1.0000000000 0.0450000000 2.0000000000 0.0450000000 
3.0000000000 0.0750000000 5.0000000000 0.0750000000 4.0000000000 0.0750000000 6.0000000000 0.0750000000 5.0000000000 0.0750000000 1.0000000000 0.0750000000 3.0000000000 0.0750000000 4.0000000000 0.0600000000 6.0000000000 0.0600000000 2.0000000000 0.0600000000 1.0000000000 0.0600000000 2.0000000000 0.0600000000 
3.0000000000 0.1050000000 5.0000000000 0.1050000000 4.0000000000 0.0900000000 6.0000000000 0.0900000000 5.0000000000 0.0900000000 1.0000000000 0.0900000000 3.0000000000 0.0900000000 4.0000000000 0.0900000000 6.0000000000 0.0900000000 2.0000000000 0.0900000000 1.0000000000 0.0900000000 2.0000000000 0.0750000000 
3.0000000000 0.1200000000 5.0000000000 0.1200000000 4.0000000000 0.1200000000 6.0000000000 0.1200000000 5.0000000000 0.1050000000 1.0000000000 0.1050000000 3.0000000000 0.1050000000 4.0000000000 0.1050000000 6.0000000000 0.1050000000 2.0000000000 0.1050000000 1.0000000000 0.1050000000 2.0000000000 0.0900000000 
3.0000000000 0.1500000000 5.0000000000 0.1500000000 4.0000000000 0.1500000000 6.0000000000 0.1350000000 5.0000000000 0.1350000000 1.0000000000 0.1350000000 3.0000000000 0.1350000000 4.0000000000 0.1200000000 6.0000000000 0.1200000000 2.0000000000 0.1200000000 1.0000000000 0.1200000000 2.0000000000 0.1200000000 
3.0000000000 0.1650000000 5.0000000000 0.1650000000 4.0000000000 0.2100000000 6.0000000000 0.1650000000 5.0000000000 0.1500000000 1.0000000000 0.1500000000 3.0000000000 0.1500000000 4.0000000000 0.1800000000 6.0000000000 0.1500000000 2.0000000000 0.1500000000 1.0000000000 0.1350000000 2.0000000000 0.1350000000 
3.0000000000 0.2100000000 5.0000000000 0.1950000000 4.0000000000 0.2400000000 6.0000000000 0.1800000000 5.0000000000 0.1800000000 1.0000000000 0.1800000000 3.0000000000 0.1650000000 4.0000000000 0.2100000000 6.0000000000 0.1650000000 2.0000000000 0.1650000000 1.0000000000 0.1800000000 2.0000000000 0.1500000000 
3.0000000000 0.2250000000 5.0000000000 0.2100000000 4.0000000000 0.2700000000 6.0000000000 0.1950000000 5.0000000000 0.1950000000 1.0000000000 0.2400000000 3.0000000000 0.2100000000 4.0000000000 0.2400000000 6.0000000000 0.1800000000 2.0000000000 0.1800000000 1.0000000000 0.2100000000 2.0000000000 0.1650000000 
3.0000000000 0.2850000000 5.0000000000 0.2400000000 4.0000000000 0.3300000000 6.0000000000 0.2250000000 5.0000000000 0.2100000000 1.0000000000 0.2700000000 3.0000000000 0.2250000000 4.0000000000 0.3000000000 6.0000000000 0.2100000000 2.0000000000 0.1950000000 1.0000000000 0.2400000000 2.0000000000 0.1800000000 
3.0000000000 0.3150000000 5.0000000000 0.2700000000 4.0000000000 0.3600000000 6.0000000000 0.2400000000 5.0000000000 0.2400000000 1.0000000000 0.3300000000 3.0000000000 0.2850000000 4.0000000000 0.3300000000 6.0000000000 0.2250000000 2.0000000000 0.2250000000 1.0000000000 0.2700000000 2.0000000000 0.2100000000 
3.0000000000 0.3750000000 5.0000000000 0.3150000000 4.0000000000 0.4200000000 6.0000000000 0.2700000000 5.0000000000 0.2700000000 1.0000000000 0.3600000000 3.0000000000 0.3150000000 4.0000000000 0.3600000000 6.0000000000 0.2400000000 2.0000000000 0.2400000000 1.0000000000 0.3300000000 2.0000000000 0.2250000000 
3.0000000000 0.4050000000 5.0000000000 0.3300000000 4.0000000000 0.4650000000 6.0000000000 0.2850000000 5.0000000000 0.3150000000 1.0000000000 0.4050000000 3.0000000000 0.3600000000 4.0000000000 0.4200000000 6.0000000000 0.2550000000 2.0000000000 0.2550000000 1.0000000000 0.3600000000 2.0000000000 0.2400000000 
3.0000000000 0.4650000000 5.0000000000 0.3750000000 4.0000000000 0.5400000000 6.0000000000 0.3300000000 5.0000000000 0.3300000000 1.0000000000 0.5100000000 3.0000000000 0.4200000000 4.0000000000 0.4800000000 6.0000000000 0.2850000000 2.0000000000 0.3000000000 1.0000000000 0.4050000000 2.0000000000 0.2550000000 
3.0000000000 0.4950000000 5.0000000000 0.4050000000 4.0000000000 0.5850000000 6.0000000000 0.3600000000 5.0000000000 0.3600000000 1.0000000000 0.5700000000 3.0000000000 0.4500000000 4.0000000000 0.5100000000 6.0000000000 0.3150000000 2.0000000000 0.3300000000 1.0000000000 0.4500000000 2.0000000000 0.2700000000 
3.0000000000 0.5700000000 5.0000000000 0.4650000000 4.0000000000 0.6750000000 6.0000000000 0.3750000000 5.0000000000 0.4050000000 1.0000000000 0.6300000000 3.0000000000 0.4800000000 4.0000000000 0.6150000000 6.0000000000 0.3300000000 2.0000000000 0.3600000000 1.0000000000 0.5700000000 2.0000000000 0.3300000000 
3.0000000000 0.6150000000 5.0000000000 0.4950000000 4.0000000000 0.7050000000 6.0000000000 0.4350000000 5.0000000000 0.4500000000 1.0000000000 0.7650000000 3.0000000000 0.5700000000 4.0000000000 0.6450000000 6.0000000000 0.3900000000 2.0000000000 0.3900000000 1.0000000000 0.6450000000 2.0000000000 0.3600000000 
3.0000000000 0.6900000000 5.0000000000 0.5550000000 4.0000000000 0.7500000000 6.0000000000 0.4650000000 5.0000000000 0.4800000000 1.0000000000 0.8400000000 3.0000000000 0.6150000000 4.0000000000 0.6900000000 6.0000000000 0.4200000000 2.0000000000 0.5250000000 1.0000000000 0.7350000000 2.0000000000 0.4050000000 
3.0000000000 0.7350000000 5.0000000000 0.5850000000 4.0000000000 0.8400000000 6.0000000000 0.5250000000 5.0000000000 0.5400000000 1.0000000000 1.0050000000 3.0000000000 0.6450000000 4.0000000000 0.7800000000 6.0000000000 0.4500000000 2.0000000000 0.6600000000 1.0000000000 0.8100000000 2.0000000000 0.4500000000 
3.0000000000 0.8250000000 5.0000000000 0.6450000000 4.0000000000 0.8850000000 6.0000000000 0.5550000000 5.0000000000 0.5700000000 1.0000000000 1.0950000000 3.0000000000 0.7350000000 4.0000000000 0.8400000000 6.0000000000 0.5100000000 2.0000000000 0.7800000000 1.0000000000 0.9750000000 2.0000000000 0.5400000000 
3.0000000000 0.8700000000 5.0000000000 0.6750000000 4.0000000000 0.9750000000 6.0000000000 0.6300000000 5.0000000000 0.6450000000 1.0000000000 1.1850000000 3.0000000000 0.7800000000 4.0000000000 0.8850000000 6.0000000000 0.5400000000 2.0000000000 1.0200000000 1.0000000000 1.0650000000 2.0000000000 0.8100000000 
3.0000000000 0.9600000000 5.0000000000 0.7350000000 4.0000000000 1.0200000000 6.0000000000 0.6750000000 5.0000000000 0.6900000000 1.0000000000 1.3650000000 3.0000000000 0.8850000000 4.0000000000 0.9300000000 6.0000000000 0.5700000000 2.0000000000 1.1250000000 1.0000000000 1.1850000000 2.0000000000 0.9300000000 
3.0000000000 1.0050000000 5.0000000000 0.7650000000 4.0000000000 1.1100000000 6.0000000000 0.7200000000 5.0000000000 0.7350000000 1.0000000000 1.4400000000 3.0000000000 0.9300000000 4.0000000000 1.0350000000 6.0000000000 0.6150000000 2.0000000000 1.2300000000 1.0000000000 1.2900000000 2.0000000000 1.0350000000 
3.0000000000 1.1100000000 5.0000000000 0.8250000000 4.0000000000 1.1550000000 6.0000000000 0.7950000000 5.0000000000 0.8100000000 1.0000000000 1.5300000000 3.0000000000 1.0050000000 4.0000000000 1.0950000000 6.0000000000 0.6900000000 2.0000000000 1.3200000000 1.0000000000 1.4700000000 2.0000000000 1.1400000000 
3.0000000000 1.1550000000 5.0000000000 0.8700000000 4.0000000000 1.2450000000 6.0000000000 0.8400000000 5.0000000000 0.8400000000 1.0000000000 1.6950000000 3.0000000000 1.1250000000 4.0000000000 1.1400000000 6.0000000000 0.7350000000 2.0000000000 1.4850000000 1.0000000000 1.5600000000 2.0000000000 1.2300000000 
3.0000000000 1.2600000000 5.0000000000 0.9450000000 4.0000000000 1.2900000000 6.0000000000 0.9300000000 5.0000000000 0.9300000000 1.0000000000 1.7850000000 3.0000000000 1.1850000000 4.0000000000 1.2300000000 6.0000000000 0.7800000000 2.0000000000 1.5600000000 1.0000000000 1.6500000000 2.0000000000 1.3350000000 
3.0000000000 1.3200000000 5.0000000000 0.9900000000 4.0000000000 1.3350000000 6.0000000000 0.9750000000 5.0000000000 0.9750000000 1.0000000000 1.9800000000 3.0000000000 1.2300000000 4.0000000000 1.2900000000 6.0000000000 0.8850000000 2.0000000000 1.6350000000 1.0000000000 1.7700000000 2.0000000000 1.5150000000 
3.0000000000 1.4100000000 5.0000000000 1.0650000000 4.0000000000 1.4250000000 6.0000000000 1.0650000000 5.0000000000 1.0050000000 1.0000000000 2.0550000000 3.0000000000 1.3350000000 4.0000000000 1.3350000000 6.0000000000 0.9300000000 2.0000000000 1.7700000000 1.0000000000 1.9650000000 2.0000000000 1.5900000000 
3.0000000000 1.5000000000 5.0000000000 1.1550000000 4.0000000000 1.4700000000 6.0000000000 1.1100000000 5.0000000000 1.0950000000 1.0000000000 2.1450000000 3.0000000000 1.3800000000 4.0000000000 1.4250000000 6.0000000000 0.9750000000 2.0000000000 1.8450000000 1.0000000000 2.0550000000 2.0000000000 1.6800000000 
3.0000000000 1.5450000000 5.0000000000 1.2000000000 4.0000000000 1.5600000000 6.0000000000 1.1550000000 5.0000000000 1.1400000000 1.0000000000 2.2950000000 3.0000000000 1.4700000000 4.0000000000 1.4700000000 6.0000000000 1.0950000000 2.0000000000 1.9200000000 1.0000000000 2.1450000000 2.0000000000 1.7700000000 
3.0000000000 1.6500000000 5.0000000000 1.2900000000 4.0000000000 1.6050000000 6.0000000000 1.2450000000 5.0000000000 1.1850000000 1.0000000000 2.3850000000 3.0000000000 1.5600000000 4.0000000000 1.5150000000 6.0000000000 1.1400000000 2.0000000000 2.0550000000 1.0000000000 2.2350000000 2.0000000000 1.8600000000 
3.0000000000 1.6950000000 5.0000000000 1.3350000000 4.0000000000 1.6950000000 6.0000000000 1.3050000000 5.0000000000 1.2900000000 1.0000000000 2.4600000000 3.0000000000 1.6200000000 4.0000000000 1.6200000000 6.0000000000 1.1850000000 2.0000000000 2.1150000000 1.0000000000 2.4150000000 2.0000000000 1.9950000000 
3.0000000000 1.8000000000 5.0000000000 1.4250000000 4.0000000000 1.7400000000 6.0000000000 1.4100000000 5.0000000000 1.3350000000 1.0000000000 2.6100000000 3.0000000000 1.7250000000 4.0000000000 1.6500000000 6.0000000000 1.2300000000 2.0000000000 2.1750000000 1.0000000000 2.5050000000 2.0000000000 2.0550000000 
3.0000000000 1.8450000000 5.0000000000 1.4700000000 4.0000000000 1.8300000000 6.0000000000 1.4700000000 5.0000000000 1.4250000000 1.0000000000 2.6850000000 3.0000000000 1.7700000000 4.0000000000 1.7250000000 6.0000000000 1.3350000000 2.0000000000 2.2350000000 1.0000000000 2.5950000000 2.0000000000 2.1150000000 
3.0000000000 1.9350000000 5.0000000000 1.5600000000 4.0000000000 1.8750000000 6.0000000000 1.5750000000 5.0000000000 1.4700000000 1.0000000000 2.8200000000 3.0000000000 1.8150000000 4.0000000000 1.8150000000 6.0000000000 1.4250000000 2.0000000000 2.3400000000 1.0000000000 2.6700000000 2.0000000000 2.1900000000 
3.0000000000 1.9800000000 5.0000000000 1.6050000000 4.0000000000 1.9200000000 6.0000000000 1.6350000000 5.0000000000 1.5150000000 1.0000000000 2.8800000000 3.0000000000 1.9200000000 4.0000000000 1.8600000000 6.0000000000 1.4700000000 2.0000000000 2.3850000000 1.0000000000 2.8350000000 2.0000000000 2.2350000000 
3.0000000000 2.0700000000 5.0000000000 1.6950000000 4.0000000000 2.0100000000 6.0000000000 1.6950000000 5.0000000000 1.6200000000 1.0000000000 2.9550000000 3.0000000000 1.9650000000 4.0000000000 1.9200000000 6.0000000000 1.5900000000 2.0000000000 2.4450000000 1.0000000000 2.9250000000 2.0000000000 2.3850000000 
3.0000000000 2.1150000000 5.0000000000 1.7400000000 4.0000000000 2.0550000000 6.0000000000 1.8150000000 5.0000000000 1.6800000000 1.0000000000 3.0750000000 3.0000000000 2.0250000000 4.0000000000 2.0250000000 6.0000000000 1.6500000000 2.0000000000 2.5500000000 1.0000000000 2.9850000000 2.0000000000 2.4450000000 
3.0000000000 2.2050000000 5.0000000000 1.8450000000 4.0000000000 2.1450000000 6.0000000000 1.8750000000 5.0000000000 1.7700000000 1.0000000000 3.1350000000 3.0000000000 2.1450000000 4.0000000000 2.0550000000 6.0000000000 1.7250000000 2.0000000000 2.5950000000 1.0000000000 3.0450000000 2.0000000000 2.5050000000 
3.0000000000 2.2500000000 5.0000000000 1.8900000000 4.0000000000 2.1900000000 6.0000000000 2.0100000000 5.0000000000 1.8150000000 1.0000000000 3.1950000000 3.0000000000 2.1900000000 4.0000000000 2.1150000000 6.0000000000 1.8600000000 2.0000000000 2.6550000000 1.0000000000 3.1800000000 2.0000000000 2.5500000000 
3.0000000000 2.3400000000 5.0000000000 1.9800000000 4.0000000000 2.2650000000 6.0000000000 2.0700000000 5.0000000000 1.8600000000 1.0000000000 3.3000000000 3.0000000000 2.2800000000 4.0000000000 2.1450000000 6.0000000000 1.9200000000 2.0000000000 2.7000000000 1.0000000000 3.2550000000 2.0000000000 2.5950000000 
3.0000000000 2.3850000000 5.0000000000 2.0400000000 4.0000000000 2.3100000000 6.0000000000 2.2200000000 5.0000000000 1.9650000000 1.0000000000 3.3600000000 3.0000000000 2.3400000000 4.0000000000 2.2350000000 6.0000000000 1.9950000000 2.0000000000 2.7900000000 1.0000000000 3.3000000000 2.0000000000 2.7300000000 
3.0000000000 2.4750000000 5.0000000000 2.1300000000 4.0000000000 2.4000000000 6.0000000000 2.2950000000 5.0000000000 2.0250000000 1.0000000000 3.4050000000 3.0000000000 2.3850000000 4.0000000000 2.2800000000 6.0000000000 2.0550000000 2.0000000000 2.8350000000 1.0000000000 3.3900000000 2.0000000000 2.7900000000 
3.0000000000 2.5200000000 5.0000000000 2.1900000000 4.0000000000 2.4450000000 6.0000000000 2.4450000000 5.0000000000 2.1450000000 1.0000000000 3.5100000000 3.0000000000 2.4750000000 4.0000000000 2.3400000000 6.0000000000 2.2350000000 2.0000000000 2.8800000000 1.0000000000 3.4800000000 2.0000000000 2.8350000000 
3.0000000000 2.6100000000 5.0000000000 2.2800000000 4.0000000000 2.4900000000 6.0000000000 2.5350000000 5.0000000000 2.1900000000 1.0000000000 3.5700000000 3.0000000000 2.5050000000 4.0000000000 2.4150000000 6.0000000000 2.3100000000 2.0000000000 2.9700000000 1.0000000000 3.5550000000 2.0000000000 2.8800000000 
3.0000000000 2.6550000000 5.0000000000 2.3400000000 4.0000000000 2.5800000000 6.0000000000 2.6250000000 5.0000000000 2.2800000000 1.0000000000 3.6750000000 3.0000000000 2.5500000000 4.0000000000 2.4750000000 6.0000000000 2.4150000000 2.0000000000 3.0150000000 1.0000000000 3.6150000000 2.0000000000 2.9250000000 
3.0000000000 2.7450000000 5.0000000000 2.4450000000 4.0000000000 2.6250000000 6.0000000000 2.8050000000 5.0000000000 2.3850000000 1.0000000000 3.7200000000 3.0000000000 2.6400000000 4.0000000000 2.5050000000 6.0000000000 2.5950000000 2.0000000000 3.0600000000 1.0000000000 3.6750000000 2.0000000000 2.9850000000 
3.0000000000 2.7900000000 5.0000000000 2.4900000000 4.0000000000 2.7150000000 6.0000000000 2.8800000000 5.0000000000 2.4450000000 1.0000000000 3.7650000000 3.0000000000 2.7000000000 4.0000000000 2.5950000000 6.0000000000 2.6700000000 2.0000000000 3.1050000000 1.0000000000 3.7950000000 2.0000000000 3.0900000000 
3.0000000000 2.8800000000 5.0000000000 2.6100000000 4.0000000000 2.7600000000 6.0000000000 3.0600000000 5.0000000000 2.5050000000 1.0000000000 3.8550000000 3.0000000000 2.7300000000 4.0000000000 2.6400000000 6.0000000000 2.7600000000 2.0000000000 3.1950000000 1.0000000000 3.8400000000 2.0000000000 3.1350000000 
3.0000000000 2.9100000000 5.0000000000 2.6700000000 4.0000000000 2.8500000000 6.0000000000 3.1500000000 5.0000000000 2.6400000000 1.0000000000 3.9000000000 3.0000000000 2.8350000000 4.0000000000 2.7000000000 6.0000000000 2.9550000000 2.0000000000 3.2400000000 1.0000000000 3.8850000000 2.0000000000 3.1800000000 
3.0000000000 3.0000000000 5.0000000000 2.7900000000 4.0000000000 2.8950000000 6.0000000000 3.3150000000 5.0000000000 2.7000000000 1.0000000000 3.9450000000 3.0000000000 2.8800000000 4.0000000000 2.7900000000 6.0000000000 3.0450000000 2.0000000000 3.2850000000 1.0000000000 3.9300000000 2.0000000000 3.2250000000 
3.0000000000 3.0450000000 5.0000000000 2.8500000000 4.0000000000 2.9400000000 6.0000000000 3.3900000000 5.0000000000 2.8350000000 1.0000000000 4.0350000000 3.0000000000 2.9550000000 4.0000000000 2.8350000000 6.0000000000 3.1350000000 2.0000000000 3.3750000000 1.0000000000 4.0200000000 2.0000000000 3.2550000000 
3.0000000000 3.1350000000 5.0000000000 2.9700000000 4.0000000000 3.0300000000 6.0000000000 3.4650000000 5.0000000000 2.8800000000 1.0000000000 4.0800000000 3.0000000000 3.0150000000 4.0000000000 2.8800000000 6.0000000000 3.2250000000 2.0000000000 3.4200000000 1.0000000000 4.0650000000 2.0000000000 3.3450000000 
3.0000000000 3.1650000000 5.0000000000 3.0300000000 4.0000000000 3.0750000000 6.0000000000 3.6150000000 5.0000000000 2.9550000000 1.0000000000 4.1700000000 3.0000000000 3.0450000000 4.0000000000 2.9850000000 6.0000000000 3.3900000000 2.0000000000 3.4650000000 1.0000000000 4.1100000000 2.0000000000 3.3900000000 
3.0000000000 3.2400000000 5.0000000000 3.1500000000 4.0000000000 3.1650000000 6.0000000000 3.6900000000 5.0000000000 3.0900000000 1.0000000000 4.2150000000 3.0000000000 3.1350000000 4.0000000000 3.0150000000 6.0000000000 3.4800000000 2.0000000000 3.5400000000 1.0000000000 4.1700000000 2.0000000000 3.4350000000 
3.0000000000 3.2850000000 5.0000000000 3.2250000000 4.0000000000 3.2100000000 6.0000000000 3.8250000000 5.0000000000 3.1800000000 1.0000000000 4.2600000000 3.0000000000 3.1800000000 4.0000000000 3.0900000000 6.0000000000 3.5550000000 2.0000000000 3.5850000000 1.0000000000 4.2450000000 2.0000000000 3.4800000000 
3.0000000000 3.3600000000 5.0000000000 3.3600000000 4.0000000000 3.3000000000 6.0000000000 3.8850000000 5.0000000000 3.3450000000 1.0000000000 4.3500000000 3.0000000000 3.2250000000 4.0000000000 3.1800000000 6.0000000000 3.7350000000 2.0000000000 3.6300000000 1.0000000000 4.2900000000 2.0000000000 3.5250000000 
3.0000000000 3.4500000000 5.0000000000 3.5100000000 4.0000000000 3.3450000000 6.0000000000 4.0050000000 5.0000000000 3.4350000000 1.0000000000 4.3950000000 3.0000000000 3.3000000000 4.0000000000 3.2250000000 6.0000000000 3.7950000000 2.0000000000 3.6750000000 1.0000000000 4.3350000000 2.0000000000 3.6150000000 
3.0000000000 3.4950000000 5.0000000000 3.5850000000 4.0000000000 3.4350000000 6.0000000000 4.0650000000 5.0000000000 3.5250000000 1.0000000000 4.4400000000 3.0000000000 3.3450000000 4.0000000000 3.3000000000 6.0000000000 3.8850000000 2.0000000000 3.7650000000 1.0000000000 4.3800000000 2.0000000000 3.6750000000 
3.0000000000 3.5700000000 5.0000000000 3.7500000000 4.0000000000 3.4800000000 6.0000000000 4.1250000000 5.0000000000 3.7050000000 1.0000000000 4.5300000000 3.0000000000 3.4350000000 4.0000000000 3.3450000000 6.0000000000 4.0200000000 2.0000000000 3.7950000000 1.0000000000 4.4700000000 2.0000000000 3.7050000000 
3.0000000000 3.6150000000 5.0000000000 3.8400000000 4.0000000000 3.5250000000 6.0000000000 4.2450000000 5.0000000000 3.7950000000 1.0000000000 4.5600000000 3.0000000000 3.4800000000 4.0000000000 3.4350000000 6.0000000000 4.0650000000 2.0000000000 3.8400000000 1.0000000000 4.5300000000 2.0000000000 3.7650000000 
3.0000000000 3.6900000000 5.0000000000 4.0200000000 4.0000000000 3.6300000000 6.0000000000 4.3050000000 5.0000000000 3.8850000000 1.0000000000 4.6350000000 3.0000000000 3.5250000000 4.0000000000 3.4800000000 6.0000000000 4.1400000000 2.0000000000 3.9300000000 1.0000000000 4.5600000000 2.0000000000 3.7950000000 
3.0000000000 3.7350000000 5.0000000000 4.1100000000 4.0000000000 3.6750000000 6.0000000000 4.4100000000 5.0000000000 4.0650000000 1.0000000000 4.6800000000 3.0000000000 3.6150000000 4.0000000000 3.5250000000 6.0000000000 4.2000000000 2.0000000000 3.9750000000 1.0000000000 4.6200000000 2.0000000000 3.8850000000 
3.0000000000 3.8100000000 5.0000000000 4.2600000000 4.0000000000 3.7800000000 6.0000000000 4.4700000000 5.0000000000 4.1400000000 1.0000000000 4.7100000000 3.0000000000 3.6450000000 4.0000000000 3.6450000000 6.0000000000 4.3350000000 2.0000000000 4.0200000000 1.0000000000 4.7100000000 2.0000000000 3.9300000000 
3.0000000000 3.8550000000 5.0000000000 4.3350000000 4.0000000000 3.8250000000 6.0000000000 4.5750000000 5.0000000000 4.3350000000 1.0000000000 4.8000000000 3.0000000000 3.7050000000 4.0000000000 3.7050000000 6.0000000000 4.4100000000 2.0000000000 4.0650000000 1.0000000000 4.7550000000 2.0000000000 3.9750000000 
3.0000000000 3.9450000000 5.0000000000 4.4850000000 4.0000000000 3.9450000000 6.0000000000 4.6200000000 5.0000000000 4.4100000000 1.0000000000 4.8450000000 3.0000000000 3.7950000000 4.0000000000 3.7650000000 6.0000000000 4.4700000000 2.0000000000 4.1400000000 1.0000000000 4.8000000000 2.0000000000 4.0200000000 
3.0000000000 3.9900000000 5.0000000000 4.5600000000 4.0000000000 3.9900000000 6.0000000000 4.6650000000 5.0000000000 4.5000000000 1.0000000000 4.8750000000 3.0000000000 3.8400000000 4.0000000000 3.8850000000 6.0000000000 4.5900000000 2.0000000000 4.1850000000 1.0000000000 4.8600000000 2.0000000000 4.0650000000 
3.0000000000 4.0800000000 5.0000000000 4.7250000000 4.0000000000 4.1100000000 6.0000000000 4.7550000000 5.0000000000 4.6650000000 1.0000000000 4.9650000000 3.0000000000 3.8850000000 4.0000000000 3.9600000000 6.0000000000 4.6350000000 2.0000000000 4.2150000000 1.0000000000 4.9350000000 2.0000000000 4.1100000000 
3.0000000000 4.1250000000 5.0000000000 4.7850000000 4.0000000000 4.1700000000 6.0000000000 4.8000000000 5.0000000000 4.7550000000 1.0000000000 4.9950000000 3.0000000000 3.9750000000 4.0000000000 4.0200000000 6.0000000000 4.7100000000 2.0000000000 4.3050000000 1.0000000000 4.9800000000 2.0000000000 4.2000000000 
3.0000000000 4.2150000000 5.0000000000 4.9200000000 4.0000000000 4.2300000000 6.0000000000 4.8900000000 5.0000000000 4.8900000000 1.0000000000 5.0700000000 3.0000000000 4.0200000000 4.0000000000 4.1700000000 6.0000000000 4.8000000000 2.0000000000 4.3350000000 1.0000000000 5.0100000000 2.0000000000 4.2450000000 
3.0000000000 4.2600000000 5.0000000000 4.9800000000 4.0000000000 4.3650000000 6.0000000000 4.9350000000 5.0000000000 4.9800000000 1.0000000000 5.1150000000 3.0000000000 4.1100000000 4.0000000000 4.2450000000 6.0000000000 4.8600000000 2.0000000000 4.3800000000 1.0000000000 5.0700000000 2.0000000000 4.2900000000 
3.0000000000 4.3500000000 5.0000000000 5.1150000000 4.0000000000 4.4400000000 6.0000000000 5.0250000000 5.0000000000 5.0400000000 1.0000000000 5.1450000000 3.0000000000 4.1700000000 4.0000000000 4.3350000000 6.0000000000 4.9350000000 2.0000000000 4.4250000000 1.0000000000 5.1450000000 2.0000000000 4.3350000000 
3.0000000000 4.3950000000 5.0000000000 5.1750000000 4.0000000000 4.5750000000 6.0000000000 5.0700000000 5.0000000000 5.1750000000 1.0000000000 5.2200000000 3.0000000000 4.2000000000 4.0000000000 4.5000000000 6.0000000000 5.0400000000 2.0000000000 4.5150000000 1.0000000000 5.2050000000 2.0000000000 4.3800000000 
3.0000000000 4.4850000000 5.0000000000 5.2950000000 4.0000000000 4.6500000000 6.0000000000 5.1150000000 5.0000000000 5.2350000000 1.0000000000 5.2650000000 3.0000000000 4.2900000000 4.0000000000 4.5600000000 6.0000000000 5.0700000000 2.0000000000 4.5600000000 1.0000000000 5.2350000000 2.0000000000 4.4700000000 
3.0000000000 4.5300000000 5.0000000000 5.3400000000 4.0000000000 4.8300000000 6.0000000000 5.2050000000 5.0000000000 5.3700000000 1.0000000000 5.3100000000 3.0000000000 4.3350000000 4.0000000000 4.6350000000 6.0000000000 5.1150000000 2.0000000000 4.6050000000 1.0000000000 5.3100000000 2.0000000000 4.5000000000 
3.0000000000 4.6200000000 5.0000000000 5.4600000000 4.0000000000 4.9050000000 6.0000000000 5.2500000000 5.0000000000 5.4150000000 1.0000000000 5.3850000000 3.0000000000 4.3800000000 4.0000000000 4.8000000000 6.0000000000 5.1750000000 2.0000000000 4.6800000000 1.0000000000 5.3700000000 2.0000000000 4.5600000000 
3.0000000000 4.6650000000 5.0000000000 5.5050000000 4.0000000000 5.0700000000 6.0000000000 5.3400000000 5.0000000000 5.4900000000 1.0000000000 5.4300000000 3.0000000000 4.5000000000 4.0000000000 4.8900000000 6.0000000000 5.2650000000 2.0000000000 4.7250000000 1.0000000000 5.4150000000 2.0000000000 4.5900000000 
3.0000000000 4.7550000000 5.0000000000 5.6100000000 4.0000000000 5.1600000000 6.0000000000 5.3850000000 5.0000000000 5.6100000000 1.0000000000 5.5050000000 3.0000000000 4.5600000000 4.0000000000 4.9800000000 6.0000000000 5.3100000000 2.0000000000 4.7700000000 1.0000000000 5.4600000000 2.0000000000 4.6350000000 
3.0000000000 4.8150000000 5.0000000000 5.6550000000 4.0000000000 5.2500000000 6.0000000000 5.4750000000 5.0000000000 5.6700000000 1.0000000000 5.5500000000 3.0000000000 4.6200000000 4.0000000000 5.1750000000 6.0000000000 5.3700000000 2.0000000000 4.8450000000 1.0000000000 5.4900000000 2.0000000000 4.7100000000 
3.0000000000 4.9200000000 5.0000000000 5.7600000000 4.0000000000 5.4150000000 6.0000000000 5.5200000000 5.0000000000 5.7150000000 1.0000000000 5.5800000000 3.0000000000 4.7100000000 4.0000000000 5.2650000000 6.0000000000 5.4600000000 2.0000000000 4.8900000000 1.0000000000 5.5800000000 2.0000000000 4.7550000000 
3.0000000000 4.9800000000 5.0000000000 5.8050000000 4.0000000000 5.4900000000 6.0000000000 5.6100000000 5.0000000000 5.8050000000 1.0000000000 5.6550000000 3.0000000000 4.7850000000 4.0000000000 5.3400000000 6.0000000000 5.4900000000 2.0000000000 4.9350000000 1.0000000000 5.6250000000 2.0000000000 4.8000000000 
3.0000000000 5.0850000000 5.0000000000 5.8950000000 4.0000000000 5.6550000000 6.0000000000 5.6400000000 5.0000000000 5.8500000000 1.0000000000 5.7000000000 3.0000000000 4.8900000000 4.0000000000 5.4150000000 6.0000000000 5.5500000000 2.0000000000 4.9800000000 1.0000000000 5.6700000000 2.0000000000 4.8600000000 
3.0000000000 5.1450000000 5.0000000000 5.9400000000 4.0000000000 5.7300000000 6.0000000000 5.6850000000 5.0000000000 5.9700000000 1.0000000000 5.7450000000 3.0000000000 4.9350000000 4.0000000000 5.6100000000 6.0000000000 5.6250000000 2.0000000000 5.0700000000 1.0000000000 5.7150000000 2.0000000000 4.8900000000 
3.0000000000 5.2650000000 5.0000000000 6.0300000000 4.0000000000 5.8500000000 6.0000000000 5.7600000000 5.0000000000 6.0150000000 1.0000000000 5.8350000000 3.0000000000 5.0100000000 4.0000000000 5.7150000000 6.0000000000 5.6700000000 2.0000000000 5.1150000000 1.0000000000 5.8050000000 2.0000000000 4.9800000000 
3.0000000000 5.3250000000 5.0000000000 6.0750000000 4.0000000000 5.9100000000 6.0000000000 5.8050000000 5.0000000000 6.0750000000 1.0000000000 5.8800000000 3.0000000000 5.1450000000 4.0000000000 5.8050000000 6.0000000000 5.7150000000 2.0000000000 5.1600000000 1.0000000000 5.8500000000 2.0000000000 5.0400000000 
3.0000000000 5.4600000000 5.0000000000 6.1650000000 4.0000000000 6.0450000000 6.0000000000 5.8800000000 5.0000000000 6.1800000000 1.0000000000 5.9250000000 3.0000000000 5.2050000000 4.0000000000 5.9700000000 6.0000000000 5.7600000000 2.0000000000 5.2500000000 1.0000000000 5.8800000000 2.0000000000 5.0700000000 
3.0000000000 5.5950000000 5.0000000000 6.2550000000 4.0000000000 6.1050000000 6.0000000000 5.9250000000 5.0000000000 6.2250000000 1.0000000000 6.0000000000 3.0000000000 5.2650000000 4.0000000000 6.0150000000 6.0000000000 5.8500000000 2.0000000000 5.2950000000 1.0000000000 5.9250000000 2.0000000000 5.1150000000 
3.0000000000 5.6700000000 5.0000000000 6.3000000000 4.0000000000 6.1650000000 6.0000000000 6.0000000000 5.0000000000 6.3150000000 1.0000000000 6.0450000000 3.0000000000 5.4150000000 4.0000000000 6.0750000000 6.0000000000 5.8800000000 2.0000000000 5.3400000000 1.0000000000 6.0150000000 2.0000000000 5.1750000000 
3.0000000000 5.8350000000 5.0000000000 6.3900000000 4.0000000000 6.2850000000 6.0000000000 6.0450000000 5.0000000000 6.3600000000 1.0000000000 6.1350000000 3.0000000000 5.4900000000 4.0000000000 6.2250000000 6.0000000000 5.9250000000 2.0000000000 5.3850000000 1.0000000000 6.0750000000 2.0000000000 5.2350000000 
3.0000000000 5.9100000000 5.0000000000 6.4350000000 4.0000000000 6.3450000000 6.0000000000 6.0750000000 5.0000000000 6.4050000000 1.0000000000 6.1800000000 3.0000000000 5.6250000000 4.0000000000 6.2700000000 6.0000000000 6.0150000000 2.0000000000 5.4750000000 1.0000000000 6.1050000000 2.0000000000 5.3100000000 
3.0000000000 6.0300000000 5.0000000000 6.5250000000 4.0000000000 6.4650000000 6.0000000000 6.1650000000 5.0000000000 6.4950000000 1.0000000000 6.2250000000 3.0000000000 5.7150000000 4.0000000000 6.3600000000 6.0000000000 6.0450000000 2.0000000000 5.5200000000 1.0000000000 6.1800000000 2.0000000000 5.3700000000 
3.0000000000 6.1500000000 5.0000000000 6.5700000000 4.0000000000 6.5100000000 6.0000000000 6.1950000000 5.0000000000 6.5550000000 1.0000000000 6.3150000000 3.0000000000 5.8050000000 4.0000000000 6.4800000000 6.0000000000 6.1050000000 2.0000000000 5.5650000000 1.0000000000 6.2700000000 2.0000000000 5.4150000000 
3.0000000000 6.3600000000 5.0000000000 6.6600000000 4.0000000000 6.6000000000 6.0000000000 6.2700000000 5.0000000000 6.5850000000 1.0000000000 6.3600000000 3.0000000000 5.9700000000 4.0000000000 6.5250000000 6.0000000000 6.1800000000 2.0000000000 5.6550000000 1.0000000000 6.3150000000 2.0000000000 5.4600000000 
3.0000000000 6.4350000000 5.0000000000 6.7050000000 4.0000000000 6.6450000000 6.0000000000 6.3150000000 5.0000000000 6.6750000000 1.0000000000 6.4050000000 3.0000000000 6.0450000000 4.0000000000 6.5850000000 6.0000000000 6.2250000000 2.0000000000 5.7000000000 1.0000000000 6.3600000000 2.0000000000 5.5200000000 
3.0000000000 6.6000000000 5.0000000000 6.7950000000 4.0000000000 6.7500000000 6.0000000000 6.3900000000 5.0000000000 6.7200000000 1.0000000000 6.4950000000 3.0000000000 6.1350000000 4.0000000000 6.7200000000 6.0000000000 6.2700000000 2.0000000000 5.7450000000 1.0000000000 6.4050000000 2.0000000000 5.6250000000 
3.0000000000 6.6600000000 5.0000000000 6.8400000000 4.0000000000 6.7950000000 6.0000000000 6.4350000000 5.0000000000 6.8100000000 1.0000000000 6.5400000000 3.0000000000 6.3600000000 4.0000000000 6.7650000000 6.0000000000 6.3150000000 2.0000000000 5.8050000000 1.0000000000 6.4950000000 2.0000000000 5.6700000000 
3.0000000000 6.7950000000 5.0000000000 6.9300000000 4.0000000000 6.8400000000 6.0000000000 6.4800000000 5.0000000000 6.8550000000 1.0000000000 6.6300000000 3.0000000000 6.4500000000 4.0000000000 6.8100000000 6.0000000000 6.4050000000 2.0000000000 5.9100000000 1.0000000000 6.5550000000 2.0000000000 5.7150000000 
3.0000000000 6.8550000000 5.0000000000 6.9750000000 4.0000000000 6.9300000000 6.0000000000 6.5550000000 5.0000000000 6.9000000000 1.0000000000 6.6750000000 3.0000000000 6.5250000000 4.0000000000 6.9000000000 6.0000000000 6.4500000000 2.0000000000 5.9700000000 1.0000000000 6.6150000000 2.0000000000 5.7600000000 
3.0000000000 7.0050000000 5.0000000000 7.0650000000 4.0000000000 6.9750000000 6.0000000000 6.5850000000 5.0000000000 6.9900000000 1.0000000000 6.7200000000 3.0000000000 6.6750000000 4.0000000000 6.9450000000 6.0000000000 6.4950000000 2.0000000000 6.0300000000 1.0000000000 6.6750000000 2.0000000000 5.8050000000 
3.0000000000 7.0800000000 5.0000000000 7.1100000000 4.0000000000 7.0650000000 6.0000000000 6.6750000000 5.0000000000 7.0350000000 1.0000000000 6.8100000000 3.0000000000 6.7650000000 4.0000000000 6.9900000000 6.0000000000 6.5850000000 2.0000000000 6.1500000000 1.0000000000 6.7650000000 2.0000000000 5.9250000000 
3.0000000000 7.2000000000 5.0000000000 7.2000000000 4.0000000000 7.1100000000 6.0000000000 6.7050000000 5.0000000000 7.1250000000 1.0000000000 6.8550000000 3.0000000000 6.9450000000 4.0000000000 7.0350000000 6.0000000000 6.6150000000 2.0000000000 6.2100000000 1.0000000000 6.8550000000 2.0000000000 5.9700000000 
3.0000000000 7.2600000000 5.0000000000 7.2450000000 4.0000000000 7.2000000000 6.0000000000 6.7950000000 5.0000000000 7.1700000000 1.0000000000 6.9000000000 3.0000000000 7.0350000000 4.0000000000 7.1250000000 6.0000000000 6.6750000000 2.0000000000 6.2700000000 1.0000000000 6.9000000000 2.0000000000 6.0450000000 
3.0000000000 7.3800000000 5.0000000000 7.3350000000 4.0000000000 7.2450000000 6.0000000000 6.8400000000 5.0000000000 7.2300000000 1.0000000000 7.0050000000 3.0000000000 7.1250000000 4.0000000000 7.1700000000 6.0000000000 6.7650000000 2.0000000000 6.3900000000 1.0000000000 6.9450000000 2.0000000000 6.1050000000 
3.0000000000 7.4400000000 5.0000000000 7.3800000000 4.0000000000 7.2900000000 6.0000000000 6.8850000000 5.0000000000 7.3050000000 1.0000000000 7.0650000000 3.0000000000 7.2600000000 4.0000000000 7.2300000000 6.0000000000 6.8100000000 2.0000000000 6.4500000000 1.0000000000 7.0800000000 2.0000000000 6.1800000000 
3.0000000000 7.5600000000 5.0000000000 7.4550000000 4.0000000000 7.3800000000 6.0000000000 6.9750000000 5.0000000000 7.3650000000 1.0000000000 7.1850000000 3.0000000000 7.3350000000 4.0000000000 7.3350000000 6.0000000000 6.8550000000 2.0000000000 6.5100000000 1.0000000000 7.1250000000 2.0000000000 6.3150000000 
3.0000000000 7.6200000000 5.0000000000 7.5000000000 4.0000000000 7.4250000000 6.0000000000 7.0050000000 5.0000000000 7.4400000000 1.0000000000 7.2450000000 3.0000000000 7.3950000000 4.0000000000 7.3950000000 6.0000000000 6.9000000000 2.0000000000 6.5850000000 1.0000000000 7.2000000000 2.0000000000 6.4050000000 
3.0000000000 7.7250000000 5.0000000000 7.5900000000 4.0000000000 7.5150000000 6.0000000000 7.0950000000 5.0000000000 7.5000000000 1.0000000000 7.3050000000 3.0000000000 7.5300000000 4.0000000000 7.4400000000 6.0000000000 6.9900000000 2.0000000000 6.7350000000 1.0000000000 7.2600000000 2.0000000000 6.4800000000 
3.0000000000 7.7700000000 5.0000000000 7.6350000000 4.0000000000 7.5600000000 6.0000000000 7.1400000000 5.0000000000 7.5300000000 1.0000000000 7.4250000000 3.0000000000 7.5900000000 4.0000000000 7.5300000000 6.0000000000 7.0350000000 2.0000000000 6.8250000000 1.0000000000 7.3950000000 2.0000000000 6.5550000000 
3.0000000000 7.8750000000 5.0000000000 7.7250000000 4.0000000000 7.6500000000 6.0000000000 7.2300000000 5.0000000000 7.6200000000 1.0000000000 7.5000000000 3.0000000000 7.6650000000 4.0000000000 7.5900000000 6.0000000000 7.0800000000 2.0000000000 6.9150000000 1.0000000000 7.4700000000 2.0000000000 6.6450000000 
3.0000000000 7.9200000000 5.0000000000 7.7550000000 4.0000000000 7.6950000000 6.0000000000 7.2750000000 5.0000000000 7.6650000000 1.0000000000 7.5750000000 3.0000000000 7.7550000000 4.0000000000 7.6200000000 6.0000000000 7.1700000000 2.0000000000 7.0650000000 1.0000000000 7.5600000000 2.0000000000 6.8100000000 
3.0000000000 8.0100000000 5.0000000000 7.8300000000 4.0000000000 7.7850000000 6.0000000000 7.3200000000 5.0000000000 7.7100000000 1.0000000000 7.7250000000 3.0000000000 7.8300000000 4.0000000000 7.7100000000 6.0000000000 7.2300000000 2.0000000000 7.1550000000 1.0000000000 7.6650000000 2.0000000000 6.9000000000 
3.0000000000 8.0550000000 5.0000000000 7.8750000000 4.0000000000 7.8300000000 6.0000000000 7.4100000000 5.0000000000 7.8000000000 1.0000000000 7.8000000000 3.0000000000 7.9350000000 4.0000000000 7.7550000000 6.0000000000 7.2600000000 2.0000000000 7.2600000000 1.0000000000 7.8300000000 2.0000000000 6.9900000000 
3.0000000000 8.1450000000 5.0000000000 7.9650000000 4.0000000000 7.8750000000 6.0000000000 7.4550000000 5.0000000000 7.8600000000 1.0000000000 7.9500000000 3.0000000000 7.9800000000 4.0000000000 7.8000000000 6.0000000000 7.3650000000 2.0000000000 7.3350000000 1.0000000000 7.8900000000 2.0000000000 7.0800000000 
3.0000000000 8.2350000000 5.0000000000 8.0550000000 4.0000000000 7.9650000000 6.0000000000 7.5450000000 5.0000000000 7.9350000000 1.0000000000 8.0400000000 3.0000000000 8.0250000000 4.0000000000 7.8900000000 6.0000000000 7.3950000000 2.0000000000 7.5150000000 1.0000000000 7.9800000000 2.0000000000 7.1700000000 
3.0000000000 8.2800000000 5.0000000000 8.1000000000 4.0000000000 8.0100000000 6.0000000000 7.5900000000 5.0000000000 7.9800000000 1.0000000000 8.1300000000 3.0000000000 8.1150000000 4.0000000000 7.9350000000 6.0000000000 7.4400000000 2.0000000000 7.6050000000 1.0000000000 8.0700000000 2.0000000000 7.2600000000 
3.0000000000 8.3700000000 5.0000000000 8.1900000000 4.0000000000 8.0850000000 6.0000000000 7.6800000000 5.0000000000 8.0250000000 1.0000000000 8.2950000000 3.0000000000 8.1750000000 4.0000000000 7.9800000000 6.0000000000 7.5000000000 2.0000000000 7.6800000000 1.0000000000 8.2500000000 2.0000000000 7.4400000000 
3.0000000000 8.4150000000 5.0000000000 8.2350000000 4.0000000000 8.1300000000 6.0000000000 7.7250000000 5.0000000000 8.1150000000 1.0000000000 8.3850000000 3.0000000000 8.2500000000 4.0000000000 8.0700000000 6.0000000000 7.6200000000 2.0000000000 7.8150000000 1.0000000000 8.3250000000 2.0000000000 7.5300000000 
3.0000000000 8.5050000000 5.0000000000 8.3250000000 4.0000000000 8.2200000000 6.0000000000 7.7700000000 5.0000000000 8.1750000000 1.0000000000 8.4750000000 3.0000000000 8.3250000000 4.0000000000 8.1150000000 6.0000000000 7.6650000000 2.0000000000 7.9050000000 1.0000000000 8.4150000000 2.0000000000 7.6200000000 
3.0000000000 8.5500000000 5.0000000000 8.3700000000 4.0000000000 8.2650000000 6.0000000000 7.8600000000 5.0000000000 8.2500000000 1.0000000000 8.6250000000 3.0000000000 8.3850000000 4.0000000000 8.1450000000 6.0000000000 7.7100000000 2.0000000000 7.9800000000 1.0000000000 8.5200000000 2.0000000000 7.7100000000 
3.0000000000 8.6400000000 5.0000000000 8.4600000000 4.0000000000 8.3400000000 6.0000000000 7.9050000000 5.0000000000 8.3250000000 1.0000000000 8.7150000000 3.0000000000 8.4750000000 4.0000000000 8.2050000000 6.0000000000 7.8000000000 2.0000000000 8.0550000000 1.0000000000 8.7000000000 2.0000000000 7.8000000000 
3.0000000000 8.6850000000 5.0000000000 8.5050000000 4.0000000000 8.3850000000 6.0000000000 8.0100000000 5.0000000000 8.3550000000 1.0000000000 8.8050000000 3.0000000000 8.5200000000 4.0000000000 8.2800000000 6.0000000000 7.8600000000 2.0000000000 8.1900000000 1.0000000000 8.7900000000 2.0000000000 7.9800000000 
3.0000000000 8.7750000000 5.0000000000 8.5950000000 4.0000000000 8.4150000000 6.0000000000 8.0700000000 5.0000000000 8.4750000000 1.0000000000 8.9550000000 3.0000000000 8.5800000000 4.0000000000 8.3250000000 6.0000000000 7.9350000000 2.0000000000 8.2500000000 1.0000000000 8.8800000000 2.0000000000 8.0700000000 
3.0000000000 8.8200000000 5.0000000000 8.6400000000 4.0000000000 8.5050000000 6.0000000000 8.1900000000 5.0000000000 8.5200000000 1.0000000000 9.0150000000 3.0000000000 8.6700000000 4.0000000000 8.3850000000 6.0000000000 8.0250000000 2.0000000000 8.3100000000 1.0000000000 8.9700000000 2.0000000000 8.1450000000 
3.0000000000 8.9100000000 5.0000000000 8.7300000000 4.0000000000 8.5350000000 6.0000000000 8.2500000000 5.0000000000 8.5800000000 1.0000000000 9.1500000000 3.0000000000 8.7000000000 4.0000000000 8.4750000000 6.0000000000 8.0700000000 2.0000000000 8.4300000000 1.0000000000 9.1350000000 2.0000000000 8.2050000000 
3.0000000000 8.9400000000 5.0000000000 8.7750000000 4.0000000000 8.6250000000 6.0000000000 8.3700000000 5.0000000000 8.7000000000 1.0000000000 9.2250000000 3.0000000000 8.7450000000 4.0000000000 8.5200000000 6.0000000000 8.1450000000 2.0000000000 8.4750000000 1.0000000000 9.1950000000 2.0000000000 8.2800000000 
3.0000000000 9.0300000000 5.0000000000 8.8650000000 4.0000000000 8.6550000000 6.0000000000 8.4450000000 5.0000000000 8.7450000000 1.0000000000 9.2850000000 3.0000000000 8.8350000000 4.0000000000 8.5500000000 6.0000000000 8.2050000000 2.0000000000 8.5350000000 1.0000000000 9.2550000000 2.0000000000 8.4150000000 
3.0000000000 9.0600000000 5.0000000000 8.9250000000 4.0000000000 8.7450000000 6.0000000000 8.5050000000 5.0000000000 8.8350000000 1.0000000000 9.4050000000 3.0000000000 8.8800000000 4.0000000000 8.6400000000 6.0000000000 8.3550000000 2.0000000000 8.6400000000 1.0000000000 9.3150000000 2.0000000000 8.4750000000 
3.0000000000 9.1350000000 5.0000000000 9.0150000000 4.0000000000 8.7900000000 6.0000000000 8.6400000000 5.0000000000 8.8800000000 1.0000000000 9.4650000000 3.0000000000 8.9400000000 4.0000000000 8.7000000000 6.0000000000 8.4150000000 2.0000000000 8.7000000000 1.0000000000 9.4650000000 2.0000000000 8.5500000000 
3.0000000000 9.1800000000 5.0000000000 9.0750000000 4.0000000000 8.8650000000 6.0000000000 8.7000000000 5.0000000000 8.9400000000 1.0000000000 9.5250000000 3.0000000000 9.0150000000 4.0000000000 8.7450000000 6.0000000000 8.4750000000 2.0000000000 8.7450000000 1.0000000000 9.5100000000 2.0000000000 8.6100000000 
3.0000000000 9.2550000000 5.0000000000 9.1800000000 4.0000000000 8.9100000000 6.0000000000 8.8800000000 5.0000000000 9.0600000000 1.0000000000 9.6450000000 3.0000000000 9.0600000000 4.0000000000 8.8350000000 6.0000000000 8.6400000000 2.0000000000 8.8050000000 1.0000000000 9.6000000000 2.0000000000 8.6700000000 
3.0000000000 9.3000000000 5.0000000000 9.2400000000 4.0000000000 8.9550000000 6.0000000000 8.9700000000 5.0000000000 9.1350000000 1.0000000000 9.6900000000 3.0000000000 9.1350000000 4.0000000000 8.8800000000 6.0000000000 8.7000000000 2.0000000000 8.9100000000 1.0000000000 9.6600000000 2.0000000000 8.7900000000 
3.0000000000 9.3750000000 5.0000000000 9.3600000000 4.0000000000 9.0450000000 6.0000000000 9.1350000000 5.0000000000 9.2550000000 1.0000000000 9.7950000000 3.0000000000 9.1950000000 4.0000000000 8.9100000000 6.0000000000 8.7900000000 2.0000000000 8.9550000000 1.0000000000 9.7650000000 2.0000000000 8.8350000000 
3.0000000000 9.4200000000 5.0000000000 9.4200000000 4.0000000000 9.0900000000 6.0000000000 9.2100000000 5.0000000000 9.3150000000 1.0000000000 9.8550000000 3.0000000000 9.2250000000 4.0000000000 9.0150000000 6.0000000000 8.9700000000 2.0000000000 9.0000000000 1.0000000000 9.8400000000 2.0000000000 8.9100000000 
3.0000000000 9.4950000000 5.0000000000 9.5550000000 4.0000000000 9.1800000000 6.0000000000 9.2850000000 5.0000000000 9.3750000000 1.0000000000 9.9000000000 3.0000000000 9.3150000000 4.0000000000 9.0600000000 6.0000000000 9.0600000000 2.0000000000 9.0900000000 1.0000000000 9.9000000000 2.0000000000 8.9700000000 
3.0000000000 9.5250000000 5.0000000000 9.6300000000 4.0000000000 9.2250000000 6.0000000000 9.4500000000 5.0000000000 9.5100000000 1.0000000000 9.9900000000 3.0000000000 9.3750000000 4.0000000000 9.1050000000 6.0000000000 9.1650000000 2.0000000000 9.1350000000 1.0000000000 9.9750000000 2.0000000000 9.0150000000 
3.0000000000 9.6150000000 5.0000000000 9.7650000000 4.0000000000 9.3150000000 6.0000000000 9.5400000000 5.0000000000 9.5550000000 1.0000000000 10.0350000000 3.0000000000 9.4200000000 4.0000000000 9.1950000000 6.0000000000 9.3450000000 2.0000000000 9.1800000000 1.0000000000 10.0650000000 2.0000000000 9.0600000000 
3.0000000000 9.6600000000 5.0000000000 9.8550000000 4.0000000000 9.3600000000 6.0000000000 9.6900000000 5.0000000000 9.7200000000 1.0000000000 10.0800000000 3.0000000000 9.5100000000 4.0000000000 9.2550000000 6.0000000000 9.4200000000 2.0000000000 9.2250000000 1.0000000000 10.1100000000 2.0000000000 9.1650000000 
3.0000000000 9.7350000000 5.0000000000 10.0050000000 4.0000000000 9.4500000000 6.0000000000 9.7650000000 5.0000000000 9.7950000000 1.0000000000 10.1700000000 3.0000000000 9.5550000000 4.0000000000 9.2850000000 6.0000000000 9.5550000000 2.0000000000 9.3150000000 1.0000000000 10.1700000000 2.0000000000 9.2250000000 
3.0000000000 9.7800000000 5.0000000000 10.0950000000 4.0000000000 9.4950000000 6.0000000000 9.9150000000 5.0000000000 9.8700000000 1.0000000000 10.2150000000 3.0000000000 9.6000000000 4.0000000000 9.3750000000 6.0000000000 9.6300000000 2.0000000000 9.3600000000 1.0000000000 10.2300000000 2.0000000000 9.2850000000 
3.0000000000 9.8550000000 5.0000000000 10.2600000000 4.0000000000 9.5400000000 6.0000000000 9.9900000000 5.0000000000 10.0200000000 1.0000000000 10.3050000000 3.0000000000 9.6900000000 4.0000000000 9.4200000000 6.0000000000 9.7950000000 2.0000000000 9.4050000000 1.0000000000 10.3200000000 2.0000000000 9.3450000000 
3.0000000000 9.8850000000 5.0000000000 10.3650000000 4.0000000000 9.6300000000 6.0000000000 10.0650000000 5.0000000000 10.1400000000 1.0000000000 10.3500000000 3.0000000000 9.7200000000 4.0000000000 9.4650000000 6.0000000000 9.8700000000 2.0000000000 9.4950000000 1.0000000000 10.3800000000 2.0000000000 9.3750000000 
3.0000000000 9.9750000000 5.0000000000 10.5150000000 4.0000000000 9.6750000000 6.0000000000 10.2150000000 5.0000000000 10.2300000000 1.0000000000 10.3950000000 3.0000000000 9.7950000000 4.0000000000 9.5100000000 6.0000000000 9.9750000000 2.0000000000 9.5400000000 1.0000000000 10.4250000000 2.0000000000 9.4650000000 
3.0000000000 10.0500000000 5.0000000000 10.6800000000 4.0000000000 9.7650000000 6.0000000000 10.2900000000 5.0000000000 10.4250000000 1.0000000000 10.4850000000 3.0000000000 9.8400000000 4.0000000000 9.6000000000 6.0000000000 10.1400000000 2.0000000000 9.5850000000 1.0000000000 10.4700000000 2.0000000000 9.5100000000 
3.0000000000 10.0950000000 5.0000000000 10.7550000000 4.0000000000 9.8100000000 6.0000000000 10.4100000000 5.0000000000 10.5000000000 1.0000000000 10.5300000000 3.0000000000 9.9000000000 4.0000000000 9.6600000000 6.0000000000 10.2300000000 2.0000000000 9.6300000000 1.0000000000 10.5600000000 2.0000000000 9.5550000000 
3.0000000000 10.1700000000 5.0000000000 10.9050000000 4.0000000000 9.9000000000 6.0000000000 10.4700000000 5.0000000000 10.6650000000 1.0000000000 10.5750000000 3.0000000000 9.9750000000 4.0000000000 9.7200000000 6.0000000000 10.2900000000 2.0000000000 9.7200000000 1.0000000000 10.6200000000 2.0000000000 9.6000000000 
3.0000000000 10.2150000000 5.0000000000 10.9800000000 4.0000000000 9.9450000000 6.0000000000 10.5900000000 5.0000000000 10.7400000000 1.0000000000 10.6650000000 3.0000000000 10.0200000000 4.0000000000 9.8400000000 6.0000000000 10.4250000000 2.0000000000 9.7650000000 1.0000000000 10.6650000000 2.0000000000 9.6600000000 
3.0000000000 10.3050000000 5.0000000000 11.1300000000 4.0000000000 10.0500000000 6.0000000000 10.6500000000 5.0000000000 10.8300000000 1.0000000000 10.7100000000 3.0000000000 10.0650000000 4.0000000000 9.8700000000 6.0000000000 10.5000000000 2.0000000000 9.8100000000 1.0000000000 10.7100000000 2.0000000000 9.7650000000 
3.0000000000 10.3500000000 5.0000000000 11.2050000000 4.0000000000 10.0950000000 6.0000000000 10.7100000000 5.0000000000 10.9650000000 1.0000000000 10.8000000000 3.0000000000 10.1700000000 4.0000000000 9.9300000000 6.0000000000 10.5600000000 2.0000000000 9.9000000000 1.0000000000 10.8000000000 2.0000000000 9.7950000000 
3.0000000000 10.4250000000 5.0000000000 11.3550000000 4.0000000000 10.1550000000 6.0000000000 10.8150000000 5.0000000000 11.0550000000 1.0000000000 10.8450000000 3.0000000000 10.2000000000 4.0000000000 10.0200000000 6.0000000000 10.6200000000 2.0000000000 9.9450000000 1.0000000000 10.8600000000 2.0000000000 9.8400000000 
3.0000000000 10.4700000000 5.0000000000 11.4150000000 4.0000000000 10.2600000000 6.0000000000 10.8600000000 5.0000000000 11.2200000000 1.0000000000 10.8900000000 3.0000000000 10.2900000000 4.0000000000 10.0650000000 6.0000000000 10.7400000000 2.0000000000 9.9900000000 1.0000000000 10.8900000000 2.0000000000 9.9000000000 
3.0000000000 10.5600000000 5.0000000000 11.5350000000 4.0000000000 10.3200000000 6.0000000000 10.9650000000 5.0000000000 11.2800000000 1.0000000000 10.9650000000 3.0000000000 10.3500000000 4.0000000000 10.1400000000 6.0000000000 10.8000000000 2.0000000000 10.0800000000 1.0000000000 10.9650000000 2.0000000000 9.9300000000 
3.0000000000 10.6050000000 5.0000000000 11.5950000000 4.0000000000 10.4250000000 6.0000000000 11.0100000000 5.0000000000 11.3700000000 1.0000000000 11.0100000000 3.0000000000 10.3800000000 4.0000000000 10.2600000000 6.0000000000 10.8600000000 2.0000000000 10.1250000000 1.0000000000 11.0550000000 2.0000000000 10.0200000000 
3.0000000000 10.6950000000 5.0000000000 11.7150000000 4.0000000000 10.4850000000 6.0000000000 11.1000000000 5.0000000000 11.5050000000 1.0000000000 11.0400000000 3.0000000000 10.4700000000 4.0000000000 10.3200000000 6.0000000000 10.9650000000 2.0000000000 10.1700000000 1.0000000000 11.1000000000 2.0000000000 10.0650000000 
3.0000000000 10.7400000000 5.0000000000 11.7750000000 4.0000000000 10.6200000000 6.0000000000 11.1450000000 5.0000000000 11.5800000000 1.0000000000 11.1300000000 3.0000000000 10.5300000000 4.0000000000 10.3800000000 6.0000000000 11.0100000000 2.0000000000 10.2150000000 1.0000000000 11.1300000000 2.0000000000 10.1100000000 
3.0000000000 10.8300000000 5.0000000000 11.8800000000 4.0000000000 10.6950000000 6.0000000000 11.1900000000 5.0000000000 11.6400000000 1.0000000000 11.1600000000 3.0000000000 10.5900000000 4.0000000000 10.5300000000 6.0000000000 11.0550000000 2.0000000000 10.2900000000 1.0000000000 11.1900000000 2.0000000000 10.1700000000 
3.0000000000 10.8750000000 5.0000000000 11.9250000000 4.0000000000 10.7700000000 6.0000000000 11.2800000000 5.0000000000 11.7750000000 1.0000000000 11.2350000000 3.0000000000 10.6650000000 4.0000000000 10.5900000000 6.0000000000 11.1600000000 2.0000000000 10.3350000000 1.0000000000 11.2500000000 2.0000000000 10.2000000000 
3.0000000000 10.9800000000 5.0000000000 12.0300000000 4.0000000000 10.9200000000 6.0000000000 11.3250000000 5.0000000000 11.8350000000 1.0000000000 11.2800000000 3.0000000000 10.7100000000 4.0000000000 10.6650000000 6.0000000000 11.2200000000 2.0000000000 10.3800000000 1.0000000000 11.3250000000 2.0000000000 10.2600000000 
3.0000000000 11.0250000000 5.0000000000 12.0750000000 4.0000000000 10.9950000000 6.0000000000 11.4150000000 5.0000000000 11.9550000000 1.0000000000 11.3100000000 3.0000000000 10.7700000000 4.0000000000 10.8300000000 6.0000000000 11.2800000000 2.0000000000 10.4700000000 1.0000000000 11.3700000000 2.0000000000 10.3500000000 
3.0000000000 11.1300000000 5.0000000000 12.1650000000 4.0000000000 11.1600000000 6.0000000000 11.4600000000 5.0000000000 12.0000000000 1.0000000000 11.4000000000 3.0000000000 10.8600000000 4.0000000000 10.8900000000 6.0000000000 11.3250000000 2.0000000000 10.5150000000 1.0000000000 11.4150000000 2.0000000000 10.3800000000 
3.0000000000 11.1750000000 5.0000000000 12.2100000000 4.0000000000 11.2500000000 6.0000000000 11.5500000000 5.0000000000 12.0750000000 1.0000000000 11.4300000000 3.0000000000 10.9200000000 4.0000000000 10.9650000000 6.0000000000 11.4150000000 2.0000000000 10.5600000000 1.0000000000 11.5050000000 2.0000000000 10.4250000000 
3.0000000000 11.2800000000 5.0000000000 12.3000000000 4.0000000000 11.4300000000 6.0000000000 11.5950000000 5.0000000000 12.1800000000 1.0000000000 11.4750000000 3.0000000000 11.0100000000 4.0000000000 11.0550000000 6.0000000000 11.4750000000 2.0000000000 10.5900000000 1.0000000000 11.5500000000 2.0000000000 10.4700000000 
3.0000000000 11.3250000000 5.0000000000 12.3450000000 4.0000000000 11.5200000000 6.0000000000 11.6850000000 5.0000000000 12.2250000000 1.0000000000 11.5500000000 3.0000000000 11.0550000000 4.0000000000 11.2200000000 6.0000000000 11.5050000000 2.0000000000 10.6800000000 1.0000000000 11.5800000000 2.0000000000 10.5300000000 
3.0000000000 11.4450000000 5.0000000000 12.4350000000 4.0000000000 11.6700000000 6.0000000000 11.7300000000 5.0000000000 12.3150000000 1.0000000000 11.5950000000 3.0000000000 11.1300000000 4.0000000000 11.3250000000 6.0000000000 11.6100000000 2.0000000000 10.7100000000 1.0000000000 11.6400000000 2.0000000000 10.6200000000 
3.0000000000 11.5050000000 5.0000000000 12.4800000000 4.0000000000 11.7450000000 6.0000000000 11.7750000000 5.0000000000 12.3600000000 1.0000000000 11.6250000000 3.0000000000 11.2500000000 4.0000000000 11.4150000000 6.0000000000 11.6400000000 2.0000000000 10.7550000000 1.0000000000 11.7150000000 2.0000000000 10.6650000000 
3.0000000000 11.6550000000 5.0000000000 12.5700000000 4.0000000000 11.8200000000 6.0000000000 11.8650000000 5.0000000000 12.4050000000 1.0000000000 11.7000000000 3.0000000000 11.3250000000 4.0000000000 11.6100000000 6.0000000000 11.6850000000 2.0000000000 10.8450000000 1.0000000000 11.7750000000 2.0000000000 10.7100000000 
3.0000000000 11.7300000000 5.0000000000 12.6150000000 4.0000000000 11.9700000000 6.0000000000 11.9100000000 5.0000000000 12.5100000000 1.0000000000 11.7450000000 3.0000000000 11.3700000000 4.0000000000 11.6850000000 6.0000000000 11.7750000000 2.0000000000 10.8900000000 1.0000000000 11.8050000000 2.0000000000 10.7400000000 
3.0000000000 11.8800000000 5.0000000000 12.7050000000 4.0000000000 12.0600000000 6.0000000000 12.0000000000 5.0000000000 12.5550000000 1.0000000000 11.8200000000 3.0000000000 11.5050000000 4.0000000000 11.7750000000 6.0000000000 11.8350000000 2.0000000000 10.9350000000 1.0000000000 11.8650000000 2.0000000000 10.8000000000 
3.0000000000 11.9550000000 5.0000000000 12.7500000000 4.0000000000 12.2100000000 6.0000000000 12.0450000000 5.0000000000 12.6450000000 1.0000000000 11.8650000000 3.0000000000 11.5800000000 4.0000000000 11.9100000000 6.0000000000 11.8650000000 2.0000000000 10.9800000000 1.0000000000 11.9550000000 2.0000000000 10.8900000000 
3.0000000000 12.1200000000 5.0000000000 12.8400000000 4.0000000000 12.2700000000 6.0000000000 12.1350000000 5.0000000000 12.6900000000 1.0000000000 11.8950000000 3.0000000000 11.6400000000 4.0000000000 12.0000000000 6.0000000000 11.9100000000 2.0000000000 11.0550000000 1.0000000000 12.0000000000 2.0000000000 10.9200000000 
3.0000000000 12.1950000000 5.0000000000 12.8850000000 4.0000000000 12.3900000000 6.0000000000 12.1800000000 5.0000000000 12.7350000000 1.0000000000 11.9850000000 3.0000000000 11.8050000000 4.0000000000 12.0750000000 6.0000000000 12.0000000000 2.0000000000 11.1000000000 1.0000000000 12.0450000000 2.0000000000 10.9650000000 
3.0000000000 12.3750000000 5.0000000000 12.9750000000 4.0000000000 12.4500000000 6.0000000000 12.2250000000 5.0000000000 12.8250000000 1.0000000000 12.0300000000 3.0000000000 11.8650000000 4.0000000000 12.2250000000 6.0000000000 12.0450000000 2.0000000000 11.1450000000 1.0000000000 12.0750000000 2.0000000000 11.0100000000 
3.0000000000 12.5700000000 5.0000000000 13.0650000000 4.0000000000 12.5700000000 6.0000000000 12.3150000000 5.0000000000 12.8850000000 1.0000000000 12.0750000000 3.0000000000 12.0450000000 4.0000000000 12.3150000000 6.0000000000 12.1050000000 2.0000000000 11.2350000000 1.0000000000 12.1800000000 2.0000000000 11.0550000000 
3.0000000000 12.6600000000 5.0000000000 13.1100000000 4.0000000000 12.6300000000 6.0000000000 12.3600000000 5.0000000000 12.9300000000 1.0000000000 12.1650000000 3.0000000000 12.1350000000 4.0000000000 12.4050000000 6.0000000000 12.1800000000 2.0000000000 11.2800000000 1.0000000000 12.2250000000 2.0000000000 11.1600000000 
3.0000000000 12.8550000000 5.0000000000 13.2000000000 4.0000000000 12.6900000000 6.0000000000 12.4500000000 5.0000000000 13.0200000000 1.0000000000 12.2100000000 3.0000000000 12.2250000000 4.0000000000 12.5550000000 6.0000000000 12.2250000000 2.0000000000 11.3100000000 1.0000000000 12.2700000000 2.0000000000 11.1900000000 
3.0000000000 12.9600000000 5.0000000000 13.2450000000 4.0000000000 12.8100000000 6.0000000000 12.4800000000 5.0000000000 13.0800000000 1.0000000000 12.2850000000 3.0000000000 12.4350000000 4.0000000000 12.6000000000 6.0000000000 12.2700000000 2.0000000000 11.4000000000 1.0000000000 12.3150000000 2.0000000000 11.2500000000 
3.0000000000 13.1400000000 5.0000000000 13.3350000000 4.0000000000 12.8700000000 6.0000000000 12.5700000000 5.0000000000 13.1700000000 1.0000000000 12.3300000000 3.0000000000 12.5550000000 4.0000000000 12.6900000000 6.0000000000 12.3600000000 2.0000000000 11.4450000000 1.0000000000 12.4050000000 2.0000000000 11.2800000000 
3.0000000000 13.2300000000 5.0000000000 13.3800000000 4.0000000000 12.9900000000 6.0000000000 12.6150000000 5.0000000000 13.2450000000 1.0000000000 12.3750000000 3.0000000000 12.6450000000 4.0000000000 12.8250000000 6.0000000000 12.4050000000 2.0000000000 11.4900000000 1.0000000000 12.4650000000 2.0000000000 11.3250000000 
3.0000000000 13.4100000000 5.0000000000 13.4700000000 4.0000000000 13.0500000000 6.0000000000 12.6600000000 5.0000000000 13.2900000000 1.0000000000 12.4650000000 3.0000000000 12.8250000000 4.0000000000 12.9300000000 6.0000000000 12.4650000000 2.0000000000 11.5350000000 1.0000000000 12.5100000000 2.0000000000 11.3700000000 
3.0000000000 13.4850000000 5.0000000000 13.5150000000 4.0000000000 13.1700000000 6.0000000000 12.7500000000 5.0000000000 13.3950000000 1.0000000000 12.5100000000 3.0000000000 12.9300000000 4.0000000000 12.9750000000 6.0000000000 12.5100000000 2.0000000000 11.6250000000 1.0000000000 12.5550000000 2.0000000000 11.4750000000 
3.0000000000 13.6350000000 5.0000000000 13.6050000000 4.0000000000 13.2300000000 6.0000000000 12.7950000000 5.0000000000 13.4550000000 1.0000000000 12.5550000000 3.0000000000 13.1250000000 4.0000000000 13.0800000000 6.0000000000 12.6000000000 2.0000000000 11.6700000000 1.0000000000 12.6450000000 2.0000000000 11.5500000000 
3.0000000000 13.7100000000 5.0000000000 13.6500000000 4.0000000000 13.3500000000 6.0000000000 12.8850000000 5.0000000000 13.5450000000 1.0000000000 12.6450000000 3.0000000000 13.2000000000 4.0000000000 13.2000000000 6.0000000000 12.6450000000 2.0000000000 11.7150000000 1.0000000000 12.6900000000 2.0000000000 11.5800000000 
3.0000000000 13.8750000000 5.0000000000 13.7400000000 4.0000000000 13.4100000000 6.0000000000 12.9300000000 5.0000000000 13.6050000000 1.0000000000 12.6900000000 3.0000000000 13.2900000000 4.0000000000 13.2900000000 6.0000000000 12.6900000000 2.0000000000 11.8050000000 1.0000000000 12.7350000000 2.0000000000 11.6400000000 
3.0000000000 13.9500000000 5.0000000000 13.8000000000 4.0000000000 13.4700000000 6.0000000000 13.0200000000 5.0000000000 13.6500000000 1.0000000000 12.7800000000 3.0000000000 13.5000000000 4.0000000000 13.3350000000 6.0000000000 12.7800000000 2.0000000000 11.8650000000 1.0000000000 12.7800000000 2.0000000000 11.6850000000 
3.0000000000 14.1000000000 5.0000000000 13.9050000000 4.0000000000 13.5900000000 6.0000000000 13.0650000000 5.0000000000 13.7550000000 1.0000000000 12.8250000000 3.0000000000 13.6050000000 4.0000000000 13.4550000000 6.0000000000 12.8250000000 2.0000000000 11.9100000000 1.0000000000 12.8850000000 2.0000000000 11.8050000000 
3.0000000000 14.1750000000 5.0000000000 13.9500000000 4.0000000000 13.6500000000 6.0000000000 13.1100000000 5.0000000000 13.8000000000 1.0000000000 12.8700000000 3.0000000000 13.6950000000 4.0000000000 13.5450000000 6.0000000000 12.8850000000 2.0000000000 11.9700000000 1.0000000000 12.9300000000 2.0000000000 11.8650000000 
3.0000000000 14.3250000000 5.0000000000 14.0550000000 4.0000000000 13.7700000000 6.0000000000 13.2150000000 5.0000000000 13.8450000000 1.0000000000 12.9600000000 3.0000000000 13.9050000000 4.0000000000 13.6050000000 6.0000000000 12.9750000000 2.0000000000 12.0750000000 1.0000000000 13.0200000000 2.0000000000 11.9100000000 
3.0000000000 14.4000000000 5.0000000000 14.1150000000 4.0000000000 13.8450000000 6.0000000000 13.2750000000 5.0000000000 13.9650000000 1.0000000000 13.0200000000 3.0000000000 14.0250000000 4.0000000000 13.7550000000 6.0000000000 13.0200000000 2.0000000000 12.1350000000 1.0000000000 13.0800000000 2.0000000000 12.0000000000 
3.0000000000 14.5500000000 5.0000000000 14.2350000000 4.0000000000 13.9950000000 6.0000000000 13.3950000000 5.0000000000 14.0250000000 1.0000000000 13.0650000000 3.0000000000 14.1150000000 4.0000000000 13.8450000000 6.0000000000 13.0800000000 2.0000000000 12.1950000000 1.0000000000 13.2450000000 2.0000000000 12.0450000000 
3.0000000000 14.6250000000 5.0000000000 14.2950000000 4.0000000000 14.0700000000 6.0000000000 13.4550000000 5.0000000000 14.2050000000 1.0000000000 13.1850000000 3.0000000000 14.3100000000 4.0000000000 13.9050000000 6.0000000000 13.1250000000 2.0000000000 12.3300000000 1.0000000000 13.3350000000 2.0000000000 12.1800000000 
3.0000000000 14.7750000000 5.0000000000 14.4450000000 4.0000000000 14.2200000000 6.0000000000 13.5900000000 5.0000000000 14.3100000000 1.0000000000 13.2450000000 3.0000000000 14.4150000000 4.0000000000 14.1150000000 6.0000000000 13.2450000000 2.0000000000 12.4050000000 1.0000000000 13.3950000000 2.0000000000 12.2700000000 
3.0000000000 14.8650000000 5.0000000000 14.5200000000 4.0000000000 14.2950000000 6.0000000000 13.6800000000 5.0000000000 14.4150000000 1.0000000000 13.3950000000 3.0000000000 14.6250000000 4.0000000000 14.2050000000 6.0000000000 13.3350000000 2.0000000000 12.4800000000 1.0000000000 13.5000000000 2.0000000000 12.3600000000 
3.0000000000 15.0450000000 5.0000000000 14.6850000000 4.0000000000 14.3850000000 6.0000000000 13.7850000000 5.0000000000 14.6250000000 1.0000000000 13.4700000000 3.0000000000 14.7300000000 4.0000000000 14.3100000000 6.0000000000 13.3950000000 2.0000000000 12.5550000000 1.0000000000 13.6950000000 2.0000000000 12.4350000000 
3.0000000000 15.1350000000 5.0000000000 14.7750000000 4.0000000000 14.5650000000 6.0000000000 14.0550000000 5.0000000000 14.7300000000 1.0000000000 13.5600000000 3.0000000000 14.8500000000 4.0000000000 14.5200000000 6.0000000000 13.5450000000 2.0000000000 12.7500000000 1.0000000000 13.8000000000 2.0000000000 12.5100000000 
3.0000000000 15.3300000000 5.0000000000 14.9700000000 4.0000000000 14.6550000000 6.0000000000 16.2300000000 5.0000000000 14.9850000000 1.0000000000 13.7850000000 3.0000000000 15.1350000000 4.0000000000 14.6250000000 6.0000000000 13.6500000000 2.0000000000 12.8700000000 1.0000000000 13.9650000000 2.0000000000 12.6900000000 
3.0000000000 15.4350000000 5.0000000000 15.1050000000 4.0000000000 14.8500000000 6.0000000000 20.0550000000 5.0000000000 15.1350000000 1.0000000000 13.9200000000 3.0000000000 15.3000000000 4.0000000000 14.7300000000 6.0000000000 13.7550000000 2.0000000000 13.0200000000 1.0000000000 14.1150000000 2.0000000000 12.8250000000 
3.0000000000 15.6600000000 5.0000000000 15.4500000000 4.0000000000 14.9700000000 6.0000000000 25.2750000000 5.0000000000 15.3000000000 1.0000000000 14.0700000000 3.0000000000 15.4350000000 4.0000000000 14.9850000000 6.0000000000 13.9650000000 2.0000000000 13.8900000000 1.0000000000 14.6250000000 2.0000000000 12.9750000000 
3.0000000000 15.7950000000 5.0000000000 15.7500000000 4.0000000000 15.2400000000 6.0000000000 26.2050000000 5.0000000000 15.8850000000 1.0000000000 14.5050000000 3.0000000000 15.8850000000 4.0000000000 15.1350000000 6.0000000000 14.2050000000 2.0000000000 15.7050000000 1.0000000000 15.1350000000 2.0000000000 13.2000000000 
3.0000000000 16.1250000000 5.0000000000 17.8350000000 4.0000000000 15.4200000000 6.0000000000 26.5950000000 5.0000000000 16.2900000000 1.0000000000 14.8650000000 3.0000000000 16.2900000000 4.0000000000 15.3000000000 6.0000000000 15.6600000000 2.0000000000 19.4850000000 1.0000000000 15.5100000000 2.0000000000 13.9650000000 
3.0000000000 16.3800000000 5.0000000000 25.9200000000 4.0000000000 15.7050000000 6.0000000000 26.8500000000 5.0000000000 16.7700000000 1.0000000000 15.4500000000 3.0000000000 16.7700000000 4.0000000000 15.5100000000 6.0000000000 16.7700000000 2.0000000000 24.2550000000 1.0000000000 15.8850000000 2.0000000000 15.5100000000 


==> fig/Method_M.txt <==
AgentNrSet NoTrigger_M_mean NoTrigger_M_var NoTrigger_M_min NoTrigger_M_max centralized_M_mean centralized_M_var centralized_M_min centralized_M_max distributed_M_mean distributed_M_var distributed_M_min distributed_M_max continuous001_M_mean continuous001_M_var continuous001_M_min continuous001_M_max continuous0015_M_mean continuous0015_M_var continuous0015_M_min continuous0015_M_max continuous002_M_mean continuous002_M_var continuous002_M_min continuous002_M_max exact_M_mean exact_M_var exact_M_min exact_M_max NoTrigger_T_mean NoTrigger_T_var NoTrigger_T_min NoTrigger_T_max centralized_T_mean centralized_T_var centralized_T_min centralized_T_max distributed_T_mean distributed_T_var distributed_T_min distributed_T_max continuous001_T_mean continuous001_T_var continuous001_T_min continuous001_T_max continuous0015_T_mean continuous0015_T_var continuous0015_T_min continuous0015_T_max continuous002_T_mean continuous002_T_var continuous002_T_min continuous002_T_max exact_T_mean exact_T_var exact_T_min exact_T_max 
1.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 160.6400000000 0.0814615184 147.5540216918 173.7259783082 177.6900000000 0.0722112879 164.8587762458 190.5212237542 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 0.0000000000   0.0000000000 0.0000000000 160.6400000000 0.0814615184 147.5540216918 173.7259783082 178.2600000000 0.0781255591 164.3333378302 192.1866621698 4000.0000000000 0.0000000000 4000.0000000000 4000.0000000000 2666.0000000000 0.0000000000 2666.0000000000 2666.0000000000 2000.0000000000 0.0000000000 2000.0000000000 2000.0000000000 0.0000000000   0.0000000000 0.0000000000 
2.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 155.9400000000 0.0988332949 140.5279359860 171.3520640140 177.7000000000 0.0866262915 162.3065079998 193.0934920002 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 0.0000000000   0.0000000000 0.0000000000 155.9400000000 0.0988332949 140.5279359860 171.3520640140 178.2700000000 0.0915045325 161.9574869867 194.5825130133 4000.0000000000 0.0000000000 4000.0000000000 4000.0000000000 2666.0000000000 0.0000000000 2666.0000000000 2666.0000000000 2000.0000000000 0.0000000000 2000.0000000000 2000.0000000000 0.0000000000   0.0000000000 0.0000000000 
3.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 145.3700000000 0.0970705271 131.2588574724 159.4811425276 158.5100000000 0.1059020605 141.7234643902 175.2965356098 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 0.0000000000   0.0000000000 0.0000000000 145.3700000000 0.0970705271 131.2588574724 159.4811425276 158.5100000000 0.1059020605 141.7234643902 175.2965356098 4000.0000000000 0.0000000000 4000.0000000000 4000.0000000000 2666.0000000000 0.0000000000 2666.0000000000 2666.0000000000 2000.0000000000 0.0000000000 2000.0000000000 2000.0000000000 0.0000000000   0.0000000000 0.0000000000 
4.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 138.7300000000 0.1045270018 124.2289690370 153.2310309630 150.8400000000 0.0941231673 136.6424614454 165.0375385546 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 200.0000000000 0.0000000000 200.0000000000 200.0000000000 0.0000000000   0.0000000000 0.0000000000 138.7300000000 0.1045270018 124.2289690370 153.2310309630 150.8400000000 0.0941231673 136.6424614454 165.0375385546 4000.0000000000 0.0000000000 4000.0000000000 4000.0000000000 2666.0000000000 0.0000000000 2666.0000000000 2666.0000000000 2000.0000000000 0.0000000000 2000.0000000000 2000.0000000000 0.0000000000   0.0000000000 0.0000000000 
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  
                                                                                                                  


==> fig/Method_e_over_t.txt <==
NoTrigger_mean_e_t NoTrigger_min_e_t NoTrigger_max_e_t centralized_mean_e_t centralized_min_e_t centralized_max_e_t distributed_mean_e_t distributed_min_e_t distributed_max_e_t continuous001_mean_e_t continuous001_min_e_t continuous001_max_e_t continuous0015_mean_e_t continuous0015_min_e_t continuous0015_max_e_t continuous002_mean_e_t continuous002_min_e_t continuous002_max_e_t exact_mean_e_t exact_min_e_t exact_max_e_t t_set_nominal 
2.0715913396 1.7321295315 2.4110531477 2.0350671916 1.6506249436 2.4195094395 2.0505209346 1.6949058353 2.4061360340 2.0237897253 1.6844029809 2.3631764698 2.0324217850 1.6734837969 2.3913597730 1.9680026787 1.6432974194 2.2927079381 2.0715913396 1.7321295315 2.4110531477 0.0000000000 
2.2108700278 1.7098245616 2.7119154940 2.0342602203 1.5627412501 2.5057791904 2.0418889609 1.5584107352 2.5253671867 2.0331849737 1.6155332373 2.4508367100 2.0359440694 1.5887017502 2.4831863886 1.9428393532 1.5206821289 2.3649965775 2.0913062091 1.6418690068 2.5407434114 0.2100000000 
1.9066838012 1.4495536813 2.3638139212 1.7129992461 1.3096484856 2.1163500066 1.7191622638 1.3073557943 2.1309687333 1.6984014888 1.3394594511 2.0573435265 1.7078732250 1.3235485294 2.0921979206 1.6164049172 1.2561088839 1.9767009505 1.7449007599 1.3551741157 2.1346274042 0.4100000000 
1.6002138055 1.2050589681 1.9953686428 1.4030827385 1.0704713195 1.7356941574 1.4081313914 1.0706889686 1.7455738142 1.3900104715 1.0923114831 1.6877094599 1.3962248879 1.0772243701 1.7152254057 1.3210749092 1.0226162267 1.6195335917 1.4264028364 1.1055946243 1.7472110485 0.6100000000 
1.3192239072 1.0379312026 1.6005166117 1.1351575887 0.8711993744 1.3991158030 1.1385713164 0.8705038500 1.4066387828 1.1257223456 0.8871844778 1.3642602134 1.1285705614 0.8774870017 1.3796541211 1.0688783143 0.8345897454 1.3031668833 1.1562199286 0.9011607940 1.4112790633 0.8100000000 
1.0841610950 0.8046268887 1.3636953013 0.9239119164 0.7096847910 1.1381390418 0.9239428731 0.7040342062 1.1438515400 0.9159597257 0.7213592138 1.1105602376 0.9186742336 0.7134090382 1.1239394291 0.8712930978 0.6789390001 1.0636471956 0.9393206941 0.7328216623 1.1458197260 1.0100000000 
0.8289055101 0.6250292111 1.0327818091 0.7492673341 0.5728241416 0.9257105267 0.7488851081 0.5671348037 0.9306354125 0.7432644707 0.5841627916 0.9023661497 0.7432798284 0.5748163896 0.9117432672 0.7059283077 0.5462527566 0.8656038589 0.7614221457 0.5935685348 0.9292757565 1.2100000000 
0.6717370570 0.5029904388 0.8404836752 0.5998310356 0.4596867464 0.7399753247 0.6014333898 0.4573612590 0.7455055207 0.5986704274 0.4718257311 0.7255151237 0.5958434663 0.4634119653 0.7282749674 0.5658693156 0.4407605084 0.6909781228 0.6142280815 0.4810813358 0.7473748271 1.4100000000 
0.5729484300 0.4295538887 0.7163429713 0.4840330374 0.3735466827 0.5945193921 0.4858728031 0.3724345469 0.5993110593 0.4848213176 0.3833276833 0.5863149519 0.4822701563 0.3777145557 0.5868257569 0.4586068442 0.3597904932 0.5574231953 0.4975893841 0.3917930664 0.6033857018 1.6100000000 
0.4783220956 0.3587874474 0.5978567438 0.3980826378 0.3091334799 0.4870317957 0.3982792595 0.3075060678 0.4890524513 0.3959386276 0.3133579901 0.4785192651 0.3951451974 0.3103294729 0.4799609220 0.3764909334 0.2963668393 0.4566150275 0.4059009394 0.3204628872 0.4913389915 1.8100000000 
0.3953370890 0.2980710668 0.4926031112 0.3304743588 0.2582197487 0.4027289689 0.3292982323 0.2555466029 0.4030498616 0.3240206493 0.2561425614 0.3918987372 0.3244259842 0.2544285207 0.3944234477 0.3099110207 0.2436756483 0.3761463931 0.3315349129 0.2616922691 0.4013775567 2.0100000000 
0.3256304560 0.2484353878 0.4028255243 0.2701635353 0.2130725301 0.3272545405 0.2667344649 0.2068893084 0.3265796213 0.2609077748 0.2061332278 0.3156823218 0.2608673262 0.2039973676 0.3177372848 0.2502360451 0.1965306328 0.3039414575 0.2664984767 0.2101053994 0.3228915539 2.2200000000 
0.2752080423 0.2098803478 0.3405357367 0.2190883861 0.1728925626 0.2652842096 0.2156557422 0.1661380211 0.2651734634 0.2104319026 0.1664197661 0.2544440392 0.2089466597 0.1630130893 0.2548802300 0.2011976264 0.1587166774 0.2436785754 0.2149101749 0.1693980510 0.2604222988 2.4200000000 
0.2333809760 0.1802137904 0.2865481615 0.1746787516 0.1357565385 0.2136009648 0.1717607047 0.1299513718 0.2135700375 0.1692621388 0.1338823689 0.2046419087 0.1666638217 0.1294212326 0.2039064107 0.1612461468 0.1273103561 0.1951819376 0.1730166509 0.1362304430 0.2098028587 2.6200000000 
0.1972723928 0.1529090382 0.2416357473 0.1410102165 0.1086851357 0.1733352973 0.1382215131 0.1026307912 0.1738122350 0.1364886740 0.1078232454 0.1651541025 0.1335906445 0.1031050320 0.1640762569 0.1298404866 0.1022026680 0.1574783053 0.1397037357 0.1097335194 0.1696739520 2.8200000000 
0.1671606002 0.1287756649 0.2055455354 0.1148574311 0.0865620349 0.1431528273 0.1114415019 0.0812571752 0.1416258286 0.1106141252 0.0872708456 0.1339574049 0.1078614276 0.0828208752 0.1329019800 0.1050296437 0.0824594129 0.1275998745 0.1132956112 0.0888181904 0.1377730320 3.0200000000 
0.1424846506 0.1087959642 0.1761733370 0.0936905150 0.0690596191 0.1183214109 0.0902907102 0.0646386399 0.1159427805 0.0901005100 0.0710812259 0.1091197942 0.0875884024 0.0671616163 0.1080151884 0.0852268715 0.0667815733 0.1036721697 0.0922918003 0.0723188515 0.1122647491 3.2200000000 
0.1211407190 0.0913818101 0.1508996278 0.0772370063 0.0569637219 0.0975102906 0.0742493208 0.0532450047 0.0952536368 0.0738253819 0.0583520502 0.0892987136 0.0716158618 0.0550646093 0.0881671143 0.0695075529 0.0544755347 0.0845395711 0.0755859480 0.0593399221 0.0918319739 3.4200000000 
0.1013578005 0.0759725354 0.1267430656 0.0634506742 0.0467121840 0.0801891644 0.0613792587 0.0442839141 0.0784746032 0.0609646507 0.0484627106 0.0734665909 0.0590942573 0.0457852817 0.0724032330 0.0572306160 0.0451077106 0.0693535213 0.0623436296 0.0491904340 0.0754968251 3.6200000000 
0.0842147085 0.0627573743 0.1056720427 0.0541377644 0.0417177002 0.0665578286 0.0527791251 0.0398674502 0.0656907999 0.0507908617 0.0407926567 0.0607890667 0.0492935344 0.0387309132 0.0598561556 0.0478264172 0.0382523487 0.0574004856 0.0519044545 0.0413000015 0.0625089075 3.8200000000 
0.0703959770 0.0508075794 0.0899843746 0.0472724661 0.0377464851 0.0567984472 0.0460352908 0.0360415747 0.0560290069 0.0429166794 0.0349499730 0.0508833857 0.0417385054 0.0333408865 0.0501361244 0.0407997361 0.0333479511 0.0482515211 0.0437682337 0.0352388872 0.0522975803 4.0200000000 
0.0582684710 0.0420810858 0.0744558562 0.0439487195 0.0363347554 0.0515626835 0.0434233598 0.0364221525 0.0504245671 0.0366925353 0.0305131341 0.0428719365 0.0358515287 0.0293047427 0.0423983146 0.0354669879 0.0298625675 0.0410714083 0.0373137791 0.0305560859 0.0440714724 4.2300000000 
0.0498086535 0.0349313033 0.0646860037 0.0428566424 0.0370760443 0.0486372405 0.0410504439 0.0356666594 0.0464342283 0.0324593603 0.0276281042 0.0372906164 0.0320689648 0.0270394498 0.0370984798 0.0322790661 0.0281331371 0.0364249952 0.0329009626 0.0275196801 0.0382822450 4.4300000000 
0.0468783082 0.0312019420 0.0625546744 0.0436156487 0.0376370912 0.0495942062 0.0398952414 0.0345150277 0.0452754551 0.0299334837 0.0262884315 0.0335785358 0.0302023974 0.0265068510 0.0338979437 0.0310967090 0.0281645922 0.0340288258 0.0299823868 0.0257455995 0.0342191740 4.6300000000 
0.0475157958 0.0302762929 0.0647552988 0.0530480267 0.0425107320 0.0635853215 0.0505898114 0.0401348926 0.0610447301 0.0287392031 0.0260333254 0.0314450809 0.0299176378 0.0272680485 0.0325672271 0.0315699139 0.0297226016 0.0334172263 0.0283257533 0.0250279999 0.0316235067 4.8300000000 
0.0530655605 0.0313734226 0.0747576983 0.0612177331 0.0453336670 0.0771017993 0.0541642430 0.0406695692 0.0676589168 0.0281897736 0.0260831942 0.0302963530 0.0301439865 0.0280621958 0.0322257772 0.0324506307 0.0311653816 0.0337358797 0.0274365508 0.0247921457 0.0300809559 5.0300000000 
0.0603287295 0.0342008993 0.0864565597 0.0617123259 0.0494924708 0.0739321810 0.0517438958 0.0422864549 0.0612013367 0.0278223840 0.0259955704 0.0296491975 0.0302012115 0.0283573585 0.0320450645 0.0329435518 0.0317254276 0.0341616760 0.0267971897 0.0245038334 0.0290905461 5.2300000000 
0.0686099614 0.0340558064 0.1031641164 0.0638217027 0.0527979629 0.0748454426 0.0535648716 0.0437420548 0.0633876885 0.0272776859 0.0255563990 0.0289989728 0.0296608379 0.0277264854 0.0315951903 0.0323588796 0.0309167198 0.0338010394 0.0261442254 0.0239967087 0.0282917421 5.4300000000 
0.0744385289 0.0310650016 0.1178120562 0.0644234209 0.0540884350 0.0747584068 0.0542024244 0.0453215511 0.0630832976 0.0267374924 0.0250053894 0.0284695953 0.0291041072 0.0270219163 0.0311862981 0.0317121723 0.0300421910 0.0333821536 0.0255641163 0.0234593404 0.0276688921 5.6300000000 
0.0842550816 0.0282527307 0.1402574325 0.0656506064 0.0558110721 0.0754901406 0.0542536028 0.0452596248 0.0632475808 0.0273151434 0.0255991891 0.0290310977 0.0308877143 0.0287680772 0.0330073514 0.0348405673 0.0330642916 0.0366168430 0.0261030924 0.0240688765 0.0281373084 5.8300000000 
0.0889315351 0.0289938448 0.1488692253 0.0671828809 0.0555929573 0.0787728046 0.0569287681 0.0462321946 0.0676253417 0.0292917157 0.0277123029 0.0308711284 0.0357679175 0.0339380185 0.0375978165 0.0430040032 0.0414605373 0.0445474691 0.0278938520 0.0261126799 0.0296750242 6.0300000000 
0.0883048736 0.0341754708 0.1424342765 0.0714607222 0.0601960768 0.0827253676 0.0603393677 0.0503335843 0.0703451512 0.0288066473 0.0274786112 0.0301346834 0.0363568579 0.0348370809 0.0378766349 0.0449688242 0.0437399147 0.0461977336 0.0270489512 0.0255749030 0.0285229994 6.2300000000 
0.0847088513 0.0327331533 0.1366845492 0.0717353133 0.0604598457 0.0830107810 0.0569727248 0.0474428479 0.0665026018 0.0220597166 0.0209726927 0.0231467405 0.0263686925 0.0251070368 0.0276303482 0.0317018765 0.0306115454 0.0327922076 0.0206133402 0.0194212676 0.0218054127 6.4400000000 
0.0824399573 0.0285954572 0.1362844573 0.0532552639 0.0428384173 0.0636721105 0.0405148803 0.0323046216 0.0487251389 0.0126287940 0.0118133377 0.0134442503 0.0106718244 0.0096117675 0.0117318813 0.0092382589 0.0083203559 0.0101561619 0.0117327520 0.0108131811 0.0126523230 6.6400000000 
0.0686028646 0.0100823446 0.1271233847 0.0314203758 0.0276924079 0.0351483436 0.0255428788 0.0226177792 0.0284679783 0.0121175626 0.0118576318 0.0123774935 0.0148974516 0.0145163860 0.0152785172 0.0200300253 0.0194272891 0.0206327616 0.0113797847 0.0111299373 0.0116296321 6.8400000000 
0.0519926114 0.0097823387 0.0942028841 0.0505566939 0.0450205476 0.0560928402 0.0423555048 0.0392689078 0.0454421017 0.0202749780 0.0200338080 0.0205161481 0.0288525981 0.0284717914 0.0292334049 0.0382372503 0.0377936338 0.0386808667 0.0188276774 0.0186722720 0.0189830827 7.0400000000 
0.0649833933 0.0229875441 0.1069792425 0.0682913816 0.0609927546 0.0755900086 0.0565525609 0.0522811185 0.0608240032 0.0211487747 0.0209552805 0.0213422689 0.0291487491 0.0288291647 0.0294683334 0.0374969131 0.0371599360 0.0378338902 0.0192873810 0.0192181081 0.0193566539 7.2400000000 
0.0816176829 0.0250387757 0.1381965901 0.0638007873 0.0579360074 0.0696655673 0.0513233643 0.0479376817 0.0547090469 0.0171958271 0.0169809252 0.0174107289 0.0204284878 0.0202065311 0.0206504444 0.0240514987 0.0238114984 0.0242914991 0.0157594422 0.0155181137 0.0160007707 7.4400000000 
0.0874517163 0.0266511414 0.1482522912 0.0562324097 0.0527222016 0.0597426177 0.0460101565 0.0437786567 0.0482416563 0.0225563899 0.0222269038 0.0228858760 0.0274555209 0.0270851860 0.0278258558 0.0322647883 0.0319560473 0.0325735292 0.0215824288 0.0213011819 0.0218636757 7.6400000000 
0.0863708550 0.0308386980 0.1419030119 0.0668849671 0.0623872038 0.0713827303 0.0578004776 0.0550448016 0.0605561537 0.0327048023 0.0323539628 0.0330556419 0.0439660025 0.0435996965 0.0443323086 0.0555054897 0.0551135192 0.0558974601 0.0311476163 0.0309382135 0.0313570192 7.8400000000 
0.0856286426 0.0396267940 0.1316304913 0.0761426594 0.0715915852 0.0806937335 0.0642822658 0.0612248761 0.0673396556 0.0310795373 0.0307658411 0.0313932336 0.0422179392 0.0418436509 0.0425922274 0.0538600795 0.0534346943 0.0542854648 0.0294348320 0.0292743628 0.0295953012 8.0400000000 
0.0854663084 0.0381852041 0.1327474127 0.0561245529 0.0514245720 0.0608245337 0.0423614329 0.0395660149 0.0451568509 0.0143443246 0.0140619738 0.0146266755 0.0171588609 0.0167827529 0.0175349690 0.0201688192 0.0197735767 0.0205640617 0.0135575688 0.0134385793 0.0136765582 8.2400000000 
0.0639479391 0.0175091040 0.1103867743 0.0234884574 0.0210700036 0.0259069113 0.0164698414 0.0155107499 0.0174289330 0.0057228082 0.0054613510 0.0059842655 0.0130115875 0.0126314164 0.0133917586 0.0207042513 0.0203180707 0.0210904320 0.0057013907 0.0055831265 0.0058196549 8.4500000000 
0.0440191285 0.0080962218 0.0799420353 0.0422663659 0.0382432426 0.0462894892 0.0351053143 0.0316215532 0.0385890754 0.0145673549 0.0142860306 0.0148486791 0.0250347797 0.0246927151 0.0253768443 0.0355422841 0.0351963178 0.0358882504 0.0134202887 0.0133506642 0.0134899132 8.6500000000 
0.0507986919 0.0150247779 0.0865726059 0.0551631977 0.0494926976 0.0608336979 0.0453053145 0.0411556494 0.0494549797 0.0120024462 0.0117314905 0.0122734020 0.0209478803 0.0206548312 0.0212409294 0.0295394373 0.0292191751 0.0298596995 0.0104525019 0.0104136794 0.0104913244 8.8500000000 
0.0646854200 0.0096372901 0.1197335498 0.0530627108 0.0485834272 0.0575419945 0.0381221842 0.0352801158 0.0409642526 0.0051852076 0.0050641208 0.0053062943 0.0076739429 0.0075511304 0.0077967554 0.0109695526 0.0107746490 0.0111644563 0.0043415870 0.0042865592 0.0043966148 9.0500000000 
0.0665622161 0.0128879641 0.1202364680 0.0452869448 0.0429417253 0.0476321644 0.0344887366 0.0324925683 0.0364849050 0.0174642909 0.0172090562 0.0177195257 0.0223983011 0.0220759033 0.0227206990 0.0271601111 0.0268114018 0.0275088205 0.0173828453 0.0173461671 0.0174195235 9.2500000000 
0.0675786809 0.0165683722 0.1185889895 0.0568891309 0.0533739869 0.0604042749 0.0473436812 0.0447987430 0.0498886193 0.0265318651 0.0262763632 0.0267873671 0.0356610296 0.0353585585 0.0359635007 0.0447332552 0.0443362231 0.0451302874 0.0255966764 0.0255707342 0.0256226185 9.4500000000 
0.0653210628 0.0192268243 0.1114153013 0.0647577916 0.0606870930 0.0688284903 0.0527584892 0.0500697155 0.0554472628 0.0267387132 0.0264292485 0.0270481780 0.0356709668 0.0353565436 0.0359853900 0.0447352749 0.0443217293 0.0451488204 0.0258767729 0.0258603437 0.0258932020 9.6500000000 
0.0656353272 0.0213197880 0.1099508664 0.0586993106 0.0547215661 0.0626770551 0.0454088982 0.0420783054 0.0487394910 0.0223933167 0.0221545701 0.0226320633 0.0283098949 0.0279755862 0.0286442036 0.0342107396 0.0338628663 0.0345586129 0.0219181087 0.0219114832 0.0219247342 9.8500000000 
0.0632641664 0.0236196477 0.1029086851 0.0397713794 0.0366009678 0.0429417909 0.0281672206 0.0257637125 0.0305707287 0.0171727397 0.0170160645 0.0173294149 0.0198611583 0.0196792706 0.0200430459 0.0224727819 0.0222911463 0.0226544176 0.0174392859 0.0174344740 0.0174440978 10.0500000000 
0.0533283174 0.0122484232 0.0944082117 0.0140918349 0.0114731123 0.0167105576 0.0088135114 0.0071502594 0.0104767634 0.0152678857 0.0151761179 0.0153596536 0.0180342109 0.0178999850 0.0181684369 0.0213466647 0.0211803574 0.0215129720 0.0159310406 0.0159201263 0.0159419549 10.2500000000 
0.0370768121 0.0000000001 0.0757049901 0.0114769422 0.0085333152 0.0144205692 0.0115487139 0.0094046533 0.0136927746 0.0155828178 0.0154579882 0.0157076473 0.0193992195 0.0192186920 0.0195797469 0.0239473774 0.0236700085 0.0242247463 0.0160852319 0.0160738327 0.0160966312 10.4500000000 
0.0264503796 0.0000000001 0.0544657200 0.0219709588 0.0167265673 0.0272153502 0.0161473447 0.0113456136 0.0209490758 0.0146813440 0.0145615743 0.0148011138 0.0177097600 0.0174912500 0.0179282700 0.0214571537 0.0211488676 0.0217654399 0.0152335240 0.0152241444 0.0152429036 10.6600000000 
0.0266211634 0.0025264896 0.0507158371 0.0337273531 0.0277486449 0.0397060612 0.0260352605 0.0224973199 0.0295732011 0.0132930723 0.0131579699 0.0134281746 0.0146640981 0.0144409900 0.0148872062 0.0169494272 0.0166676539 0.0172312006 0.0139940495 0.0139869926 0.0140011064 10.8600000000 
0.0291504762 0.0052967497 0.0530042028 0.0381791576 0.0332800863 0.0430782290 0.0319659612 0.0280814820 0.0358504403 0.0122630910 0.0121603757 0.0123658063 0.0118950558 0.0117471699 0.0120429417 0.0122556971 0.0120262840 0.0124851102 0.0132921564 0.0132871086 0.0132972042 11.0600000000 
0.0302658553 0.0052308789 0.0553008318 0.0623949373 0.0557430426 0.0690468321 0.0578561793 0.0527169067 0.0629954518 0.0121813314 0.0120920747 0.0122705880 0.0104652640 0.0103607883 0.0105697396 0.0090212508 0.0089089021 0.0091335995 0.0135056038 0.0135021567 0.0135090509 11.2600000000 
0.0356490721 0.0068878517 0.0644102925 0.0442970675 0.0344599312 0.0541342037 0.0243639991 0.0223406132 0.0263873849 0.0129049157 0.0127921659 0.0130176654 0.0110501447 0.0109161310 0.0111841585 0.0093649727 0.0092100539 0.0095198915 0.0144768884 0.0144745361 0.0144792407 11.4600000000 
0.0380007812 0.0032590051 0.0727425573 0.0377725610 0.0331936364 0.0423514857 0.0271478654 0.0237084254 0.0305873053 0.0143962261 0.0142514338 0.0145410184 0.0131222028 0.0129312995 0.0133131061 0.0120865613 0.0118782439 0.0122948786 0.0157161949 0.0157144752 0.0157179147 11.6600000000 
0.0418099534 0.0015711671 0.0820487396 0.0470208745 0.0401512733 0.0538904757 0.0280734153 0.0239154681 0.0322313625 0.0158665406 0.0157439747 0.0159891064 0.0151390693 0.0149494809 0.0153286578 0.0147284985 0.0145018922 0.0149551049 0.0169346033 0.0169332383 0.0169359682 11.8600000000 
0.0394187302 0.0063825149 0.0724549455 0.0483011494 0.0398680372 0.0567342615 0.0344154946 0.0308609285 0.0379700607 0.0172638504 0.0171217574 0.0174059434 0.0170615627 0.0168980109 0.0172251145 0.0171838323 0.0169354637 0.0174322009 0.0181215364 0.0181204274 0.0181226454 12.0600000000 
0.0381054324 0.0071466264 0.0690642384 0.0598927155 0.0524263087 0.0673591223 0.0499237487 0.0428759710 0.0569715264 0.0189104939 0.0187674615 0.0190535262 0.0192943499 0.0191178313 0.0194708685 0.0200636839 0.0198537806 0.0202735872 0.0193260677 0.0193251517 0.0193269836 12.2600000000 
0.0416854143 0.0113366158 0.0720342128 0.0661967547 0.0552233108 0.0771701986 0.0505488465 0.0385127221 0.0625849709 0.0200927630 0.0199730329 0.0202124931 0.0209856081 0.0208048420 0.0211663742 0.0221841592 0.0219611352 0.0224071831 0.0206094565 0.0206086922 0.0206102207 12.4600000000 
0.0398772595 0.0112284134 0.0685261056 0.0419966005 0.0321408626 0.0518523383 0.0330375086 0.0256135002 0.0404615170 0.0215952124 0.0214656977 0.0217247271 0.0232259295 0.0230334686 0.0234183903 0.0251451158 0.0249115985 0.0253786331 0.0220772640 0.0220766469 0.0220778811 12.6700000000 
0.0412982162 0.0112164222 0.0713800103 0.0231664706 0.0175080732 0.0288248681 0.0212328314 0.0175849722 0.0248806906 0.0228687297 0.0227589357 0.0229785237 0.0250885301 0.0249081107 0.0252689496 0.0275866311 0.0273497032 0.0278235591 0.0233227556 0.0233222442 0.0233232670 12.8700000000 
0.0430756882 0.0132964989 0.0728548775 0.0229745805 0.0192718335 0.0266773276 0.0228450342 0.0197851917 0.0259048767 0.0237742732 0.0236767382 0.0238718081 0.0263149939 0.0261689188 0.0264610691 0.0290292146 0.0288400498 0.0292183794 0.0241184279 0.0241179638 0.0241188920 13.0700000000 
0.0416333312 0.0174969644 0.0657696979 0.0235684558 0.0201669747 0.0269699368 0.0227077044 0.0199484120 0.0254669967 0.0240694409 0.0239716545 0.0241672273 0.0265417240 0.0264105177 0.0266729304 0.0290858847 0.0289443354 0.0292274341 0.0244117198 0.0244112643 0.0244121753 13.2700000000 
0.0361516446 0.0165147218 0.0557885674 0.0219917232 0.0191960358 0.0247874105 0.0203215928 0.0177680055 0.0228751801 0.0240882261 0.0239968921 0.0241795601 0.0264595364 0.0263475454 0.0265715274 0.0287858807 0.0286611006 0.0289106608 0.0244429630 0.0244425162 0.0244434099 13.4700000000 
0.0264640812 0.0114466200 0.0414815423 0.0284164963 0.0244520463 0.0323809463 0.0245525015 0.0212848890 0.0278201140 0.0251751035 0.0250348752 0.0253153317 0.0286970650 0.0284995904 0.0288945397 0.0322800028 0.0320695815 0.0324904240 0.0253126172 0.0253121917 0.0253130427 13.6700000000 
0.0276422543 0.0138109245 0.0414735840 0.0476481602 0.0409035625 0.0543927580 0.0401512797 0.0348586644 0.0454438951 0.0277929786 0.0275892028 0.0279967543 0.0342744166 0.0340073014 0.0345415318 0.0413034543 0.0409715484 0.0416353601 0.0273974769 0.0273971008 0.0273978529 13.8700000000 
0.0448163661 0.0085745631 0.0810581691 0.0672622302 0.0569103806 0.0776140798 0.0530949754 0.0463280214 0.0598619295 0.0279049480 0.0276944580 0.0281154380 0.0358495322 0.0355186691 0.0361803953 0.0444797105 0.0440965558 0.0448628652 0.0270067919 0.0270064744 0.0270071095 14.0700000000 
0.0610237939 0.0185640274 0.1034835603 0.0610298367 0.0511098517 0.0709498217 0.0472641851 0.0404374647 0.0540909056 0.0220649511 0.0218199577 0.0223099445 0.0272570382 0.0269478314 0.0275662450 0.0331818563 0.0327928562 0.0335708564 0.0213528354 0.0213525733 0.0213530975 14.2700000000 
0.0768232970 0.0000000001 0.1736531948 0.0413404423 0.0349888055 0.0476920790 0.0288355779 0.0241371948 0.0335339611 0.0119593855 0.0117631528 0.0121556181 0.0110587166 0.0107337396 0.0113836937 0.0106845469 0.0102698547 0.0110992391 0.0124073578 0.0124071485 0.0124075670 14.4700000000 
0.0858445091 0.0000000001 0.2570166275 0.0269032632 0.0219746133 0.0318319131 0.0176749321 0.0146670095 0.0206828547 0.0093237815 0.0091741798 0.0094733832 0.0119295764 0.0116308768 0.0122282761 0.0169072902 0.0164856741 0.0173289064 0.0102550972 0.0102550090 0.0102551854 14.6700000000 
0.0699338996 0.0000000001 0.1599355807 0.0421375441 0.0355742110 0.0487008773 0.0320291783 0.0284993139 0.0355590426 0.0185509479 0.0183191934 0.0187827025 0.0273978636 0.0270489037 0.0277468236 0.0369710721 0.0365772924 0.0373648517 0.0183414049 0.0183413699 0.0183414399 14.8800000000 
0.0611668054 0.0000000001 0.1275830221 0.0435130759 0.0381125707 0.0489135811 0.0326675361 0.0293203641 0.0360147081 0.0195955430 0.0194168977 0.0197741884 0.0279558993 0.0276827107 0.0282290880 0.0368449105 0.0364962240 0.0371935969 0.0194377990 0.0194377788 0.0194378193 15.0800000000 
0.0553603084 0.0000000001 0.1161089076 0.0229902147 0.0188592985 0.0271211309 0.0159728080 0.0134878764 0.0184577396 0.0150564594 0.0149699287 0.0151429901 0.0184628472 0.0183036729 0.0186220216 0.0224708228 0.0222502332 0.0226914124 0.0157702619 0.0157702027 0.0157703211 15.2800000000 
0.0371172261 0.0000000001 0.0844050835 0.0154027550 0.0117663103 0.0190391997 0.0147198515 0.0111254204 0.0183142826 0.0204759655 0.0202745162 0.0206774148 0.0249312999 0.0246801549 0.0251824449 0.0293919906 0.0290747667 0.0297092145 0.0208406516 0.0208405798 0.0208407235 15.4800000000 
0.0458991741 0.0000000001 0.0957615953 0.0514719094 0.0435521719 0.0593916468 0.0452879860 0.0392682525 0.0513077195 0.0315676729 0.0313186122 0.0318167336 0.0426412843 0.0423648473 0.0429177212 0.0540634048 0.0536379475 0.0544888621 0.0306982258 0.0306981744 0.0306982772 15.6800000000 
0.0916722601 0.0000000001 0.3024054077 0.0663482959 0.0559702568 0.0767263350 0.0528908619 0.0443042074 0.0614775163 0.0314007702 0.0311259889 0.0316755514 0.0429897712 0.0426421967 0.0433373457 0.0548236245 0.0544277837 0.0552194652 0.0300889127 0.0300888748 0.0300889507 15.8800000000 
0.1344961310 0.0000000001 0.4395565133 0.0482561315 0.0404543868 0.0560578762 0.0376293361 0.0324191863 0.0428394859 0.0157391172 0.0154817784 0.0159964559 0.0194721334 0.0190895533 0.0198547135 0.0230382167 0.0226662827 0.0234101507 0.0148846336 0.0148846033 0.0148846638 16.0800000000 
0.1248956539 0.0000000001 0.3292623814 0.0370209460 0.0328986379 0.0411432542 0.0268557295 0.0239888591 0.0297225998 0.0053680933 0.0051633818 0.0055728049 0.0120678180 0.0117495322 0.0123861039 0.0189741332 0.0186247737 0.0193234928 0.0041755639 0.0041755304 0.0041755973 16.2800000000 
0.0961807722 0.0000000001 0.2271701856 0.0481841639 0.0411334387 0.0552348892 0.0365767582 0.0315090623 0.0416444540 0.0143426859 0.0140839695 0.0146014022 0.0248079666 0.0244767394 0.0251391937 0.0351435589 0.0347644873 0.0355226305 0.0130541653 0.0130541467 0.0130541839 16.4800000000 
0.0880775783 0.0000000001 0.2038515839 0.0435131676 0.0374088437 0.0496174914 0.0335522085 0.0282191878 0.0388852292 0.0123508340 0.0120742799 0.0126273880 0.0216193188 0.0213179709 0.0219206668 0.0305766941 0.0301782021 0.0309751862 0.0113230728 0.0113230619 0.0113230837 16.6800000000 
0.0767243386 0.0000000001 0.1731638120 0.0273994444 0.0237563979 0.0310424909 0.0189168231 0.0161614127 0.0216722335 0.0029019711 0.0027885080 0.0030154343 0.0058312189 0.0056651585 0.0059972794 0.0096839992 0.0094275969 0.0099404014 0.0038396015 0.0038395876 0.0038396153 16.8900000000 
0.0575476886 0.0000000001 0.1350363178 0.0193890666 0.0162174060 0.0225607273 0.0146988933 0.0118316299 0.0175661568 0.0165802168 0.0163051850 0.0168552486 0.0209446315 0.0206069231 0.0212823400 0.0252467225 0.0248440339 0.0256494112 0.0165125142 0.0165125038 0.0165125246 17.0900000000 
0.0550922263 0.0000000001 0.1119981762 0.0352993703 0.0268644896 0.0437342510 0.0311885676 0.0250323743 0.0373447609 0.0264364562 0.0261995475 0.0266733649 0.0352312291 0.0349364199 0.0355260383 0.0442637849 0.0438588477 0.0446687221 0.0253052510 0.0253052437 0.0253052584 17.2900000000 
0.0704184969 0.0131127391 0.1277242546 0.0433077601 0.0332084446 0.0534070757 0.0344637698 0.0275393269 0.0413882126 0.0276459362 0.0273986207 0.0278932517 0.0365536028 0.0362436291 0.0368635765 0.0458152874 0.0454120562 0.0462185186 0.0260437199 0.0260437154 0.0260437244 17.4900000000 
0.0878563587 0.0231369126 0.1525758047 0.0431026328 0.0338835450 0.0523217205 0.0319242637 0.0263316700 0.0375168574 0.0237630320 0.0235193621 0.0240067019 0.0297700171 0.0295155930 0.0300244413 0.0358208005 0.0354858396 0.0361557615 0.0222547747 0.0222547732 0.0222547762 17.6900000000 
0.0943648692 0.0251305030 0.1635992353 0.0416943711 0.0343808674 0.0490078748 0.0306070590 0.0267069044 0.0345072135 0.0191271389 0.0189807778 0.0192734999 0.0220475727 0.0218856373 0.0222095080 0.0248297346 0.0246134493 0.0250460200 0.0176833029 0.0176833014 0.0176833044 17.8900000000 
0.0875974277 0.0327891249 0.1424057305 0.0410896593 0.0353213133 0.0468580053 0.0301108280 0.0267331360 0.0334885201 0.0174543577 0.0173617307 0.0175469847 0.0201954056 0.0200837062 0.0203071050 0.0233911936 0.0232209534 0.0235614338 0.0159354591 0.0159354558 0.0159354623 18.0900000000 
0.0834991532 0.0341938655 0.1328044408 0.0412797246 0.0357401424 0.0468193068 0.0300848704 0.0260526333 0.0341171075 0.0176369636 0.0175180121 0.0177559152 0.0212855630 0.0210960581 0.0214750680 0.0255861787 0.0253114164 0.0258609410 0.0160959937 0.0160959902 0.0160959972 18.2900000000 
0.0801017634 0.0360990529 0.1241044739 0.0401146878 0.0340828573 0.0461465183 0.0287462082 0.0251803048 0.0323121116 0.0168977457 0.0167690719 0.0170264195 0.0199319372 0.0197024180 0.0201614563 0.0237044200 0.0234180640 0.0239907760 0.0153802588 0.0153802558 0.0153802617 18.4900000000 
0.0770724247 0.0390096874 0.1151351619 0.0369128573 0.0304651795 0.0433605352 0.0260335659 0.0221312673 0.0299358644 0.0155224824 0.0154020531 0.0156429118 0.0169813476 0.0167926272 0.0171700680 0.0190894243 0.0188196844 0.0193591643 0.0141265915 0.0141265892 0.0141265938 18.6900000000 
0.0712106966 0.0391092714 0.1033121218 0.0334178300 0.0272766557 0.0395590043 0.0233855589 0.0197824245 0.0269886932 0.0143884169 0.0143038973 0.0144729365 0.0140633434 0.0139115780 0.0142151089 0.0143804961 0.0141741926 0.0145867997 0.0133317902 0.0133317885 0.0133317919 18.8900000000 
0.0650394128 0.0372030628 0.0928757628 0.0295023107 0.0245716328 0.0344329886 0.0214039225 0.0182517579 0.0245560871 0.0142139402 0.0141331192 0.0142947613 0.0126444503 0.0125407053 0.0127481954 0.0112792936 0.0111541322 0.0114044550 0.0134610589 0.0134610577 0.0134610600 19.1000000000 
0.0595390970 0.0347589888 0.0843192053 0.0264685788 0.0227392587 0.0301978990 0.0199948710 0.0179168857 0.0220728564 0.0148987705 0.0148000414 0.0149974997 0.0132020291 0.0130751838 0.0133288743 0.0115363435 0.0113984221 0.0116742650 0.0143952099 0.0143952091 0.0143952107 19.3000000000 
0.0519860473 0.0310640723 0.0729080224 0.0242975119 0.0213644281 0.0272305958 0.0194580798 0.0178686696 0.0210474900 0.0161222045 0.0160065993 0.0162378096 0.0148530527 0.0147057711 0.0150003343 0.0137060136 0.0135140657 0.0138979615 0.0156289575 0.0156289569 0.0156289581 19.5000000000 
0.0459929683 0.0272127300 0.0647732066 0.0229206538 0.0205107417 0.0253305658 0.0195908771 0.0181417491 0.0210400050 0.0173181977 0.0172039829 0.0174324125 0.0165062891 0.0163530317 0.0166595465 0.0158872098 0.0156763380 0.0160980816 0.0168513829 0.0168513825 0.0168513834 19.7000000000 
0.0412539358 0.0255742925 0.0569335792 0.0223404601 0.0200634805 0.0246174397 0.0200425053 0.0184285986 0.0216564120 0.0184873914 0.0183648168 0.0186099659 0.0180969705 0.0179342667 0.0182596743 0.0179477494 0.0177546906 0.0181408083 0.0180384504 0.0180384500 0.0180384508 19.9000000000 
0.0371633555 0.0224060955 0.0519206155 0.0225468252 0.0200787724 0.0250148781 0.0210184341 0.0191297510 0.0229071172 0.0196564982 0.0195430192 0.0197699771 0.0197628328 0.0195985345 0.0199271310 0.0201144330 0.0199297050 0.0202991611 0.0192405916 0.0192405913 0.0192405919 20.1000000000 
0.0383766329 0.0217822905 0.0549709752 0.0237485059 0.0212575075 0.0262395042 0.0225775471 0.0203591267 0.0247959674 0.0210576103 0.0209343255 0.0211808952 0.0218457845 0.0216625477 0.0220290212 0.0228240969 0.0226204393 0.0230277545 0.0205152160 0.0205152158 0.0205152163 20.3000000000 
0.0424539121 0.0234073030 0.0615005211 0.0253546658 0.0225431042 0.0281662274 0.0237671061 0.0218785448 0.0256556674 0.0230061449 0.0228790150 0.0231332749 0.0246819015 0.0244994262 0.0248643768 0.0266312659 0.0263885065 0.0268740253 0.0219101404 0.0219101402 0.0219101406 20.5000000000 
0.0495721747 0.0271642295 0.0719801199 0.0264019094 0.0239914657 0.0288123531 0.0250104809 0.0233234136 0.0266975482 0.0244781016 0.0243640757 0.0245921274 0.0268157111 0.0266257321 0.0270056901 0.0294221387 0.0291832083 0.0296610692 0.0231934888 0.0231934886 0.0231934890 20.7000000000 
0.0578279534 0.0315080463 0.0841478605 0.0274361916 0.0252801025 0.0295922808 0.0265698694 0.0250470547 0.0280926840 0.0255343425 0.0254174404 0.0256512445 0.0282150456 0.0280616723 0.0283684188 0.0310569559 0.0308750564 0.0312388555 0.0240506536 0.0240506534 0.0240506537 20.9000000000 
0.0661720377 0.0327695090 0.0995745665 0.0297646445 0.0270125767 0.0325167122 0.0284233323 0.0259847353 0.0308619293 0.0259208193 0.0258308370 0.0260108017 0.0285679535 0.0284413757 0.0286945314 0.0312375651 0.0310811139 0.0313940164 0.0244053816 0.0244053814 0.0244053817 21.1100000000 
0.0725420200 0.0296106786 0.1154733614 0.0292389604 0.0269753331 0.0315025878 0.0278778541 0.0263392292 0.0294164789 0.0259460521 0.0258587391 0.0260333651 0.0284763007 0.0283661783 0.0285864231 0.0309119384 0.0307864340 0.0310374428 0.0244327454 0.0244327452 0.0244327455 21.3100000000 
0.0819602228 0.0261589355 0.1377615101 0.0289868639 0.0266969005 0.0312768273 0.0275795260 0.0259666320 0.0291924201 0.0267160925 0.0265879833 0.0268442017 0.0300970440 0.0299337700 0.0302603179 0.0335285976 0.0333253648 0.0337318303 0.0251944892 0.0251944890 0.0251944893 21.5100000000 
0.0882023286 0.0267840878 0.1496205695 0.0327642669 0.0293423339 0.0361861999 0.0304666929 0.0279166477 0.0330167382 0.0289189971 0.0287145967 0.0291233974 0.0350640844 0.0348303595 0.0352978092 0.0416554628 0.0413551817 0.0419557439 0.0272754867 0.0272754866 0.0272754868 21.7100000000 
0.0887001426 0.0316949098 0.1457053755 0.0359467828 0.0331652135 0.0387283522 0.0336668642 0.0315141192 0.0358196091 0.0291106032 0.0288710213 0.0293501850 0.0368142140 0.0365066555 0.0371217724 0.0453378725 0.0449001631 0.0457755818 0.0272006236 0.0272006235 0.0272006237 21.9100000000 
0.0842301867 0.0311775816 0.1372827918 0.0364387704 0.0311027676 0.0417747731 0.0329625971 0.0294265633 0.0364986309 0.0235242748 0.0233082488 0.0237403008 0.0288595006 0.0285609546 0.0291580467 0.0348838974 0.0345044712 0.0352633237 0.0219006914 0.0219006913 0.0219006915 22.1100000000 
0.0828782245 0.0293738970 0.1363825521 0.0248065744 0.0199174874 0.0296956614 0.0204648496 0.0165775425 0.0243521567 0.0141930151 0.0140339956 0.0143520345 0.0136474208 0.0133676206 0.0139272210 0.0135401202 0.0131786765 0.0139015639 0.0130231894 0.0130231894 0.0130231895 22.3100000000 
0.0727198899 0.0123325444 0.1331072353 0.0078896511 0.0060289763 0.0097503258 0.0086642285 0.0071176870 0.0102107699 0.0106101243 0.0104907446 0.0107295041 0.0114834157 0.0112249143 0.0117419170 0.0150787375 0.0147429404 0.0154145346 0.0098402909 0.0098402909 0.0098402909 22.5100000000 
0.0529250957 0.0058306629 0.1000195286 0.0238236673 0.0206072589 0.0270400757 0.0232331550 0.0209973814 0.0254689286 0.0190170528 0.0188036087 0.0192304969 0.0270298623 0.0267383994 0.0273213253 0.0361683491 0.0357425012 0.0365941971 0.0176215536 0.0176215536 0.0176215536 22.7100000000 
0.0617794847 0.0222541852 0.1013047842 0.0311111380 0.0270016799 0.0352205961 0.0296529728 0.0268117003 0.0324942452 0.0215993825 0.0214212405 0.0217775246 0.0301703859 0.0298800808 0.0304606910 0.0392015565 0.0388553105 0.0395478026 0.0197495429 0.0197495429 0.0197495429 22.9100000000 
0.0784955855 0.0247174762 0.1322736949 0.0303255263 0.0260108822 0.0346401704 0.0263002481 0.0232868361 0.0293136601 0.0175843319 0.0174771393 0.0176915245 0.0216544339 0.0214845378 0.0218243300 0.0262477788 0.0260142154 0.0264813423 0.0160023878 0.0160023878 0.0160023878 23.1100000000 
0.0867486876 0.0262646271 0.1472327480 0.0234805883 0.0210629769 0.0258981997 0.0233091700 0.0214032303 0.0252151096 0.0212385874 0.0210533412 0.0214238337 0.0252622442 0.0250379887 0.0254864997 0.0292074510 0.0289444930 0.0294704089 0.0201426134 0.0201426133 0.0201426134 23.3200000000 
0.0871665715 0.0293413081 0.1449918349 0.0396887229 0.0350836497 0.0442937962 0.0393701033 0.0364538039 0.0422864027 0.0316943877 0.0314639795 0.0319247959 0.0421816715 0.0418996201 0.0424637228 0.0530292627 0.0526847463 0.0533737791 0.0301987406 0.0301987405 0.0301987406 23.5200000000 
0.0849077946 0.0387979193 0.1310176699 0.0489628302 0.0448801351 0.0530455254 0.0457366468 0.0425378156 0.0489354779 0.0322724804 0.0319963368 0.0325486239 0.0439891942 0.0436672999 0.0443110885 0.0562941687 0.0559180864 0.0566702510 0.0306670531 0.0306670530 0.0306670531 23.7200000000 
0.0863845256 0.0392012205 0.1335678307 0.0322196516 0.0287904070 0.0356488963 0.0267771664 0.0235128650 0.0300414678 0.0171637850 0.0168949936 0.0174325763 0.0213789933 0.0210371093 0.0217208773 0.0256992884 0.0253420382 0.0260565386 0.0162146172 0.0162146172 0.0162146172 23.9200000000 
0.0694527075 0.0220562594 0.1168491555 0.0036741956 0.0019457729 0.0054026183 0.0038376164 0.0025155822 0.0051596506 0.0030150804 0.0027980034 0.0032321573 0.0091146488 0.0087741778 0.0094551199 0.0156607537 0.0153163863 0.0160051212 0.0033507739 0.0033507739 0.0033507739 24.1200000000 
0.0449783821 0.0060806338 0.0838761303 0.0239931284 0.0209421957 0.0270440611 0.0211109548 0.0188965083 0.0233254014 0.0137563592 0.0134797920 0.0140329265 0.0241760356 0.0238350975 0.0245169736 0.0343733757 0.0340016050 0.0347451464 0.0127726251 0.0127726250 0.0127726251 24.3200000000 
0.0477034595 0.0144279964 0.0809789226 0.0250374336 0.0216219776 0.0284528896 0.0212826525 0.0192817891 0.0232835159 0.0131474771 0.0128626504 0.0134323039 0.0227428644 0.0224255120 0.0230602168 0.0320960294 0.0317014016 0.0324906571 0.0117752561 0.0117752561 0.0117752561 24.5200000000 
0.0635189048 0.0103151839 0.1167226257 0.0262340228 0.0222138430 0.0302542026 0.0200099054 0.0176887945 0.0223310164 0.0051004360 0.0049814383 0.0052194337 0.0093077091 0.0091254655 0.0094899526 0.0139679126 0.0136689761 0.0142668492 0.0035839559 0.0035839558 0.0035839559 24.7200000000 
0.0667500482 0.0119060254 0.1215940709 0.0139327662 0.0123146104 0.0155509220 0.0111740804 0.0100065278 0.0123416330 0.0151849307 0.0149255456 0.0154443157 0.0189816706 0.0186601706 0.0193031706 0.0226766537 0.0222984903 0.0230548171 0.0149566553 0.0149566553 0.0149566553 24.9200000000 
0.0672085629 0.0159624576 0.1184546682 0.0311854078 0.0277258137 0.0346450018 0.0293423072 0.0272591301 0.0314254844 0.0255718920 0.0253219069 0.0258218772 0.0341483043 0.0338222725 0.0344743362 0.0428963643 0.0425194856 0.0432732429 0.0247064006 0.0247064006 0.0247064006 25.1200000000 
0.0660487900 0.0186804091 0.1134171709 0.0350635222 0.0315448384 0.0385822059 0.0330732623 0.0299658752 0.0361806495 0.0269696624 0.0267139027 0.0272254221 0.0361316641 0.0357939640 0.0364693642 0.0454604769 0.0449995410 0.0459214128 0.0261892227 0.0261892227 0.0261892227 25.3300000000 
0.0651873248 0.0204479333 0.1099267164 0.0312728682 0.0255627425 0.0369829938 0.0296426458 0.0259954724 0.0332898193 0.0232051951 0.0229631746 0.0234472157 0.0296650540 0.0293463390 0.0299837691 0.0361765061 0.0358016057 0.0365514066 0.0225867581 0.0225867581 0.0225867581 25.5300000000 
0.0640296525 0.0242495585 0.1038097465 0.0225130295 0.0203118884 0.0247141706 0.0205748981 0.0193560336 0.0217937625 0.0178123504 0.0176205495 0.0180041512 0.0207730317 0.0205702171 0.0209758464 0.0236175278 0.0233771220 0.0238579336 0.0179437925 0.0179437925 0.0179437925 25.7300000000 
0.0554387442 0.0147981361 0.0960793524 0.0153185112 0.0140370629 0.0165999594 0.0145241516 0.0138613135 0.0151869898 0.0153135931 0.0152203455 0.0154068407 0.0178558141 0.0177480611 0.0179635672 0.0209187132 0.0207407077 0.0210967187 0.0159498954 0.0159498954 0.0159498954 25.9300000000 
0.0393906316 0.0000000001 0.0792842616 0.0131977156 0.0119505593 0.0144448719 0.0141046014 0.0132595095 0.0149496933 0.0155682111 0.0154458853 0.0156905368 0.0193143817 0.0191092231 0.0195195403 0.0237771981 0.0235016235 0.0240527727 0.0161006016 0.0161006016 0.0161006016 26.1300000000 
0.0270791892 0.0000000001 0.0561495600 0.0170653630 0.0149258640 0.0192048620 0.0152354450 0.0138897377 0.0165811523 0.0149719543 0.0148505839 0.0150933247 0.0182151635 0.0179854163 0.0184449107 0.0222587468 0.0219833928 0.0225341008 0.0154622117 0.0154622117 0.0154622117 26.3300000000 
0.0263120547 0.0015218417 0.0511022677 0.0143716127 0.0120202951 0.0167229302 0.0140972108 0.0128210011 0.0153734204 0.0135867217 0.0134788764 0.0136945671 0.0153754131 0.0151612902 0.0155895359 0.0179600271 0.0176750725 0.0182449818 0.0142072157 0.0142072157 0.0142072157 26.5300000000 
0.0286150539 0.0046432802 0.0525868276 0.0227450211 0.0194725777 0.0260174645 0.0210920715 0.0190556448 0.0231284982 0.0123819689 0.0122894282 0.0124745096 0.0122141254 0.0120635192 0.0123647315 0.0128609876 0.0126106665 0.0131113087 0.0133609700 0.0133609700 0.0133609700 26.7300000000 
0.0297599593 0.0051232584 0.0543966601 0.0302913687 0.0232879014 0.0372948360 0.0202247357 0.0169729041 0.0234765673 0.0120795107 0.0120059771 0.0121530443 0.0104746045 0.0103690551 0.0105801540 0.0092588371 0.0091068355 0.0094108387 0.0133936947 0.0133936947 0.0133936947 26.9300000000 
0.0351254532 0.0065071569 0.0637437495 0.0155493320 0.0056635944 0.0254350696 0.0102468270 0.0063162516 0.0141774025 0.0126288347 0.0125430300 0.0127146395 0.0107647826 0.0106479917 0.0108815735 0.0090344720 0.0089150053 0.0091539388 0.0142579770 0.0142579770 0.0142579770 27.1300000000 
0.0370826187 0.0051044766 0.0690607607 0.0158666937 0.0091064879 0.0226268995 0.0066830740 0.0041398322 0.0092263159 0.0140206027 0.0139217761 0.0141194293 0.0125853042 0.0124191127 0.0127514957 0.0114395070 0.0112435081 0.0116355060 0.0154785793 0.0154785793 0.0154785793 27.3300000000 
0.0419977240 0.0015742724 0.0824211756 0.0130952121 0.0073255071 0.0188649170 0.0084361567 0.0047381355 0.0121341780 0.0156533545 0.0155299580 0.0157767510 0.0148215036 0.0146320140 0.0150109933 0.0143364486 0.0140902357 0.0145826616 0.0167678139 0.0167678139 0.0167678139 27.5400000000 
0.0398219202 0.0059966731 0.0736471672 0.0134208369 0.0099027883 0.0169388856 0.0063889132 0.0037935693 0.0089842571 0.0170355807 0.0169026881 0.0171684732 0.0167567281 0.0165706445 0.0169428116 0.0168027581 0.0165713106 0.0170342055 0.0179553186 0.0179553186 0.0179553186 27.7400000000 
0.0380115460 0.0073278482 0.0686952438 0.0216490551 0.0167821109 0.0265159993 0.0164113006 0.0127116335 0.0201109677 0.0186911256 0.0185787496 0.0188035016 0.0190430397 0.0188643624 0.0192217169 0.0197046851 0.0194893156 0.0199200546 0.0191553261 0.0191553261 0.0191553261 27.9400000000 
0.0413292469 0.0105960546 0.0720624393 0.0282902947 0.0217944888 0.0347861006 0.0235468993 0.0198934627 0.0272003359 0.0198742593 0.0197481930 0.0200003255 0.0206755771 0.0205018443 0.0208493098 0.0218189020 0.0215851752 0.0220526287 0.0204216381 0.0204216381 0.0204216381 28.1400000000 
0.0403363390 0.0115219161 0.0691507618 0.0229080097 0.0174776680 0.0283383515 0.0181256565 0.0155766618 0.0206746512 0.0212480376 0.0211200991 0.0213759760 0.0227183272 0.0225431172 0.0228935373 0.0244574477 0.0242319410 0.0246829544 0.0218119241 0.0218119241 0.0218119241 28.3400000000 
0.0406808695 0.0108139846 0.0705477543 0.0220699829 0.0192862217 0.0248537440 0.0189942250 0.0175703822 0.0204180678 0.0226282349 0.0224967686 0.0227597013 0.0247534165 0.0245785482 0.0249282847 0.0271704563 0.0269520247 0.0273888878 0.0231150728 0.0231150728 0.0231150728 28.5400000000 
0.0428871151 0.0126314427 0.0731427875 0.0245235302 0.0213994081 0.0276476522 0.0219713792 0.0203037086 0.0236390499 0.0236535325 0.0235534050 0.0237536599 0.0261688424 0.0259919698 0.0263457150 0.0288841998 0.0287087322 0.0290596675 0.0240076493 0.0240076493 0.0240076493 28.7400000000 
0.0422867851 0.0168893267 0.0676842434 0.0224194145 0.0194069159 0.0254319131 0.0209438616 0.0188389442 0.0230487790 0.0240450274 0.0239511014 0.0241389534 0.0265314964 0.0264018318 0.0266611611 0.0291332996 0.0289653490 0.0293012502 0.0243901787 0.0243901787 0.0243901787 28.9400000000 
0.0373505401 0.0171560573 0.0575450230 0.0192754064 0.0179228519 0.0206279610 0.0192948628 0.0180968399 0.0204928856 0.0240648349 0.0239763108 0.0241533589 0.0264021886 0.0262905614 0.0265138157 0.0287451708 0.0286234751 0.0288668666 0.0244224584 0.0244224584 0.0244224584 29.1400000000 
0.0286229579 0.0122425687 0.0450033471 0.0190300694 0.0173907804 0.0206693585 0.0192573130 0.0179295752 0.0205850509 0.0247902748 0.0246683652 0.0249121844 0.0279190411 0.0277604094 0.0280776727 0.0311100006 0.0309036612 0.0313163400 0.0250130309 0.0250130309 0.0250130309 29.3400000000 
0.0254549763 0.0138645967 0.0370453559 0.0259841290 0.0233012659 0.0286669921 0.0244424964 0.0221769309 0.0267080619 0.0274400602 0.0272303884 0.0276497319 0.0335084136 0.0332389293 0.0337778980 0.0400505957 0.0397088449 0.0403923465 0.0271425726 0.0271425726 0.0271425726 29.5500000000 
0.0431394031 0.0082977150 0.0779810913 0.0359731901 0.0308432283 0.0411031519 0.0317395804 0.0287271331 0.0347520277 0.0282497419 0.0280142837 0.0284852001 0.0361882537 0.0358414778 0.0365350295 0.0448986057 0.0445536082 0.0452436032 0.0273665181 0.0273665181 0.0273665181 29.7500000000 
0.0584741566 0.0183064424 0.0986418707 0.0400534429 0.0326258108 0.0474810750 0.0319603405 0.0280573107 0.0358633704 0.0231184707 0.0228766741 0.0233602673 0.0288869642 0.0285750225 0.0291989060 0.0354587694 0.0351015029 0.0358160359 0.0224296592 0.0224296592 0.0224296592 29.9500000000 
0.0739995572 0.0000000001 0.1564205549 0.0237059906 0.0177186178 0.0296933634 0.0173773181 0.0141778593 0.0205767769 0.0133633389 0.0131418364 0.0135848413 0.0133803598 0.0130305606 0.0137301589 0.0141552494 0.0137706392 0.0145398596 0.0136557005 0.0136557005 0.0136557005 30.1500000000 
0.0866242741 0.0000000001 0.2604695783 0.0092839222 0.0061935899 0.0123742545 0.0074048751 0.0055172479 0.0092925022 0.0083482028 0.0082126361 0.0084837696 0.0092833560 0.0090350340 0.0095316781 0.0131996110 0.0128461912 0.0135530309 0.0094978432 0.0094978432 0.0094978432 30.3500000000 
0.0735334365 0.0000000001 0.1765856743 0.0240092851 0.0198716841 0.0281468861 0.0210005851 0.0185312159 0.0234699544 0.0171545445 0.0169250216 0.0173840675 0.0254225795 0.0251181072 0.0257270518 0.0344526628 0.0340332446 0.0348720809 0.0171521694 0.0171521694 0.0171521694 30.5500000000 
0.0617646100 0.0000000001 0.1288686727 0.0242017961 0.0204507995 0.0279527926 0.0211032859 0.0183320834 0.0238744884 0.0200433837 0.0198353977 0.0202513696 0.0289734733 0.0286804847 0.0292664618 0.0383012871 0.0379427444 0.0386598298 0.0198840701 0.0198840701 0.0198840701 30.7500000000 
0.0573652557 0.0000000001 0.1198309925 0.0193393846 0.0165474008 0.0221313685 0.0167671668 0.0152812574 0.0182530762 0.0156535703 0.0155323220 0.0157748186 0.0201187622 0.0199192408 0.0203182836 0.0252156621 0.0249512597 0.0254800646 0.0162000790 0.0162000790 0.0162000790 30.9500000000 
0.0408002723 0.0000000001 0.0911106475 0.0087350257 0.0068693734 0.0106006779 0.0118066982 0.0103860701 0.0132273263 0.0184692418 0.0183039198 0.0186345638 0.0218225240 0.0216194720 0.0220255759 0.0251678280 0.0249404830 0.0253951731 0.0190220202 0.0190220202 0.0190220202 31.1500000000 
0.0400915202 0.0000000001 0.0842309926 0.0275393545 0.0236775060 0.0314012030 0.0288640087 0.0264554293 0.0312725881 0.0299420243 0.0297048406 0.0301792080 0.0400253593 0.0397235113 0.0403272073 0.0501845146 0.0498084549 0.0505605743 0.0292265949 0.0292265949 0.0292265949 31.3500000000 
0.0812818753 0.0000000001 0.2521744947 0.0409409489 0.0358976368 0.0459842610 0.0371401323 0.0334679619 0.0408123027 0.0327520136 0.0324788837 0.0330251435 0.0449665309 0.0446415246 0.0452915371 0.0576009984 0.0572182507 0.0579837460 0.0314675229 0.0314675229 0.0314675229 31.5500000000 
0.1338393649 0.0000000001 0.4431749728 0.0321681686 0.0259730501 0.0383632870 0.0264179582 0.0216844342 0.0311514823 0.0184259070 0.0181652534 0.0186865607 0.0234280593 0.0231421188 0.0237139998 0.0283796753 0.0280336292 0.0287257214 0.0175282551 0.0175282551 0.0175282551 31.7600000000 
0.1275039323 0.0000000001 0.3396450541 0.0171751688 0.0133641660 0.0209861716 0.0117835461 0.0094412815 0.0141258107 0.0040301131 0.0039023904 0.0041578359 0.0093767452 0.0091171317 0.0096363588 0.0153404300 0.0150280086 0.0156528515 0.0026750105 0.0026750105 0.0026750105 31.9600000000 
0.0994743047 0.0000000001 0.2377358848 0.0215846748 0.0173089072 0.0258604423 0.0180198293 0.0146802495 0.0213594091 0.0135755204 0.0133109015 0.0138401393 0.0238734288 0.0235497011 0.0241971564 0.0341089613 0.0337219274 0.0344959952 0.0124365606 0.0124365606 0.0124365606 32.1600000000 
0.0889262138 0.0000000001 0.2063882251 0.0218609978 0.0173257420 0.0263962536 0.0179300975 0.0143419394 0.0215182555 0.0130943167 0.0128177755 0.0133708580 0.0228943758 0.0225949841 0.0231937676 0.0323570374 0.0319773679 0.0327367070 0.0121814198 0.0121814198 0.0121814198 32.3600000000 
0.0794590128 0.0000000001 0.1798082010 0.0144216547 0.0106388445 0.0182044649 0.0101999561 0.0074235783 0.0129763340 0.0034734328 0.0032927055 0.0036541602 0.0084370465 0.0081769843 0.0086971088 0.0136350147 0.0132915992 0.0139784301 0.0038066552 0.0038066552 0.0038066552 32.5600000000 
0.0610318726 0.0000000001 0.1422302329 0.0074641645 0.0040037166 0.0109246124 0.0079478793 0.0050487996 0.0108469591 0.0139589166 0.0137282481 0.0141895850 0.0171159896 0.0167470733 0.0174849059 0.0202988344 0.0199394216 0.0206582473 0.0140176553 0.0140176553 0.0140176553 32.7600000000 
0.0538676206 0.0000000001 0.1142101561 0.0230087476 0.0178140620 0.0282034332 0.0224156607 0.0184961998 0.0263351216 0.0253722849 0.0250979012 0.0256466686 0.0336376170 0.0332745657 0.0340006683 0.0420666077 0.0416783997 0.0424548158 0.0242983737 0.0242983737 0.0242983737 32.9600000000 
0.0677756676 0.0128530844 0.1226982508 0.0290821016 0.0218213618 0.0363428413 0.0268521585 0.0217386132 0.0319657037 0.0278413304 0.0275278089 0.0281548519 0.0369386267 0.0365658120 0.0373114415 0.0462683167 0.0458671183 0.0466695151 0.0263845348 0.0263845348 0.0263845348 33.1600000000 
0.0834609798 0.0223202634 0.1446016962 0.0336179233 0.0230511458 0.0441847008 0.0260333518 0.0211600829 0.0309066207 0.0246143629 0.0243775986 0.0248511271 0.0313406268 0.0310415433 0.0316397104 0.0381746285 0.0378064207 0.0385428362 0.0231423540 0.0231423540 0.0231423540 33.3600000000 
0.0959526971 0.0244926441 0.1674127501 0.0316434146 0.0224078929 0.0408789362 0.0234961688 0.0182088292 0.0287835085 0.0199192154 0.0197335980 0.0201048327 0.0232935166 0.0230806497 0.0235063834 0.0265172444 0.0262763378 0.0267581510 0.0184252890 0.0184252890 0.0184252890 33.5600000000 
0.0883357368 0.0323009375 0.1443705361 0.0312074823 0.0234269101 0.0389880546 0.0216403208 0.0175750662 0.0257055753 0.0175082602 0.0174150227 0.0176014977 0.0201037921 0.0199941219 0.0202134622 0.0230278105 0.0228987786 0.0231568423 0.0159759388 0.0159759388 0.0159759388 33.7700000000 
0.0839534577 0.0339538983 0.1339530172 0.0297540578 0.0232050648 0.0363030507 0.0212761389 0.0181686368 0.0243836411 0.0176144237 0.0175053045 0.0177235428 0.0212261437 0.0210586492 0.0213936381 0.0254472092 0.0251830382 0.0257113803 0.0160994733 0.0160994733 0.0160994733 33.9700000000 
0.0805317184 0.0356933590 0.1253700779 0.0294778511 0.0225271728 0.0364285294 0.0209707627 0.0172824734 0.0246590520 0.0171381368 0.0170085613 0.0172677123 0.0203830510 0.0201448574 0.0206212446 0.0243127210 0.0240469989 0.0245784431 0.0155410007 0.0155410007 0.0155410007 34.1700000000 
0.0776101297 0.0387100876 0.1165101717 0.0278249414 0.0211034492 0.0345464337 0.0196671998 0.0160943367 0.0232400630 0.0157155450 0.0155945087 0.0158365812 0.0174086280 0.0172146774 0.0176025785 0.0197875756 0.0195012860 0.0200738652 0.0142901395 0.0142901395 0.0142901395 34.3700000000 
0.0721549660 0.0393252714 0.1049846606 0.0264480607 0.0195245780 0.0333715433 0.0185510180 0.0151069260 0.0219951100 0.0144772836 0.0143928385 0.0145617287 0.0143249302 0.0141777173 0.0144721432 0.0148301294 0.0146309726 0.0150292862 0.0133946197 0.0133946197 0.0133946197 34.5700000000 
0.0660808803 0.0375537479 0.0946080127 0.0244607223 0.0187764490 0.0301449956 0.0178104643 0.0147656535 0.0208552750 0.0141525998 0.0140685838 0.0142366159 0.0127247432 0.0126341955 0.0128152910 0.0116217460 0.0114812841 0.0117622079 0.0133602063 0.0133602063 0.0133602063 34.7700000000 
0.0607984809 0.0353269492 0.0862700127 0.0226418345 0.0184483497 0.0268353192 0.0173858024 0.0151054028 0.0196662020 0.0147058660 0.0146171382 0.0147945938 0.0129829142 0.0128647067 0.0131011217 0.0113317567 0.0112051913 0.0114583220 0.0141801509 0.0141801509 0.0141801509 34.9700000000 
0.0534362835 0.0319509833 0.0749215837 0.0213950619 0.0181876949 0.0246024289 0.0175113667 0.0157663924 0.0192563410 0.0159192695 0.0158177773 0.0160207616 0.0145366970 0.0143959622 0.0146774318 0.0133002663 0.0131206528 0.0134798798 0.0153907514 0.0153907514 0.0153907514 35.1700000000 
0.0469530889 0.0276481057 0.0662580720 0.0207871562 0.0181622860 0.0234120263 0.0181116863 0.0165194706 0.0197039020 0.0171113035 0.0169969303 0.0172256768 0.0162067778 0.0160417322 0.0163718234 0.0154882920 0.0152782548 0.0156983292 0.0166239552 0.0166239552 0.0166239552 35.3700000000 
0.0421820533 0.0260025719 0.0583615348 0.0207315713 0.0183160922 0.0231470505 0.0189033178 0.0171748282 0.0206318074 0.0182689062 0.0181498763 0.0183879360 0.0177952605 0.0176266868 0.0179638341 0.0175574393 0.0173495187 0.0177653599 0.0178129077 0.0178129077 0.0178129077 35.5700000000 
0.0376530395 0.0229509038 0.0523551752 0.0212895390 0.0187248513 0.0238542267 0.0200127925 0.0180584487 0.0219671363 0.0194462300 0.0193406666 0.0195517933 0.0194502849 0.0192976236 0.0196029463 0.0197380628 0.0195536906 0.0199224351 0.0190097125 0.0190097125 0.0190097125 35.7700000000 
0.0379410141 0.0218489453 0.0540330829 0.0228987291 0.0203627636 0.0254346946 0.0217346484 0.0196107948 0.0238585021 0.0208785700 0.0207636425 0.0209934975 0.0215616427 0.0213910395 0.0217322460 0.0225368354 0.0223199129 0.0227537579 0.0203288202 0.0203288202 0.0203288202 35.9800000000 
0.0417603357 0.0229231128 0.0605975586 0.0247734632 0.0218290537 0.0277178727 0.0231161399 0.0211909855 0.0250412943 0.0227761136 0.0226570243 0.0228952029 0.0243494153 0.0241485343 0.0245502963 0.0262110788 0.0259761312 0.0264460264 0.0217133363 0.0217133363 0.0217133363 36.1800000000 
0.0483792336 0.0266014389 0.0701570283 0.0260027863 0.0234551741 0.0285503984 0.0245082654 0.0227987334 0.0262177975 0.0243109956 0.0241936563 0.0244283349 0.0265555158 0.0263827073 0.0267283242 0.0290429229 0.0287937626 0.0292920832 0.0230345279 0.0230345279 0.0230345279 36.3800000000 
0.0567793083 0.0307837604 0.0827748563 0.0267330537 0.0245092725 0.0289568349 0.0258366366 0.0243641393 0.0273091340 0.0254259012 0.0253071793 0.0255446230 0.0280597064 0.0279271493 0.0281922636 0.0308951015 0.0306952614 0.0310949416 0.0239620765 0.0239620765 0.0239620765 36.5800000000 
0.0645542002 0.0332915038 0.0958168967 0.0297265343 0.0268547305 0.0325983382 0.0283826205 0.0257882401 0.0309770009 0.0258830632 0.0257830320 0.0259830944 0.0285400950 0.0284161247 0.0286640653 0.0312886671 0.0311181041 0.0314592301 0.0243786525 0.0243786525 0.0243786525 36.7800000000 
0.0714776770 0.0302488533 0.1127065007 0.0289794537 0.0266544647 0.0313044427 0.0275285554 0.0259816079 0.0290755029 0.0259422284 0.0258518148 0.0260326421 0.0284620229 0.0283498560 0.0285741898 0.0309599433 0.0308276085 0.0310922782 0.0244196970 0.0244196970 0.0244196970 36.9800000000 
0.0797839807 0.0262319979 0.1333359635 0.0287638765 0.0265086893 0.0310190636 0.0273472637 0.0257141040 0.0289804233 0.0264425504 0.0263198334 0.0265652673 0.0294961063 0.0293379249 0.0296542876 0.0325226594 0.0323417991 0.0327035198 0.0249199835 0.0249199835 0.0249199835 37.1800000000 
0.0880049084 0.0269848804 0.1490249365 0.0307097221 0.0276312210 0.0337882232 0.0286086451 0.0262531202 0.0309641700 0.0284737202 0.0282991290 0.0286483114 0.0340321796 0.0338089662 0.0342553931 0.0400466730 0.0396859280 0.0404074181 0.0268946658 0.0268946658 0.0268946658 37.3800000000 
0.0892182533 0.0304261341 0.1480103724 0.0372140526 0.0342325157 0.0401955895 0.0345655411 0.0320280600 0.0371030223 0.0294948853 0.0292613559 0.0297284146 0.0371270058 0.0368366193 0.0374173922 0.0457625358 0.0453561514 0.0461689202 0.0275869597 0.0275869597 0.0275869597 37.5800000000 
0.0844036842 0.0315072473 0.1373001211 0.0376318393 0.0322056587 0.0430580199 0.0325063319 0.0287193829 0.0362932808 0.0250072989 0.0247584055 0.0252561924 0.0309779700 0.0306711459 0.0312847940 0.0380633020 0.0376772303 0.0384493738 0.0232896576 0.0232896576 0.0232896576 37.7800000000 
0.0833982564 0.0301712843 0.1366252284 0.0252754037 0.0204035324 0.0301472749 0.0218277392 0.0178486793 0.0258067991 0.0156230791 0.0154172292 0.0158289289 0.0159763500 0.0156463697 0.0163063303 0.0171080073 0.0167198423 0.0174961724 0.0142994641 0.0142994641 0.0142994641 37.9900000000 
0.0753236010 0.0150671560 0.1355800461 0.0079999887 0.0057572793 0.0102426981 0.0086678383 0.0065570218 0.0107786547 0.0099525096 0.0098642513 0.0100407678 0.0092813121 0.0090462441 0.0095163800 0.0114228179 0.0110804958 0.0117651400 0.0092392706 0.0092392706 0.0092392706 38.1900000000 
0.0544358498 0.0045281509 0.1043435487 0.0209793914 0.0185300162 0.0234287666 0.0204432767 0.0185375701 0.0223489833 0.0178665142 0.0176543132 0.0180787152 0.0253560671 0.0250721594 0.0256399748 0.0336818067 0.0333287733 0.0340348401 0.0166498292 0.0166498292 0.0166498292 38.3900000000 
0.0589508003 0.0208967723 0.0970048282 0.0332449148 0.0284798894 0.0380099402 0.0314557204 0.0281625126 0.0347489281 0.0216685893 0.0214697693 0.0218674094 0.0305016723 0.0302070214 0.0307963232 0.0397986711 0.0394514446 0.0401458977 0.0199805658 0.0199805658 0.0199805658 38.5900000000 
0.0760403544 0.0243058106 0.1277748981 0.0315222049 0.0270673341 0.0359770756 0.0278738216 0.0246938694 0.0310537738 0.0180311831 0.0179114848 0.0181508815 0.0228436125 0.0226666590 0.0230205660 0.0282230161 0.0279699178 0.0284761145 0.0164349666 0.0164349666 0.0164349666 38.7900000000 
0.0859994950 0.0256511327 0.1463478574 0.0228911748 0.0207146937 0.0250676559 0.0221042551 0.0203679724 0.0238405377 0.0195249434 0.0193701966 0.0196796902 0.0226694825 0.0224955166 0.0228434484 0.0255972092 0.0253696352 0.0258247832 0.0184237074 0.0184237074 0.0184237074 38.9900000000 
0.0879452099 0.0280663202 0.1478240996 0.0367805522 0.0327190176 0.0408420868 0.0370833026 0.0345364345 0.0396301707 0.0299036295 0.0296893467 0.0301179123 0.0394008671 0.0391072651 0.0396944692 0.0489585067 0.0486236521 0.0492933614 0.0286011598 0.0286011598 0.0286011598 39.1900000000 
0.0838966664 0.0373532088 0.1304401240 0.0496584162 0.0450164253 0.0543004071 0.0458762845 0.0418618572 0.0498907119 0.0333499991 0.0330689368 0.0336310614 0.0456038161 0.0452567292 0.0459509030 0.0583038368 0.0578878486 0.0587198249 0.0318209697 0.0318209697 0.0318209697 39.3900000000 
0.0871936342 0.0401562981 0.1342309704 0.0376189521 0.0336493980 0.0415885063 0.0314038986 0.0272915067 0.0355162905 0.0208535083 0.0205674433 0.0211395733 0.0268681876 0.0265255958 0.0272107793 0.0330172843 0.0326452518 0.0333893169 0.0197250780 0.0197250780 0.0197250780 39.5900000000 
0.0745046474 0.0265822444 0.1224270504 0.0049001772 0.0037589091 0.0060414452 0.0042885266 0.0032944603 0.0052825928 0.0018824952 0.0017309662 0.0020340241 0.0053199825 0.0050993422 0.0055406228 0.0103880916 0.0100531972 0.0107229859 0.0024517140 0.0024517140 0.0024517140 39.7900000000 
0.0473666787 0.0059601736 0.0887731838 0.0212432605 0.0184584656 0.0240280553 0.0183519308 0.0160938229 0.0206100388 0.0125034416 0.0122548755 0.0127520077 0.0226559057 0.0221251498 0.0231866615 0.0325993221 0.0320849070 0.0331137371 0.0117330254 0.0117330254 0.0117330254 39.9900000000 


==> fig/Method_max_e.txt <==
NoTrigger_max_e centralized_max_e distributed_max_e continuous001_max_e continuous0015_max_e continuous002_max_e exact_max_e MethodNr_set 
1.0955715112 0.0580646177 0.0481155219 0.0340606972 0.0464326036 0.0594284061 0.0324035486 1.0000000000 
0.2073784796 0.0528204080 0.0510871742 0.0343666119 0.0469216661 0.0597032069 0.0324035486 2.0000000000 
0.1354928903 0.0527204249 0.0475647781 0.0338101888 0.0466473204 0.0594692480 0.0324035485 3.0000000000 
0.1684657187 0.0557997436 0.0445631187 0.0340403188 0.0463000745 0.0593090602 0.0324035485 4.0000000000 
0.2184679624 0.0461155351 0.0469715011 0.0339277397 0.0460584900 0.0596079293 0.0324035485 5.0000000000 
0.2370595584 0.0533402314 0.0469756460 0.0340387118 0.0466180134 0.0598034670 0.0324035485 6.0000000000 
0.1563479496 0.0526690421 0.0485204526 0.0340144430 0.0462745395 0.0590075790 0.0324035486 7.0000000000 
0.4854398768 0.0562881186 0.0404020612 0.0341782929 0.0464597823 0.0594542813 0.0324035485   
0.1907740025 0.0748944311 0.0455971535 0.0343230302 0.0461266701 0.0598057800 0.0324035485   
0.1503376945 0.0484810075 0.0494265729 0.0343158243 0.0464875015 0.0597199587 0.0324035486   
0.1389795181 0.0556065945 0.0485890827 0.0340188175 0.0467507750 0.0595120618 0.0324035485   
1.6372480086 0.0506731925 0.0479515343 0.0337248470 0.0465528628 0.0594401089 0.0324035485   
0.1271610717 0.0543466815 0.0379401186 0.0341716649 0.0463602230 0.0590599475 0.0324035485   
0.2818165351 0.0565519824 0.0483705930 0.0343145528 0.0466955727 0.0597008819 0.0324035485   
0.1672913030 0.0586396543 0.0505288540 0.0343545977 0.0467925141 0.0601059026 0.0324035485   
0.1564826692 0.0525945449 0.0475067124 0.0344405055 0.0464192432 0.0597649955 0.0324035485   
0.0818417006 0.0562125433 0.0497559297 0.0341856879 0.0466766967 0.0592098224 0.0324035486   
1.6717822579 0.0484683226 0.0495036589 0.0340210762 0.0463097655 0.0592938703 0.0324035485   
1.3031975784 0.0520379217 0.0501256116 0.0340325435 0.0464576489 0.0593481440 0.0324035485   
0.3675696217 0.0507625871 0.0478684555 0.0339881931 0.0461408980 0.0594038171 0.0324035486   
0.3478804494 0.0550193290 0.0475160489 0.0340522563 0.0468404696 0.0593391957 0.0324035485   
0.2314120038 0.0536452439 0.0455388457 0.0337982347 0.0461049512 0.0596387808 0.0324035485   
0.2673271118 0.0492000529 0.0495797192 0.0343535535 0.0464582661 0.0591394865 0.0324035485   
0.2389025828 0.0517675522 0.0465969436 0.0344190167 0.0470071136 0.0596628395 0.0324035485   
0.1295123284 0.0560248617 0.0483760937 0.0344974274 0.0465810690 0.0589567767 0.0324035485   
0.1850920793 0.0529905121 0.0468249894 0.0341914270 0.0467843472 0.0594623977 0.0324035486   
0.2152752798 0.0502738111 0.0493734764 0.0342536305 0.0463009854 0.0592698081 0.0324035485   
0.1676380671 0.0498543356 0.0471304718 0.0343783157 0.0466638871 0.0595583852 0.0324035486   
0.2737100074 0.0598807200 0.0528012068 0.0343611954 0.0463909737 0.0594884277 0.0324035485   
0.1671480590 0.0509649925 0.0500918901 0.0339172655 0.0468191617 0.0591116498 0.0324035485   
0.2201980141 0.0481986684 0.0497633059 0.0337225843 0.0469234067 0.0595321209 0.0324035486   
0.1082291199 0.0496634169 0.0484576423 0.0343085604 0.0467346629 0.0594045520 0.0324035485   
0.8769424805 0.0584571277 0.0406759058 0.0341499252 0.0465187333 0.0597001785 0.0324035485   
0.1606865890 0.0574106352 0.0490514507 0.0343967114 0.0468403620 0.0595990065 0.0324035485   
0.1856002560 0.0510165750 0.0478224654 0.0340119000 0.0466231547 0.0596679830 0.0324035486   
0.0930349660 0.0536477077 0.0476068857 0.0343461821 0.0467135478 0.0599851742 0.0324035485   
1.7491618895 0.0547455492 0.0485967783 0.0343092202 0.0465163960 0.0590335684 0.0324035485   
0.2919549785 0.0526787500 0.0488633767 0.0338716433 0.0467736650 0.0597403551 0.0324035485   
0.8151979546 0.0545166962 0.0485366500 0.0340093690 0.0468329566 0.0605905494 0.0324035486   
1.7145712850 0.0529165380 0.0495291915 0.0339283417 0.0466727194 0.0590883083 0.0324035486   
0.1452638193 0.0513390623 0.0462958469 0.0343008381 0.0470286490 0.0594750864 0.0324035485   
0.2895617772 0.0524376951 0.0486514859 0.0339074880 0.0467204244 0.0592188907 0.0324035485   
0.4060987377 0.0503809085 0.0492887607 0.0342486844 0.0465808403 0.0597262034 0.0324035485   
0.1435519424 0.0556557684 0.0411889477 0.0342334269 0.0467925514 0.0598693350 0.0324035485   
0.1503805884 0.0518080964 0.0479668429 0.0343371189 0.0462637570 0.0590320437 0.0324035485   
0.3729520235 0.0550575504 0.0503567590 0.0338591981 0.0470442943 0.0597772044 0.0324035485   
0.1351320323 0.0520435244 0.0475209993 0.0339877474 0.0466554667 0.0595146042 0.0324035485   
0.1389963947 0.0530077702 0.0463869107 0.0339506565 0.0461412427 0.0592951604 0.0324035485   
0.3089814394 0.0523207382 0.0466207093 0.0340101297 0.0463341371 0.0590093563 0.0324035486   
0.2467754056 0.0586435600 0.0489828519 0.0341714534 0.0463227399 0.0604660951 0.0324035486   
0.2840767700 0.0571052513 0.0501599421 0.0339873089 0.0463404216 0.0594751194 0.0324035486   
1.3351666444 0.0503960068 0.0476618137 0.0337272093 0.0467574790 0.0592619733 0.0324035485   
0.2239781929 0.0461409959 0.0452314779 0.0341977804 0.0468156506 0.0594341544 0.0324035486   
0.1944208301 0.0573182130 0.0507364267 0.0340697667 0.0464780274 0.0595960725 0.0324035486   
0.2790595198 0.0521558788 0.0472972276 0.0340101510 0.0464661832 0.0595930600 0.0324035485   
0.1166329362 0.0510480400 0.0503865289 0.0338193284 0.0469338141 0.0591071552 0.0324035485   
0.1005393682 0.0541879235 0.0422329675 0.0339245231 0.0463281272 0.0604166534 0.0324035485   
0.2089300347 0.0534918857 0.0479845256 0.0341752602 0.0464402351 0.0595390042 0.0324035486   
1.6651163054 0.0587820361 0.0467058027 0.0338106865 0.0465841533 0.0592386051 0.0324035485   
0.1477268853 0.0445648319 0.0461063967 0.0341529219 0.0466851708 0.0591880264 0.0324035486   
0.1497387097 0.0562129298 0.0508795100 0.0345012125 0.0462912088 0.0594348558 0.0324035485   
0.2458033771 0.0520111668 0.0435739133 0.0345143284 0.0467710676 0.0592243994 0.0324035485   
0.1294283395 0.0480583077 0.0496565005 0.0344965544 0.0464159747 0.0596323122 0.0324035485   
0.1958650291 0.0541113095 0.0506925304 0.0340852921 0.0464323293 0.0588609265 0.0324035485   
0.5775812594 0.0547788603 0.0461117616 0.0342952846 0.0468917808 0.0590422770 0.0324035485   
0.2025776218 0.0513206530 0.0452623218 0.0338632358 0.0466971328 0.0593872332 0.0324035485   
0.1764159173 0.0520091651 0.0484747449 0.0336789588 0.0463849523 0.0593299300 0.0324035485   
0.2009639859 0.0562553072 0.0448754134 0.0344434877 0.0465617583 0.0595434430 0.0324035485   
0.3178534514 0.0527167703 0.0514826989 0.0343768699 0.0462343087 0.0595921399 0.0324035485   
0.3343705284 0.0529136393 0.0507269289 0.0339051513 0.0467671618 0.0597923838 0.0324035485   
0.2440409930 0.0507253746 0.0472762945 0.0340855063 0.0468234041 0.0592857417 0.0324035485   
0.2827367758 0.0644867995 0.0482212741 0.0342333119 0.0464654148 0.0595722001 0.0324035486   
0.3930440244 0.0542660616 0.0480706547 0.0339231260 0.0466447727 0.0594081736 0.0324035485   
0.2156731563 0.0580811487 0.0476040905 0.0339097530 0.0462965520 0.0593207959 0.0324035486   
0.3237705365 0.0536476546 0.0499611852 0.0340023152 0.0463964224 0.0596048911 0.0324035485   
0.3302795075 0.0597603706 0.0441073045 0.0341690881 0.0467069020 0.0595466275 0.0324035485   
0.5930526457 0.0487242867 0.0437435784 0.0338704739 0.0467358366 0.0591952847 0.0324035485   
0.2535188293 0.0534796275 0.0457515898 0.0340441383 0.0465452135 0.0590745673 0.0324035486   
0.3698852259 0.0631586490 0.0484475635 0.0339914556 0.0463521453 0.0591706936 0.0324035485   
0.1583643270 0.0720481889 0.0495193739 0.0339259430 0.0467995723 0.0594705922 0.0324035485   
0.1228664604 0.0573742454 0.0467639933 0.0343442759 0.0467485529 0.0592483542 0.0324035485   
0.1407781809 0.0495123254 0.0519178242 0.0342399659 0.0468599414 0.0596312204 0.0324035485   
1.2535934946 0.0512453783 0.0464746669 0.0342053044 0.0469398645 0.0596601423 0.0324035486   
0.3015257991 0.0519107819 0.0474376480 0.0338516352 0.0468128722 0.0599347082 0.0324035486   
0.1523878844 0.0539280954 0.0476648714 0.0337704194 0.0464880965 0.0595028958 0.0324035486   
0.1631877378 0.0523214328 0.0444688538 0.0340342021 0.0462194551 0.0597485501 0.0324035486   
0.2216385880 0.0519259272 0.0484121379 0.0338164350 0.0466661803 0.0601671336 0.0324035485   
0.2049082443 0.0568470761 0.0485053371 0.0339812696 0.0467236650 0.0590170036 0.0324035486   
0.2338199509 0.0565664576 0.0472559318 0.0344059525 0.0463498494 0.0591898728 0.0324035486   
0.2367337393 0.0502110232 0.0489976033 0.0338315068 0.0470195173 0.0592621223 0.0324035486   
0.2184338564 0.0540685133 0.0529364789 0.0341965257 0.0469299383 0.0591822204 0.0324035486   
0.0747128926 0.0577528318 0.0464498448 0.0342316029 0.0468098065 0.0600795464 0.0324035485   
0.1949043760 0.0500479965 0.0479570107 0.0339872098 0.0468982892 0.0596294561 0.0324035485   
0.2120951206 0.0527954165 0.0468025318 0.0341208028 0.0461991981 0.0598605869 0.0324035485   
0.1499343256 0.0540124129 0.0479586546 0.0341673796 0.0469874848 0.0591884953 0.0324035485   
0.1951805133 0.0741901957 0.0465304979 0.0342011112 0.0462046394 0.0594135287 0.0324035485   
0.2246275580 0.0453037063 0.0505734952 0.0340577938 0.0472514383 0.0594979325 0.0324035485   
0.3107646396 0.0481712375 0.0488279819 0.0340697648 0.0463777906 0.0597855602 0.0324035486   
0.1697829655 0.0524934417 0.0509851938 0.0342118077 0.0463002677 0.0593972047 0.0324035485   
0.6260033223 0.0535473489 0.0523353771 0.0339294875 0.0463376029 0.0591985966 0.0324035485   
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                


==> fig/UnknownFunction.txt <==
X1_f X2_f Y_f 
-1.5000000000 -0.6000000000 1.9910630484 
-1.5000000000 -0.4666666667 1.9927285243 
-1.5000000000 -0.3333333333 1.9943945183 
-1.5000000000 -0.2000000000 1.9960608825 
-1.5000000000 -0.0666666667 1.9977274690 
-1.5000000000 0.0666666667 1.9993941295 
-1.5000000000 0.2000000000 2.0010607159 
-1.5000000000 0.3333333333 2.0027270801 
-1.5000000000 0.4666666667 2.0043930741 
-1.5000000000 0.6000000000 2.0060585500 
-1.4620253165 -0.6000000000 0.8146745135 
-1.4620253165 -0.4666666667 0.8163399894 
-1.4620253165 -0.3333333333 0.8180059834 
-1.4620253165 -0.2000000000 0.8196723477 
-1.4620253165 -0.0666666667 0.8213389341 
-1.4620253165 0.0666666667 0.8230055946 
-1.4620253165 0.2000000000 0.8246721810 
-1.4620253165 0.3333333333 0.8263385452 
-1.4620253165 0.4666666667 0.8280045393 
-1.4620253165 0.6000000000 0.8296700151 
-1.4240506329 -0.6000000000 0.2691760717 
-1.4240506329 -0.4666666667 0.2708415476 
-1.4240506329 -0.3333333333 0.2725075416 
-1.4240506329 -0.2000000000 0.2741739059 
-1.4240506329 -0.0666666667 0.2758404923 
-1.4240506329 0.0666666667 0.2775071528 
-1.4240506329 0.2000000000 0.2791737392 
-1.4240506329 0.3333333333 0.2808401034 
-1.4240506329 0.4666666667 0.2825060975 
-1.4240506329 0.6000000000 0.2841715733 
-1.3860759494 -0.6000000000 0.4322919669 
-1.3860759494 -0.4666666667 0.4339574428 
-1.3860759494 -0.3333333333 0.4356234368 
-1.3860759494 -0.2000000000 0.4372898010 
-1.3860759494 -0.0666666667 0.4389563874 
-1.3860759494 0.0666666667 0.4406230479 
-1.3860759494 0.2000000000 0.4422896344 
-1.3860759494 0.3333333333 0.4439559986 
-1.3860759494 0.4666666667 0.4456219926 
-1.3860759494 0.6000000000 0.4472874685 
-1.3481012658 -0.6000000000 1.2807809601 
-1.3481012658 -0.4666666667 1.2824464359 
-1.3481012658 -0.3333333333 1.2841124300 
-1.3481012658 -0.2000000000 1.2857787942 
-1.3481012658 -0.0666666667 1.2874453806 
-1.3481012658 0.0666666667 1.2891120411 
-1.3481012658 0.2000000000 1.2907786275 
-1.3481012658 0.3333333333 1.2924449918 
-1.3481012658 0.4666666667 1.2941109858 
-1.3481012658 0.6000000000 1.2957764617 
-1.3101265823 -0.6000000000 2.6937478106 
-1.3101265823 -0.4666666667 2.6954132865 
-1.3101265823 -0.3333333333 2.6970792805 
-1.3101265823 -0.2000000000 2.6987456447 
-1.3101265823 -0.0666666667 2.7004122311 
-1.3101265823 0.0666666667 2.7020788916 
-1.3101265823 0.2000000000 2.7037454780 
-1.3101265823 0.3333333333 2.7054118423 
-1.3101265823 0.4666666667 2.7070778363 
-1.3101265823 0.6000000000 2.7087433122 
-1.2721518987 -0.6000000000 4.4698687901 
-1.2721518987 -0.4666666667 4.4715342660 
-1.2721518987 -0.3333333333 4.4732002600 
-1.2721518987 -0.2000000000 4.4748666243 
-1.2721518987 -0.0666666667 4.4765332107 
-1.2721518987 0.0666666667 4.4781998712 
-1.2721518987 0.2000000000 4.4798664576 
-1.2721518987 0.3333333333 4.4815328219 
-1.2721518987 0.4666666667 4.4831988159 
-1.2721518987 0.6000000000 4.4848642918 
-1.2341772152 -0.6000000000 6.3560768878 
-1.2341772152 -0.4666666667 6.3577423637 
-1.2341772152 -0.3333333333 6.3594083577 
-1.2341772152 -0.2000000000 6.3610747220 
-1.2341772152 -0.0666666667 6.3627413084 
-1.2341772152 0.0666666667 6.3644079689 
-1.2341772152 0.2000000000 6.3660745553 
-1.2341772152 0.3333333333 6.3677409196 
-1.2341772152 0.4666666667 6.3694069136 
-1.2341772152 0.6000000000 6.3710723895 
-1.1962025316 -0.6000000000 8.0836195520 
-1.1962025316 -0.4666666667 8.0852850278 
-1.1962025316 -0.3333333333 8.0869510219 
-1.1962025316 -0.2000000000 8.0886173861 
-1.1962025316 -0.0666666667 8.0902839725 
-1.1962025316 0.0666666667 8.0919506330 
-1.1962025316 0.2000000000 8.0936172194 
-1.1962025316 0.3333333333 8.0952835837 
-1.1962025316 0.4666666667 8.0969495777 
-1.1962025316 0.6000000000 8.0986150536 
-1.1582278481 -0.6000000000 9.4063513547 
-1.1582278481 -0.4666666667 9.4080168306 
-1.1582278481 -0.3333333333 9.4096828246 
-1.1582278481 -0.2000000000 9.4113491889 
-1.1582278481 -0.0666666667 9.4130157753 
-1.1582278481 0.0666666667 9.4146824358 
-1.1582278481 0.2000000000 9.4163490222 
-1.1582278481 0.3333333333 9.4180153864 
-1.1582278481 0.4666666667 9.4196813805 
-1.1582278481 0.6000000000 9.4213468564 
-1.1202531646 -0.6000000000 10.1358055264 
-1.1202531646 -0.4666666667 10.1374710023 
-1.1202531646 -0.3333333333 10.1391369963 
-1.1202531646 -0.2000000000 10.1408033606 
-1.1202531646 -0.0666666667 10.1424699470 
-1.1202531646 0.0666666667 10.1441366075 
-1.1202531646 0.2000000000 10.1458031939 
-1.1202531646 0.3333333333 10.1474695582 
-1.1202531646 0.4666666667 10.1491355522 
-1.1202531646 0.6000000000 10.1508010281 
-1.0822784810 -0.6000000000 10.1680472625 
-1.0822784810 -0.4666666667 10.1697127384 
-1.0822784810 -0.3333333333 10.1713787324 
-1.0822784810 -0.2000000000 10.1730450967 
-1.0822784810 -0.0666666667 10.1747116831 
-1.0822784810 0.0666666667 10.1763783436 
-1.0822784810 0.2000000000 10.1780449300 
-1.0822784810 0.3333333333 10.1797112943 
-1.0822784810 0.4666666667 10.1813772883 
-1.0822784810 0.6000000000 10.1830427642 
-1.0443037975 -0.6000000000 9.4984826644 
-1.0443037975 -0.4666666667 9.5001481403 
-1.0443037975 -0.3333333333 9.5018141343 
-1.0443037975 -0.2000000000 9.5034804985 
-1.0443037975 -0.0666666667 9.5051470849 
-1.0443037975 0.0666666667 9.5068137454 
-1.0443037975 0.2000000000 9.5084803318 
-1.0443037975 0.3333333333 9.5101466961 
-1.0443037975 0.4666666667 9.5118126901 
-1.0443037975 0.6000000000 9.5134781660 
-1.0063291139 -0.6000000000 8.2225132915 
-1.0063291139 -0.4666666667 8.2241787674 
-1.0063291139 -0.3333333333 8.2258447614 
-1.0063291139 -0.2000000000 8.2275111257 
-1.0063291139 -0.0666666667 8.2291777121 
-1.0063291139 0.0666666667 8.2308443726 
-1.0063291139 0.2000000000 8.2325109590 
-1.0063291139 0.3333333333 8.2341773233 
-1.0063291139 0.4666666667 8.2358433173 
-1.0063291139 0.6000000000 8.2375087932 
-0.9683544304 -0.6000000000 6.5219430634 
-0.9683544304 -0.4666666667 6.5236085392 
-0.9683544304 -0.3333333333 6.5252745333 
-0.9683544304 -0.2000000000 6.5269408975 
-0.9683544304 -0.0666666667 6.5286074839 
-0.9683544304 0.0666666667 6.5302741444 
-0.9683544304 0.2000000000 6.5319407308 
-0.9683544304 0.3333333333 6.5336070951 
-0.9683544304 0.4666666667 6.5352730891 
-0.9683544304 0.6000000000 6.5369385650 
-0.9303797468 -0.6000000000 4.6390742946 
-0.9303797468 -0.4666666667 4.6407397704 
-0.9303797468 -0.3333333333 4.6424057645 
-0.9303797468 -0.2000000000 4.6440721287 
-0.9303797468 -0.0666666667 4.6457387151 
-0.9303797468 0.0666666667 4.6474053756 
-0.9303797468 0.2000000000 4.6490719620 
-0.9303797468 0.3333333333 4.6507383263 
-0.9303797468 0.4666666667 4.6524043203 
-0.9303797468 0.6000000000 4.6540697962 
-0.8924050633 -0.6000000000 2.8421837393 
-0.8924050633 -0.4666666667 2.8438492152 
-0.8924050633 -0.3333333333 2.8455152092 
-0.8924050633 -0.2000000000 2.8471815734 
-0.8924050633 -0.0666666667 2.8488481598 
-0.8924050633 0.0666666667 2.8505148203 
-0.8924050633 0.2000000000 2.8521814068 
-0.8924050633 0.3333333333 2.8538477710 
-0.8924050633 0.4666666667 2.8555137650 
-0.8924050633 0.6000000000 2.8571792409 
-0.8544303797 -0.6000000000 1.3872977195 
-0.8544303797 -0.4666666667 1.3889631954 
-0.8544303797 -0.3333333333 1.3906291894 
-0.8544303797 -0.2000000000 1.3922955537 
-0.8544303797 -0.0666666667 1.3939621401 
-0.8544303797 0.0666666667 1.3956288006 
-0.8544303797 0.2000000000 1.3972953870 
-0.8544303797 0.3333333333 1.3989617512 
-0.8544303797 0.4666666667 1.4006277452 
-0.8544303797 0.6000000000 1.4022932211 
-0.8164556962 -0.6000000000 0.4817127317 
-0.8164556962 -0.4666666667 0.4833782076 
-0.8164556962 -0.3333333333 0.4850442016 
-0.8164556962 -0.2000000000 0.4867105659 
-0.8164556962 -0.0666666667 0.4883771523 
-0.8164556962 0.0666666667 0.4900438128 
-0.8164556962 0.2000000000 0.4917103992 
-0.8164556962 0.3333333333 0.4933767634 
-0.8164556962 0.4666666667 0.4950427575 
-0.8164556962 0.6000000000 0.4967082333 
-0.7784810127 -0.6000000000 0.2544592241 
-0.7784810127 -0.4666666667 0.2561247000 
-0.7784810127 -0.3333333333 0.2577906940 
-0.7784810127 -0.2000000000 0.2594570582 
-0.7784810127 -0.0666666667 0.2611236447 
-0.7784810127 0.0666666667 0.2627903052 
-0.7784810127 0.2000000000 0.2644568916 
-0.7784810127 0.3333333333 0.2661232558 
-0.7784810127 0.4666666667 0.2677892498 
-0.7784810127 0.6000000000 0.2694547257 
-0.7405063291 -0.6000000000 0.7379169537 
-0.7405063291 -0.4666666667 0.7395824296 
-0.7405063291 -0.3333333333 0.7412484236 
-0.7405063291 -0.2000000000 0.7429147879 
-0.7405063291 -0.0666666667 0.7445813743 
-0.7405063291 0.0666666667 0.7462480348 
-0.7405063291 0.2000000000 0.7479146212 
-0.7405063291 0.3333333333 0.7495809854 
-0.7405063291 0.4666666667 0.7512469795 
-0.7405063291 0.6000000000 0.7529124553 
-0.7025316456 -0.6000000000 1.8632014223 
-0.7025316456 -0.4666666667 1.8648668982 
-0.7025316456 -0.3333333333 1.8665328922 
-0.7025316456 -0.2000000000 1.8681992565 
-0.7025316456 -0.0666666667 1.8698658429 
-0.7025316456 0.0666666667 1.8715325034 
-0.7025316456 0.2000000000 1.8731990898 
-0.7025316456 0.3333333333 1.8748654540 
-0.7025316456 0.4666666667 1.8765314481 
-0.7025316456 0.6000000000 1.8781969239 
-0.6645569620 -0.6000000000 3.4699787449 
-0.6645569620 -0.4666666667 3.4716442208 
-0.6645569620 -0.3333333333 3.4733102148 
-0.6645569620 -0.2000000000 3.4749765790 
-0.6645569620 -0.0666666667 3.4766431654 
-0.6645569620 0.0666666667 3.4783098259 
-0.6645569620 0.2000000000 3.4799764124 
-0.6645569620 0.3333333333 3.4816427766 
-0.6645569620 0.4666666667 3.4833087706 
-0.6645569620 0.6000000000 3.4849742465 
-0.6265822785 -0.6000000000 5.3293104994 
-0.6265822785 -0.4666666667 5.3309759753 
-0.6265822785 -0.3333333333 5.3326419693 
-0.6265822785 -0.2000000000 5.3343083335 
-0.6265822785 -0.0666666667 5.3359749200 
-0.6265822785 0.0666666667 5.3376415804 
-0.6265822785 0.2000000000 5.3393081669 
-0.6265822785 0.3333333333 5.3409745311 
-0.6265822785 0.4666666667 5.3426405251 
-0.6265822785 0.6000000000 5.3443060010 
-0.5886075949 -0.6000000000 7.1762735557 
-0.5886075949 -0.4666666667 7.1779390316 
-0.5886075949 -0.3333333333 7.1796050256 
-0.5886075949 -0.2000000000 7.1812713898 
-0.5886075949 -0.0666666667 7.1829379762 
-0.5886075949 0.0666666667 7.1846046367 
-0.5886075949 0.2000000000 7.1862712232 
-0.5886075949 0.3333333333 7.1879375874 
-0.5886075949 0.4666666667 7.1896035814 
-0.5886075949 0.6000000000 7.1912690573 
-0.5506329114 -0.6000000000 8.7477071125 
-0.5506329114 -0.4666666667 8.7493725884 
-0.5506329114 -0.3333333333 8.7510385824 
-0.5506329114 -0.2000000000 8.7527049467 
-0.5506329114 -0.0666666667 8.7543715331 
-0.5506329114 0.0666666667 8.7560381936 
-0.5506329114 0.2000000000 8.7577047800 
-0.5506329114 0.3333333333 8.7593711443 
-0.5506329114 0.4666666667 8.7610371383 
-0.5506329114 0.6000000000 8.7627026142 
-0.5126582278 -0.6000000000 9.8197086331 
-0.5126582278 -0.4666666667 9.8213741090 
-0.5126582278 -0.3333333333 9.8230401030 
-0.5126582278 -0.2000000000 9.8247064672 
-0.5126582278 -0.0666666667 9.8263730537 
-0.5126582278 0.0666666667 9.8280397141 
-0.5126582278 0.2000000000 9.8297063006 
-0.5126582278 0.3333333333 9.8313726648 
-0.5126582278 0.4666666667 9.8330386588 
-0.5126582278 0.6000000000 9.8347041347 
-0.4746835443 -0.6000000000 10.2395361455 
-0.4746835443 -0.4666666667 10.2412016214 
-0.4746835443 -0.3333333333 10.2428676154 
-0.4746835443 -0.2000000000 10.2445339797 
-0.4746835443 -0.0666666667 10.2462005661 
-0.4746835443 0.0666666667 10.2478672266 
-0.4746835443 0.2000000000 10.2495338130 
-0.4746835443 0.3333333333 10.2512001772 
-0.4746835443 0.4666666667 10.2528661713 
-0.4746835443 0.6000000000 10.2545316471 
-0.4367088608 -0.6000000000 9.9473713746 
-0.4367088608 -0.4666666667 9.9490368505 
-0.4367088608 -0.3333333333 9.9507028445 
-0.4367088608 -0.2000000000 9.9523692087 
-0.4367088608 -0.0666666667 9.9540357951 
-0.4367088608 0.0666666667 9.9557024556 
-0.4367088608 0.2000000000 9.9573690420 
-0.4367088608 0.3333333333 9.9590354063 
-0.4367088608 0.4666666667 9.9607014003 
-0.4367088608 0.6000000000 9.9623668762 
-0.3987341772 -0.6000000000 8.9848428276 
-0.3987341772 -0.4666666667 8.9865083035 
-0.3987341772 -0.3333333333 8.9881742975 
-0.3987341772 -0.2000000000 8.9898406617 
-0.3987341772 -0.0666666667 8.9915072482 
-0.3987341772 0.0666666667 8.9931739086 
-0.3987341772 0.2000000000 8.9948404951 
-0.3987341772 0.3333333333 8.9965068593 
-0.3987341772 0.4666666667 8.9981728533 
-0.3987341772 0.6000000000 8.9998383292 
-0.3607594937 -0.6000000000 7.4890944408 
-0.3607594937 -0.4666666667 7.4907599167 
-0.3607594937 -0.3333333333 7.4924259107 
-0.3607594937 -0.2000000000 7.4940922750 
-0.3607594937 -0.0666666667 7.4957588614 
-0.3607594937 0.0666666667 7.4974255219 
-0.3607594937 0.2000000000 7.4990921083 
-0.3607594937 0.3333333333 7.5007584725 
-0.3607594937 0.4666666667 7.5024244666 
-0.3607594937 0.6000000000 7.5040899424 
-0.3227848101 -0.6000000000 5.6732449025 
-0.3227848101 -0.4666666667 5.6749103784 
-0.3227848101 -0.3333333333 5.6765763724 
-0.3227848101 -0.2000000000 5.6782427367 
-0.3227848101 -0.0666666667 5.6799093231 
-0.3227848101 0.0666666667 5.6815759836 
-0.3227848101 0.2000000000 5.6832425700 
-0.3227848101 0.3333333333 5.6849089343 
-0.3227848101 0.4666666667 5.6865749283 
-0.3227848101 0.6000000000 5.6882404042 
-0.2848101266 -0.6000000000 3.7960218672 
-0.2848101266 -0.4666666667 3.7976873430 
-0.2848101266 -0.3333333333 3.7993533371 
-0.2848101266 -0.2000000000 3.8010197013 
-0.2848101266 -0.0666666667 3.8026862877 
-0.2848101266 0.0666666667 3.8043529482 
-0.2848101266 0.2000000000 3.8060195346 
-0.2848101266 0.3333333333 3.8076858989 
-0.2848101266 0.4666666667 3.8093518929 
-0.2848101266 0.6000000000 3.8110173688 
-0.2468354430 -0.6000000000 2.1248976679 
-0.2468354430 -0.4666666667 2.1265631438 
-0.2468354430 -0.3333333333 2.1282291378 
-0.2468354430 -0.2000000000 2.1298955020 
-0.2468354430 -0.0666666667 2.1315620885 
-0.2468354430 0.0666666667 2.1332287490 
-0.2468354430 0.2000000000 2.1348953354 
-0.2468354430 0.3333333333 2.1365616996 
-0.2468354430 0.4666666667 2.1382276936 
-0.2468354430 0.6000000000 2.1398931695 
-0.2088607595 -0.6000000000 0.8979790615 
-0.2088607595 -0.4666666667 0.8996445374 
-0.2088607595 -0.3333333333 0.9013105314 
-0.2088607595 -0.2000000000 0.9029768957 
-0.2088607595 -0.0666666667 0.9046434821 
-0.2088607595 0.0666666667 0.9063101426 
-0.2088607595 0.2000000000 0.9079767290 
-0.2088607595 0.3333333333 0.9096430932 
-0.2088607595 0.4666666667 0.9113090873 
-0.2088607595 0.6000000000 0.9129745631 
-0.1708860759 -0.6000000000 0.2900810679 
-0.1708860759 -0.4666666667 0.2917465438 
-0.1708860759 -0.3333333333 0.2934125378 
-0.1708860759 -0.2000000000 0.2950789021 
-0.1708860759 -0.0666666667 0.2967454885 
-0.1708860759 0.0666666667 0.2984121490 
-0.1708860759 0.2000000000 0.3000787354 
-0.1708860759 0.3333333333 0.3017450996 
-0.1708860759 0.4666666667 0.3034110937 
-0.1708860759 0.6000000000 0.3050765696 
-0.1329113924 -0.6000000000 0.3878188051 
-0.1329113924 -0.4666666667 0.3894842810 
-0.1329113924 -0.3333333333 0.3911502750 
-0.1329113924 -0.2000000000 0.3928166393 
-0.1329113924 -0.0666666667 0.3944832257 
-0.1329113924 0.0666666667 0.3961498862 
-0.1329113924 0.2000000000 0.3978164726 
-0.1329113924 0.3333333333 0.3994828368 
-0.1329113924 0.4666666667 0.4011488309 
-0.1329113924 0.6000000000 0.4028143067 
-0.0949367089 -0.6000000000 1.1772663090 
-0.0949367089 -0.4666666667 1.1789317849 
-0.0949367089 -0.3333333333 1.1805977789 
-0.0949367089 -0.2000000000 1.1822641431 
-0.0949367089 -0.0666666667 1.1839307295 
-0.0949367089 0.0666666667 1.1855973900 
-0.0949367089 0.2000000000 1.1872639765 
-0.0949367089 0.3333333333 1.1889303407 
-0.0949367089 0.4666666667 1.1905963347 
-0.0949367089 0.6000000000 1.1922618106 
-0.0569620253 -0.6000000000 2.5459407462 
-0.0569620253 -0.4666666667 2.5476062221 
-0.0569620253 -0.3333333333 2.5492722161 
-0.0569620253 -0.2000000000 2.5509385803 
-0.0569620253 -0.0666666667 2.5526051667 
-0.0569620253 0.0666666667 2.5542718272 
-0.0569620253 0.2000000000 2.5559384137 
-0.0569620253 0.3333333333 2.5576047779 
-0.0569620253 0.4666666667 2.5592707719 
-0.0569620253 0.6000000000 2.5609362478 
-0.0189873418 -0.6000000000 4.2988293035 
-0.0189873418 -0.4666666667 4.3004947794 
-0.0189873418 -0.3333333333 4.3021607734 
-0.0189873418 -0.2000000000 4.3038271377 
-0.0189873418 -0.0666666667 4.3054937241 
-0.0189873418 0.0666666667 4.3071603846 
-0.0189873418 0.2000000000 4.3088269710 
-0.0189873418 0.3333333333 4.3104933353 
-0.0189873418 0.4666666667 4.3121593293 
-0.0189873418 0.6000000000 4.3138248052 
0.0189873418 -0.6000000000 6.1861751948 
0.0189873418 -0.4666666667 6.1878406707 
0.0189873418 -0.3333333333 6.1895066647 
0.0189873418 -0.2000000000 6.1911730290 
0.0189873418 -0.0666666667 6.1928396154 
0.0189873418 0.0666666667 6.1945062759 
0.0189873418 0.2000000000 6.1961728623 
0.0189873418 0.3333333333 6.1978392266 
0.0189873418 0.4666666667 6.1995052206 
0.0189873418 0.6000000000 6.2011706965 
0.0569620253 -0.6000000000 7.9390637522 
0.0569620253 -0.4666666667 7.9407292281 
0.0569620253 -0.3333333333 7.9423952221 
0.0569620253 -0.2000000000 7.9440615863 
0.0569620253 -0.0666666667 7.9457281728 
0.0569620253 0.0666666667 7.9473948333 
0.0569620253 0.2000000000 7.9490614197 
0.0569620253 0.3333333333 7.9507277839 
0.0569620253 0.4666666667 7.9523937779 
0.0569620253 0.6000000000 7.9540592538 
0.0949367089 -0.6000000000 9.3077381894 
0.0949367089 -0.4666666667 9.3094036653 
0.0949367089 -0.3333333333 9.3110696593 
0.0949367089 -0.2000000000 9.3127360235 
0.0949367089 -0.0666666667 9.3144026100 
0.0949367089 0.0666666667 9.3160692705 
0.0949367089 0.2000000000 9.3177358569 
0.0949367089 0.3333333333 9.3194022211 
0.0949367089 0.4666666667 9.3210682151 
0.0949367089 0.6000000000 9.3227336910 
0.1329113924 -0.6000000000 10.0971856933 
0.1329113924 -0.4666666667 10.0988511691 
0.1329113924 -0.3333333333 10.1005171632 
0.1329113924 -0.2000000000 10.1021835274 
0.1329113924 -0.0666666667 10.1038501138 
0.1329113924 0.0666666667 10.1055167743 
0.1329113924 0.2000000000 10.1071833607 
0.1329113924 0.3333333333 10.1088497250 
0.1329113924 0.4666666667 10.1105157190 
0.1329113924 0.6000000000 10.1121811949 
0.1708860759 -0.6000000000 10.1949234304 
0.1708860759 -0.4666666667 10.1965889063 
0.1708860759 -0.3333333333 10.1982549004 
0.1708860759 -0.2000000000 10.1999212646 
0.1708860759 -0.0666666667 10.2015878510 
0.1708860759 0.0666666667 10.2032545115 
0.1708860759 0.2000000000 10.2049210979 
0.1708860759 0.3333333333 10.2065874622 
0.1708860759 0.4666666667 10.2082534562 
0.1708860759 0.6000000000 10.2099189321 
0.2088607595 -0.6000000000 9.5870254369 
0.2088607595 -0.4666666667 9.5886909127 
0.2088607595 -0.3333333333 9.5903569068 
0.2088607595 -0.2000000000 9.5920232710 
0.2088607595 -0.0666666667 9.5936898574 
0.2088607595 0.0666666667 9.5953565179 
0.2088607595 0.2000000000 9.5970231043 
0.2088607595 0.3333333333 9.5986894686 
0.2088607595 0.4666666667 9.6003554626 
0.2088607595 0.6000000000 9.6020209385 
0.2468354430 -0.6000000000 8.3601068305 
0.2468354430 -0.4666666667 8.3617723064 
0.2468354430 -0.3333333333 8.3634383004 
0.2468354430 -0.2000000000 8.3651046646 
0.2468354430 -0.0666666667 8.3667712510 
0.2468354430 0.0666666667 8.3684379115 
0.2468354430 0.2000000000 8.3701044980 
0.2468354430 0.3333333333 8.3717708622 
0.2468354430 0.4666666667 8.3734368562 
0.2468354430 0.6000000000 8.3751023321 
0.2848101266 -0.6000000000 6.6889826312 
0.2848101266 -0.4666666667 6.6906481071 
0.2848101266 -0.3333333333 6.6923141011 
0.2848101266 -0.2000000000 6.6939804654 
0.2848101266 -0.0666666667 6.6956470518 
0.2848101266 0.0666666667 6.6973137123 
0.2848101266 0.2000000000 6.6989802987 
0.2848101266 0.3333333333 6.7006466629 
0.2848101266 0.4666666667 6.7023126570 
0.2848101266 0.6000000000 6.7039781328 
0.3227848101 -0.6000000000 4.8117595958 
0.3227848101 -0.4666666667 4.8134250717 
0.3227848101 -0.3333333333 4.8150910657 
0.3227848101 -0.2000000000 4.8167574300 
0.3227848101 -0.0666666667 4.8184240164 
0.3227848101 0.0666666667 4.8200906769 
0.3227848101 0.2000000000 4.8217572633 
0.3227848101 0.3333333333 4.8234236276 
0.3227848101 0.4666666667 4.8250896216 
0.3227848101 0.6000000000 4.8267550975 
0.3607594937 -0.6000000000 2.9959100576 
0.3607594937 -0.4666666667 2.9975755334 
0.3607594937 -0.3333333333 2.9992415275 
0.3607594937 -0.2000000000 3.0009078917 
0.3607594937 -0.0666666667 3.0025744781 
0.3607594937 0.0666666667 3.0042411386 
0.3607594937 0.2000000000 3.0059077250 
0.3607594937 0.3333333333 3.0075740893 
0.3607594937 0.4666666667 3.0092400833 
0.3607594937 0.6000000000 3.0109055592 
0.3987341772 -0.6000000000 1.5001616708 
0.3987341772 -0.4666666667 1.5018271467 
0.3987341772 -0.3333333333 1.5034931407 
0.3987341772 -0.2000000000 1.5051595049 
0.3987341772 -0.0666666667 1.5068260914 
0.3987341772 0.0666666667 1.5084927518 
0.3987341772 0.2000000000 1.5101593383 
0.3987341772 0.3333333333 1.5118257025 
0.3987341772 0.4666666667 1.5134916965 
0.3987341772 0.6000000000 1.5151571724 
0.4367088608 -0.6000000000 0.5376331238 
0.4367088608 -0.4666666667 0.5392985997 
0.4367088608 -0.3333333333 0.5409645937 
0.4367088608 -0.2000000000 0.5426309580 
0.4367088608 -0.0666666667 0.5442975444 
0.4367088608 0.0666666667 0.5459642049 
0.4367088608 0.2000000000 0.5476307913 
0.4367088608 0.3333333333 0.5492971555 
0.4367088608 0.4666666667 0.5509631495 
0.4367088608 0.6000000000 0.5526286254 
0.4746835443 -0.6000000000 0.2454683529 
0.4746835443 -0.4666666667 0.2471338287 
0.4746835443 -0.3333333333 0.2487998228 
0.4746835443 -0.2000000000 0.2504661870 
0.4746835443 -0.0666666667 0.2521327734 
0.4746835443 0.0666666667 0.2537994339 
0.4746835443 0.2000000000 0.2554660203 
0.4746835443 0.3333333333 0.2571323846 
0.4746835443 0.4666666667 0.2587983786 
0.4746835443 0.6000000000 0.2604638545 
0.5126582278 -0.6000000000 0.6652958653 
0.5126582278 -0.4666666667 0.6669613412 
0.5126582278 -0.3333333333 0.6686273352 
0.5126582278 -0.2000000000 0.6702936994 
0.5126582278 -0.0666666667 0.6719602859 
0.5126582278 0.0666666667 0.6736269463 
0.5126582278 0.2000000000 0.6752935328 
0.5126582278 0.3333333333 0.6769598970 
0.5126582278 0.4666666667 0.6786258910 
0.5126582278 0.6000000000 0.6802913669 
0.5506329114 -0.6000000000 1.7372973858 
0.5506329114 -0.4666666667 1.7389628617 
0.5506329114 -0.3333333333 1.7406288557 
0.5506329114 -0.2000000000 1.7422952200 
0.5506329114 -0.0666666667 1.7439618064 
0.5506329114 0.0666666667 1.7456284669 
0.5506329114 0.2000000000 1.7472950533 
0.5506329114 0.3333333333 1.7489614176 
0.5506329114 0.4666666667 1.7506274116 
0.5506329114 0.6000000000 1.7522928875 
0.5886075949 -0.6000000000 3.3087309427 
0.5886075949 -0.4666666667 3.3103964186 
0.5886075949 -0.3333333333 3.3120624126 
0.5886075949 -0.2000000000 3.3137287768 
0.5886075949 -0.0666666667 3.3153953633 
0.5886075949 0.0666666667 3.3170620238 
0.5886075949 0.2000000000 3.3187286102 
0.5886075949 0.3333333333 3.3203949744 
0.5886075949 0.4666666667 3.3220609684 
0.5886075949 0.6000000000 3.3237264443 
0.6265822785 -0.6000000000 5.1556939990 
0.6265822785 -0.4666666667 5.1573594749 
0.6265822785 -0.3333333333 5.1590254689 
0.6265822785 -0.2000000000 5.1606918331 
0.6265822785 -0.0666666667 5.1623584196 
0.6265822785 0.0666666667 5.1640250800 
0.6265822785 0.2000000000 5.1656916665 
0.6265822785 0.3333333333 5.1673580307 
0.6265822785 0.4666666667 5.1690240247 
0.6265822785 0.6000000000 5.1706895006 
0.6645569620 -0.6000000000 7.0150257535 
0.6645569620 -0.4666666667 7.0166912294 
0.6645569620 -0.3333333333 7.0183572234 
0.6645569620 -0.2000000000 7.0200235876 
0.6645569620 -0.0666666667 7.0216901741 
0.6645569620 0.0666666667 7.0233568346 
0.6645569620 0.2000000000 7.0250234210 
0.6645569620 0.3333333333 7.0266897852 
0.6645569620 0.4666666667 7.0283557792 
0.6645569620 0.6000000000 7.0300212551 
0.7025316456 -0.6000000000 8.6218030761 
0.7025316456 -0.4666666667 8.6234685519 
0.7025316456 -0.3333333333 8.6251345460 
0.7025316456 -0.2000000000 8.6268009102 
0.7025316456 -0.0666666667 8.6284674966 
0.7025316456 0.0666666667 8.6301341571 
0.7025316456 0.2000000000 8.6318007435 
0.7025316456 0.3333333333 8.6334671078 
0.7025316456 0.4666666667 8.6351331018 
0.7025316456 0.6000000000 8.6367985777 
0.7405063291 -0.6000000000 9.7470875447 
0.7405063291 -0.4666666667 9.7487530205 
0.7405063291 -0.3333333333 9.7504190146 
0.7405063291 -0.2000000000 9.7520853788 
0.7405063291 -0.0666666667 9.7537519652 
0.7405063291 0.0666666667 9.7554186257 
0.7405063291 0.2000000000 9.7570852121 
0.7405063291 0.3333333333 9.7587515764 
0.7405063291 0.4666666667 9.7604175704 
0.7405063291 0.6000000000 9.7620830463 
0.7784810127 -0.6000000000 10.2305452743 
0.7784810127 -0.4666666667 10.2322107502 
0.7784810127 -0.3333333333 10.2338767442 
0.7784810127 -0.2000000000 10.2355431084 
0.7784810127 -0.0666666667 10.2372096948 
0.7784810127 0.0666666667 10.2388763553 
0.7784810127 0.2000000000 10.2405429418 
0.7784810127 0.3333333333 10.2422093060 
0.7784810127 0.4666666667 10.2438753000 
0.7784810127 0.6000000000 10.2455407759 
0.8164556962 -0.6000000000 10.0032917667 
0.8164556962 -0.4666666667 10.0049572425 
0.8164556962 -0.3333333333 10.0066232366 
0.8164556962 -0.2000000000 10.0082896008 
0.8164556962 -0.0666666667 10.0099561872 
0.8164556962 0.0666666667 10.0116228477 
0.8164556962 0.2000000000 10.0132894341 
0.8164556962 0.3333333333 10.0149557984 
0.8164556962 0.4666666667 10.0166217924 
0.8164556962 0.6000000000 10.0182872683 
0.8544303797 -0.6000000000 9.0977067789 
0.8544303797 -0.4666666667 9.0993722548 
0.8544303797 -0.3333333333 9.1010382488 
0.8544303797 -0.2000000000 9.1027046130 
0.8544303797 -0.0666666667 9.1043711994 
0.8544303797 0.0666666667 9.1060378599 
0.8544303797 0.2000000000 9.1077044463 
0.8544303797 0.3333333333 9.1093708106 
0.8544303797 0.4666666667 9.1110368046 
0.8544303797 0.6000000000 9.1127022805 
0.8924050633 -0.6000000000 7.6428207591 
0.8924050633 -0.4666666667 7.6444862350 
0.8924050633 -0.3333333333 7.6461522290 
0.8924050633 -0.2000000000 7.6478185932 
0.8924050633 -0.0666666667 7.6494851797 
0.8924050633 0.0666666667 7.6511518402 
0.8924050633 0.2000000000 7.6528184266 
0.8924050633 0.3333333333 7.6544847908 
0.8924050633 0.4666666667 7.6561507848 
0.8924050633 0.6000000000 7.6578162607 
0.9303797468 -0.6000000000 5.8459302038 
0.9303797468 -0.4666666667 5.8475956797 
0.9303797468 -0.3333333333 5.8492616737 
0.9303797468 -0.2000000000 5.8509280380 
0.9303797468 -0.0666666667 5.8525946244 
0.9303797468 0.0666666667 5.8542612849 
0.9303797468 0.2000000000 5.8559278713 
0.9303797468 0.3333333333 5.8575942355 
0.9303797468 0.4666666667 5.8592602296 
0.9303797468 0.6000000000 5.8609257054 
0.9683544304 -0.6000000000 3.9630614350 
0.9683544304 -0.4666666667 3.9647269109 
0.9683544304 -0.3333333333 3.9663929049 
0.9683544304 -0.2000000000 3.9680592692 
0.9683544304 -0.0666666667 3.9697258556 
0.9683544304 0.0666666667 3.9713925161 
0.9683544304 0.2000000000 3.9730591025 
0.9683544304 0.3333333333 3.9747254667 
0.9683544304 0.4666666667 3.9763914608 
0.9683544304 0.6000000000 3.9780569366 
1.0063291139 -0.6000000000 2.2624912068 
1.0063291139 -0.4666666667 2.2641566827 
1.0063291139 -0.3333333333 2.2658226767 
1.0063291139 -0.2000000000 2.2674890410 
1.0063291139 -0.0666666667 2.2691556274 
1.0063291139 0.0666666667 2.2708222879 
1.0063291139 0.2000000000 2.2724888743 
1.0063291139 0.3333333333 2.2741552386 
1.0063291139 0.4666666667 2.2758212326 
1.0063291139 0.6000000000 2.2774867085 
1.0443037975 -0.6000000000 0.9865218340 
1.0443037975 -0.4666666667 0.9881873099 
1.0443037975 -0.3333333333 0.9898533039 
1.0443037975 -0.2000000000 0.9915196682 
1.0443037975 -0.0666666667 0.9931862546 
1.0443037975 0.0666666667 0.9948529151 
1.0443037975 0.2000000000 0.9965195015 
1.0443037975 0.3333333333 0.9981858657 
1.0443037975 0.4666666667 0.9998518597 
1.0443037975 0.6000000000 1.0015173356 
1.0822784810 -0.6000000000 0.3169572358 
1.0822784810 -0.4666666667 0.3186227117 
1.0822784810 -0.3333333333 0.3202887057 
1.0822784810 -0.2000000000 0.3219550700 
1.0822784810 -0.0666666667 0.3236216564 
1.0822784810 0.0666666667 0.3252883169 
1.0822784810 0.2000000000 0.3269549033 
1.0822784810 0.3333333333 0.3286212676 
1.0822784810 0.4666666667 0.3302872616 
1.0822784810 0.6000000000 0.3319527375 
1.1202531646 -0.6000000000 0.3491989719 
1.1202531646 -0.4666666667 0.3508644478 
1.1202531646 -0.3333333333 0.3525304418 
1.1202531646 -0.2000000000 0.3541968061 
1.1202531646 -0.0666666667 0.3558633925 
1.1202531646 0.0666666667 0.3575300530 
1.1202531646 0.2000000000 0.3591966394 
1.1202531646 0.3333333333 0.3608630037 
1.1202531646 0.4666666667 0.3625289977 
1.1202531646 0.6000000000 0.3641944736 
1.1582278481 -0.6000000000 1.0786531436 
1.1582278481 -0.4666666667 1.0803186195 
1.1582278481 -0.3333333333 1.0819846136 
1.1582278481 -0.2000000000 1.0836509778 
1.1582278481 -0.0666666667 1.0853175642 
1.1582278481 0.0666666667 1.0869842247 
1.1582278481 0.2000000000 1.0886508111 
1.1582278481 0.3333333333 1.0903171754 
1.1582278481 0.4666666667 1.0919831694 
1.1582278481 0.6000000000 1.0936486453 
1.1962025316 -0.6000000000 2.4013849464 
1.1962025316 -0.4666666667 2.4030504223 
1.1962025316 -0.3333333333 2.4047164163 
1.1962025316 -0.2000000000 2.4063827806 
1.1962025316 -0.0666666667 2.4080493670 
1.1962025316 0.0666666667 2.4097160275 
1.1962025316 0.2000000000 2.4113826139 
1.1962025316 0.3333333333 2.4130489781 
1.1962025316 0.4666666667 2.4147149722 
1.1962025316 0.6000000000 2.4163804480 
1.2341772152 -0.6000000000 4.1289276105 
1.2341772152 -0.4666666667 4.1305930864 
1.2341772152 -0.3333333333 4.1322590804 
1.2341772152 -0.2000000000 4.1339254447 
1.2341772152 -0.0666666667 4.1355920311 
1.2341772152 0.0666666667 4.1372586916 
1.2341772152 0.2000000000 4.1389252780 
1.2341772152 0.3333333333 4.1405916423 
1.2341772152 0.4666666667 4.1422576363 
1.2341772152 0.6000000000 4.1439231122 
1.2721518987 -0.6000000000 6.0151357082 
1.2721518987 -0.4666666667 6.0168011841 
1.2721518987 -0.3333333333 6.0184671781 
1.2721518987 -0.2000000000 6.0201335424 
1.2721518987 -0.0666666667 6.0218001288 
1.2721518987 0.0666666667 6.0234667893 
1.2721518987 0.2000000000 6.0251333757 
1.2721518987 0.3333333333 6.0267997400 
1.2721518987 0.4666666667 6.0284657340 
1.2721518987 0.6000000000 6.0301312099 
1.3101265823 -0.6000000000 7.7912566878 
1.3101265823 -0.4666666667 7.7929221637 
1.3101265823 -0.3333333333 7.7945881577 
1.3101265823 -0.2000000000 7.7962545220 
1.3101265823 -0.0666666667 7.7979211084 
1.3101265823 0.0666666667 7.7995877689 
1.3101265823 0.2000000000 7.8012543553 
1.3101265823 0.3333333333 7.8029207195 
1.3101265823 0.4666666667 7.8045867135 
1.3101265823 0.6000000000 7.8062521894 
1.3481012658 -0.6000000000 9.2042235383 
1.3481012658 -0.4666666667 9.2058890142 
1.3481012658 -0.3333333333 9.2075550082 
1.3481012658 -0.2000000000 9.2092213725 
1.3481012658 -0.0666666667 9.2108879589 
1.3481012658 0.0666666667 9.2125546194 
1.3481012658 0.2000000000 9.2142212058 
1.3481012658 0.3333333333 9.2158875700 
1.3481012658 0.4666666667 9.2175535641 
1.3481012658 0.6000000000 9.2192190399 
1.3860759494 -0.6000000000 10.0527125315 
1.3860759494 -0.4666666667 10.0543780074 
1.3860759494 -0.3333333333 10.0560440014 
1.3860759494 -0.2000000000 10.0577103656 
1.3860759494 -0.0666666667 10.0593769521 
1.3860759494 0.0666666667 10.0610436126 
1.3860759494 0.2000000000 10.0627101990 
1.3860759494 0.3333333333 10.0643765632 
1.3860759494 0.4666666667 10.0660425572 
1.3860759494 0.6000000000 10.0677080331 
1.4240506329 -0.6000000000 10.2158284267 
1.4240506329 -0.4666666667 10.2174939025 
1.4240506329 -0.3333333333 10.2191598966 
1.4240506329 -0.2000000000 10.2208262608 
1.4240506329 -0.0666666667 10.2224928472 
1.4240506329 0.0666666667 10.2241595077 
1.4240506329 0.2000000000 10.2258260941 
1.4240506329 0.3333333333 10.2274924584 
1.4240506329 0.4666666667 10.2291584524 
1.4240506329 0.6000000000 10.2308239283 
1.4620253165 -0.6000000000 9.6703299849 
1.4620253165 -0.4666666667 9.6719954607 
1.4620253165 -0.3333333333 9.6736614548 
1.4620253165 -0.2000000000 9.6753278190 
1.4620253165 -0.0666666667 9.6769944054 
1.4620253165 0.0666666667 9.6786610659 
1.4620253165 0.2000000000 9.6803276523 
1.4620253165 0.3333333333 9.6819940166 
1.4620253165 0.4666666667 9.6836600106 
1.4620253165 0.6000000000 9.6853254865 
1.5000000000 -0.6000000000 8.4939414500 
1.5000000000 -0.4666666667 8.4956069259 
1.5000000000 -0.3333333333 8.4972729199 
1.5000000000 -0.2000000000 8.4989392841 
1.5000000000 -0.0666666667 8.5006058705 
1.5000000000 0.0666666667 8.5022725310 
1.5000000000 0.2000000000 8.5039391175 
1.5000000000 0.3333333333 8.5056054817 
1.5000000000 0.4666666667 8.5072714757 
1.5000000000 0.6000000000 8.5089369516 
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      


==> fig/reference.txt <==
t_set_tikz x_l_1_set_tikz x_l_2_set_tikz s_1_1_set_tikz s_2_1_set_tikz s_3_1_set_tikz s_4_1_set_tikz s_1_2_set_tikz s_2_2_set_tikz s_3_2_set_tikz s_4_2_set_tikz dataset_x1 dataset_x2 
0.0000000000 0.0000000000 0.4000000000 0.0100000000 0.0000000000 -0.0100000000 -0.0000000000 0.4000000000 0.3400000000 0.4000000000 0.4600000000 0.0773664579 0.1130884320 
0.0900000000 0.0359922245 0.3997408280 0.0445693113 0.0308508646 0.0274151377 0.0411335844 0.3688926685 0.3482783071 0.4305889875 0.4512033489 -1.0698939329 0.5538027558 
0.1700000000 0.0679476068 0.3990755563 0.0731812663 0.0594265266 0.0627139473 0.0764686870 0.3479490750 0.3676735992 0.4502020376 0.4304775134 0.5410689008 0.4019541732 
0.2500000000 0.0998334166 0.3980016661 0.1005407887 0.0898584668 0.0991260446 0.1098083665 0.3381519669 0.3937574340 0.4578513653 0.4022458982 -1.2722805622 -0.0243996133 
0.3300000000 0.1316170058 0.3965202570 0.1276382171 0.1224426263 0.1355957946 0.1407913854 0.3414739797 0.4203929894 0.4515665343 0.3726475246 -0.0404320340 -0.5407394136 
0.4100000000 0.1632658307 0.3946328458 0.1555001278 0.1569655244 0.1710315335 0.1695661370 0.3568310080 0.4412270628 0.4324346836 0.3480386288 0.6441325089 -0.5140190324 
0.4900000000 0.1947474856 0.3923413650 0.1849499963 0.1927451857 0.2045449748 0.1967497854 0.3803275659 0.4511263004 0.4043551641 0.3335564296 0.7907425362 0.2613270191 
0.5700000000 0.2260297361 0.3896481610 0.2164147925 0.2287779828 0.2356446797 0.2232814894 0.4061376412 0.4473378225 0.3731586807 0.3319584995 0.6986062360 -0.0418286693 
0.6500000000 0.2570805519 0.3865559913 0.2498212289 0.2639582135 0.2643398749 0.2502028903 0.4278219608 0.4301119295 0.3452900217 0.3430000530 -0.6441010799 -0.0547121674 
0.7300000000 0.2878681397 0.3830680220 0.2846051179 0.2973207948 0.2911311615 0.2784154846 0.4397839527 0.4026461527 0.3263520913 0.3634898913 0.3253597808 0.4576485808 
0.8100000000 0.3183609756 0.3791878245 0.3198317312 0.3282522282 0.3168902201 0.3084697230 0.4385353402 0.3703632913 0.3198403089 0.3880123577 0.0652475063 0.2203877501 
0.8900000000 0.3485278378 0.3749193719 0.3543999649 0.3566221643 0.3426557106 0.3404335112 0.4234853313 0.3396866089 0.3263534125 0.4101521349 -1.4680996855 0.0893445620 
0.9700000000 0.3783378379 0.3702670345 0.3872841763 0.3828058384 0.3693914994 0.3738698373 0.3970750377 0.3165890040 0.3434590314 0.4239450651 -0.2080112567 -0.3305263679 
1.0500000000 0.4077604531 0.3652355761 0.4177590394 0.4075923141 0.3977618667 0.4079285921 0.3642267421 0.3052440579 0.3662444102 0.4252270943 -0.3455926728 0.4627619399 
1.1300000000 0.4367655572 0.3598301484 0.4455566094 0.4319992798 0.4279745049 0.4415318346 0.3312324839 0.3070838349 0.3884278129 0.4125764619 -0.2592533215 0.2634051895 
1.2100000000 0.4653234515 0.3540562860 0.4709201026 0.4570362628 0.4597268005 0.4736106403 0.3043331537 0.3204763797 0.4037794184 0.3876361924 -1.0410666960 0.1234642574 
1.2900000000 0.4934048953 0.3479199010 0.4945422452 0.4834697841 0.4922675455 0.5033400066 0.2883092336 0.3410958016 0.4075305684 0.3547440003 0.6038725932 0.5724959459 
1.3700000000 0.5209811356 0.3414272763 0.5174021318 0.5116435379 0.5245601395 0.5303187334 0.2854016900 0.3629012997 0.3974528626 0.3199532530 -1.2423255833 0.4054131853 
1.4500000000 0.5480239368 0.3345850600 0.5405374703 0.5413942445 0.5555104032 0.5546536291 0.2948069062 0.3795038587 0.3743632138 0.2896662612 0.1863128201 0.5266618830 
1.5300000000 0.5745056093 0.3274002578 0.5648036977 0.5720822002 0.5842075209 0.5769290184 0.3128598031 0.3856117272 0.3419407124 0.2691887883 -1.0337180900 0.3214217446 
1.6100000000 0.6003990383 0.3198802263 0.5906744121 0.6027296274 0.6101236645 0.5980684491 0.3338637613 0.3782279833 0.3058966913 0.2615324693 0.3968147633 0.1213628150 
1.6900000000 0.6256777111 0.3120326654 0.6181282346 0.6322355617 0.6332271876 0.6191198605 0.3513797691 0.3573295244 0.2726855618 0.2667358064 -0.8834012274 -0.0003794575 
1.7700000000 0.6503157446 0.3038656104 0.6466476761 0.6596187158 0.6539838131 0.6410127734 0.3596834377 0.3258740212 0.2480477830 0.2818571995 1.1604194354 0.1418949001 
1.8500000000 0.6742879116 0.2953874235 0.6753302719 0.6842334375 0.6732455514 0.6643423857 0.3550605788 0.2891332619 0.2357142682 0.3016415851 -0.4163312551 -0.3151984012 
1.9300000000 0.6975696667 0.2866067857 0.7030868717 0.7059099574 0.6920524617 0.6892293760 0.3366485299 0.2535035556 0.2365650415 0.3197100157 1.0291636550 -0.1486122557 
2.0100000000 0.7201371715 0.2775326876 0.7288822769 0.7249872366 0.7113920661 0.7152871063 0.3066330783 0.2250620552 0.2484322969 0.3300033199 -0.3783976325 -0.4591079715 
2.0900000000 0.7419673187 0.2681744203 0.7519638418 0.7422309942 0.7319707955 0.7417036431 0.2697564738 0.2081952813 0.2665923668 0.3281535592 0.1276811210 0.5600250762 
2.1700000000 0.7630377561 0.2585415658 0.7720263813 0.7586554488 0.7540491310 0.7674200635 0.2322477219 0.2046098147 0.2848354097 0.3124733168 1.3641426257 0.0872932014 
2.2500000000 0.7833269096 0.2486439873 0.7892761163 0.7752890654 0.7773777030 0.7913647539 0.2004169217 0.2129487475 0.2968710529 0.2843392271 -1.4224176278 0.4583410330 
2.3300000000 0.8028140048 0.2384918191 0.8043792118 0.7929372580 0.8012487978 0.8126907516 0.1792313384 0.2291005772 0.2977522998 0.2478830610 -0.4633221061 0.1394716400 
2.4100000000 0.8214790886 0.2280954562 0.8183065433 0.8119956844 0.8246516339 0.8309624928 0.1711950307 0.2471307282 0.2849958816 0.2090601841 -0.0483573554 0.2904112218 
2.4900000000 0.8393030496 0.2174655434 0.8321097794 0.8323563335 0.8464963198 0.8462497656 0.1757852471 0.2606251646 0.2591458396 0.1743059221 0.7313459060 -0.4731499849 
2.5700000000 0.8562676376 0.2066129649 0.8466793946 0.8534276381 0.8658558805 0.8591076371 0.1895729680 0.2641424226 0.2236529617 0.1490835071 -0.8869338451 -0.5309765018 
2.6500000000 0.8723554823 0.1955488327 0.8625393069 0.8742640682 0.8821716578 0.8704468965 0.2070003476 0.2544458854 0.1840973179 0.1366517801 0.9209057586 -0.1680257086 
2.7300000000 0.8875501113 0.1842844757 0.8797245587 0.8937759226 0.8953756639 0.8813243000 0.2216393437 0.2312377912 0.1469296077 0.1373311602 0.8831150120 0.2632152042 
2.8100000000 0.9018359665 0.1728314275 0.8977696911 0.9109719068 0.9059022419 0.8927000263 0.2276470690 0.1972290798 0.1180157859 0.1484337751 0.7714206659 0.2142980320 
2.8900000000 0.9151984205 0.1612014149 0.9158104418 0.9251796744 0.9145863992 0.9052171666 0.2210889385 0.1575292869 0.1013138914 0.1648735429 -1.3742119128 0.5834277373 
2.9700000000 0.9276237913 0.1494063463 0.9327757863 0.9361944941 0.9224717962 0.9190530884 0.2008305633 0.1184943761 0.0979821292 0.1803183164 -0.5216701263 0.3851050349 
3.0500000000 0.9390993563 0.1374582985 0.9476269218 0.9443224422 0.9305717908 0.9338762704 0.1687968139 0.0862929054 0.1061197831 0.1886236917 0.0046409339 0.4817351502 
3.1300000000 0.9496133657 0.1253695055 0.9595891853 0.9503083642 0.9396375461 0.9489183672 0.1295394965 0.0655145878 0.1211995145 0.1852244232 -1.1018287801 0.4601513498 
3.2100000000 0.9591550540 0.1131523451 0.9683244911 0.9551648883 0.9499856168 0.9631452196 0.0892113513 0.0581357220 0.1370933388 0.1681689682 -0.2897901148 0.0856693505 
3.2900000000 0.9677146512 0.1008193265 0.9740053201 0.9599411395 0.9614239824 0.9754881630 0.0541782558 0.0630753135 0.1474603973 0.1385633395 0.8717389484 0.0717153364 
3.3700000000 0.9752833933 0.0883830778 0.9772735388 0.9654834279 0.9732932478 0.9850833587 0.0295832856 0.0764422051 0.1471828700 0.1003239505 -1.0052443065 0.5059962007 
3.4500000000 0.9818535304 0.0758563325 0.9790933594 0.9722420031 0.9846137014 0.9914650576 0.0181871690 0.0924173586 0.1335254960 0.0592953064 0.2385413050 0.5316133881 
3.5300000000 0.9874183352 0.0632519170 0.9805316744 0.9801675489 0.9943049960 0.9946691216 0.0197471988 0.1045718818 0.1067566352 0.0219319522 -0.0409681364 -0.5612459533 
3.6100000000 0.9919721100 0.0505827370 0.9825154147 0.9887208158 1.0014288053 0.9952234041 0.0310749721 0.1073229089 0.0700905019 -0.0061574349 1.4176366722 -0.0248002639 
3.6900000000 0.9955101920 0.0378617647 0.9856207713 0.9969932155 1.0053996126 0.9940271684 0.0467599061 0.0971982887 0.0289636234 -0.0214747593 1.0303206646 0.0491095083 
3.7700000000 0.9980289585 0.0251020253 0.9899419220 1.0039111214 1.0061159950 0.9921467956 0.0603950027 0.0736242445 -0.0101909520 -0.0234201938 0.8997232801 -0.3454756524 
3.8500000000 0.9995258306 0.0123165836 0.9950689306 1.0084777043 1.0039827306 0.9905739569 0.0660278257 0.0390579837 -0.0413946584 -0.0144248164 0.5292722453 0.5877756605 
3.9300000000 0.9999992756 -0.0004814692 1.0001798168 1.0099976457 0.9998187344 0.9900009055 0.0595087515 -0.0015647162 -0.0604716898 0.0006017779 -1.4108201817 0.3790666265 
4.0100000000 0.9994488087 -0.0132790290 1.0042259869 1.0082339421 0.9946716305 0.9906636753 0.0394317712 -0.0419420982 -0.0659898292 0.0153840403 -0.6384041054 -0.5879357441 
4.0900000000 0.9978749935 -0.0260629922 1.0061691180 1.0034613608 0.9895808691 0.9922886263 0.0074552115 -0.0758277390 -0.0595811959 0.0237017545 -0.8451087171 0.5187483664 
4.1700000000 0.9952794416 -0.0388202693 1.0052159559 0.9964044670 0.9853429272 0.9941544161 -0.0320701165 -0.0984393554 -0.0455704220 0.0207988169 -0.5785986301 0.3297062170 
4.2500000000 0.9916648105 -0.0515377977 1.0009979616 0.9880742269 0.9823316593 0.9952553940 -0.0730812990 -0.1075367044 -0.0299942965 0.0044611090 1.1630233501 -0.5545244692 
4.3300000000 0.9870348012 -0.0642025560 0.9936552022 0.9795401170 0.9804144003 0.9945294854 -0.1091706612 -0.1039249617 -0.0192344508 -0.0244801503 0.8256049121 -0.1072587095 
4.4100000000 0.9813941546 -0.0768015764 0.9838055275 0.9716892444 0.9789827816 0.9910990647 -0.1350310372 -0.0912698141 -0.0185721157 -0.0623333388 -0.2760114852 0.1684887652 
4.4900000000 0.9747486461 -0.0893219588 0.9724059962 0.9650269182 0.9770912959 0.9844703739 -0.1476523257 -0.0752660597 -0.0309915919 -0.1033778578 -0.8591938526 0.3373444878 
4.5700000000 0.9671050801 -0.1017508832 0.9605378701 0.9595637438 0.9736722901 0.9746464164 -0.1469989010 -0.0623476234 -0.0565028654 -0.1411541431 0.5887452606 -0.2706325590 
4.6500000000 0.9584712831 -0.1140756237 0.9491637691 0.9548147569 0.9677787970 0.9621278093 -0.1360147809 -0.0582305399 -0.0921364665 -0.1699207075 -0.2436130730 -0.2166061317 
4.7300000000 0.9488560952 -0.1262835607 0.9389118699 0.9499107911 0.9588003205 0.9478013992 -0.1199553850 -0.0666182090 -0.1326117364 -0.1859489124 -0.8628410681 0.4723190026 
4.8100000000 0.9382693616 -0.1383621943 0.9299359209 0.9437969077 0.9466028023 0.9327418155 -0.1051969177 -0.0883615501 -0.1715274709 -0.1883628386 -0.6363231717 -0.5594524309 
4.8900000000 0.9267219221 -0.1502991572 0.9218827082 0.9354730368 0.9315611360 0.9179708074 -0.0977924689 -0.1212638737 -0.2028058454 -0.1793344407 -0.4169725186 -0.4161340115 
4.9700000000 0.9142256004 -0.1620822268 0.9139743247 0.9242224429 0.9144768760 0.9042287579 -0.1021011717 -0.1605745730 -0.2220632820 -0.1635898807 0.2341306323 0.2878397792 
5.0500000000 0.9007931915 -0.1736993384 0.9051866450 0.9097763739 0.8963997380 0.8918100091 -0.1198002439 -0.2000600593 -0.2275984330 -0.1473386175 -0.7619737388 0.0997033501 
5.1300000000 0.8864384491 -0.1851385971 0.8944836666 0.8923776810 0.8783932316 0.8804992173 -0.1495032059 -0.2334099022 -0.2207739884 -0.1368672921 -0.4403135674 -0.3425608313 
5.2100000000 0.8711760712 -0.1963882900 0.8810547519 0.8727290259 0.8612973906 0.8696231166 -0.1870705624 -0.2556603741 -0.2057060177 -0.1371162060 -0.2190021347 0.5543400330 
5.2900000000 0.8550216852 -0.2074368985 0.8645011469 0.8518373790 0.8455422235 0.8582059913 -0.2265427355 -0.2643136687 -0.1883310615 -0.1505601283 -0.3393081548 -0.4690631178 
5.3700000000 0.8379918316 -0.2182731097 0.8449296197 0.8307899502 0.8310540435 0.8451937130 -0.2614843982 -0.2598998385 -0.1750618212 -0.1766463809 0.2367807281 0.0952405389 
5.4500000000 0.8201039476 -0.2288858283 0.8229320516 0.8105121893 0.8172758436 0.8296957060 -0.2864363783 -0.2458544522 -0.1713352784 -0.2119172044 -0.1777175653 -0.4360394529 
5.5300000000 0.8013763489 -0.2392641879 0.7994555885 0.7915625484 0.8032971092 0.8111901493 -0.2981469907 -0.2277396256 -0.1803813851 -0.2507887501 -0.3786098664 -0.4812192842 
5.6100000000 0.7818282107 -0.2493975618 0.7755926973 0.7740103867 0.7880637241 0.7896460348 -0.2963045060 -0.2119844814 -0.2024906175 -0.2868106421 0.3889301276 0.4293268011 
5.6900000000 0.7614795488 -0.2592755744 0.7523385718 0.7574246088 0.7706205259 0.7655344888 -0.2836052144 -0.2044297120 -0.2349459344 -0.3141214367 -0.9562946168 0.3921724329 
5.7800000000 0.7376564017 -0.2700705191 0.7277313157 0.7388781497 0.7475814877 0.7364346536 -0.2627400307 -0.2105200032 -0.2774010075 -0.3296210350 0.4872388014 -0.2916816076 
5.8600000000 0.7156767995 -0.2793726454 0.7074374764 0.7213436818 0.7239161225 0.7100099171 -0.2453713513 -0.2299367071 -0.3133739395 -0.3288085837 -0.8507066900 0.1607746047 
5.9400000000 0.6929644068 -0.2883887185 0.6882730173 0.7017956504 0.6976557962 0.6841331631 -0.2354012564 -0.2602403817 -0.3413761806 -0.3165370552 -0.9828932419 -0.3505027615 
6.0200000000 0.6695424790 -0.2971095067 0.6694593248 0.6795421333 0.6696256332 0.6595428248 -0.2371115812 -0.2966105815 -0.3571074323 -0.2976084320 -0.4215070859 -0.5064695526 
6.1000000000 0.6454349983 -0.3055260808 0.6499788731 0.6543430398 0.6408911236 0.6365269569 -0.2520778322 -0.3327893293 -0.3589743295 -0.2782628324 -0.8301988444 0.1142732647 
6.1800000000 0.6206666486 -0.3136298229 0.6288105904 0.6264697694 0.6125227067 0.6148635278 -0.2788110981 -0.3624934741 -0.3484485477 -0.2647661717 0.7835423956 -0.4872087295 
6.2600000000 0.5952627904 -0.3214124354 0.6051661858 0.5966494263 0.5853593950 0.5938761545 -0.3130926199 -0.3808328079 -0.3297322510 -0.2619920629 0.8428710186 -0.1922925567 
6.3400000000 0.5692494352 -0.3288659497 0.5786740162 0.5659061924 0.5598248541 0.5725926779 -0.3489254062 -0.3854134360 -0.3088064933 -0.2723184634 0.5317396151 0.0060115228 
6.4200000000 0.5426532182 -0.3359827340 0.5494689339 0.5353357036 0.5358375026 0.5499707328 -0.3798878217 -0.3768770280 -0.2920776464 -0.2950884401 -0.8532946335 0.1751904654 
6.5000000000 0.5155013718 -0.3427555013 0.5181678011 0.5058634180 0.5128349425 0.5251393257 -0.4005832245 -0.3587540773 -0.2849277782 -0.3267569254 -1.3320795046 0.2590871584 
6.5800000000 0.4878216970 -0.3491773170 0.4857361999 0.4780415794 0.4899071942 0.4976018147 -0.4078580231 -0.3366643343 -0.2904966109 -0.3616902997 0.0313769988 -0.1337492483 
6.6600000000 0.4596425355 -0.3552416056 0.4532764555 0.4519306599 0.4660086155 0.4673544111 -0.4015128591 -0.3170451254 -0.3089703521 -0.3934380858 1.1236917266 -0.3256262864 
6.7400000000 0.4309927401 -0.3609421578 0.4217848759 0.4270920688 0.4402006043 0.4348934114 -0.3843461856 -0.3056949725 -0.3375381300 -0.4161893431 1.4254223183 0.3858696965 
6.8200000000 0.4019016459 -0.3662731368 0.3919330683 0.4026937702 0.4118702234 0.4011095216 -0.3615203909 -0.3064616713 -0.3710258826 -0.4260846023 -1.0825188020 -0.3771260690 
6.9000000000 0.3723990394 -0.3712290841 0.3639227482 0.3777049312 0.3808753306 0.3670931476 -0.3393937334 -0.3203713369 -0.4030644347 -0.4220868313 1.3480295358 -0.2085261849 
6.9800000000 0.3425151289 -0.3758049252 0.3374468520 0.3511356027 0.3475834058 0.3338946551 -0.3240820823 -0.3453952637 -0.4275277682 -0.4062145868 0.6646178324 -0.4049506159 
7.0600000000 0.3122805128 -0.3799959750 0.3117657322 0.3222672541 0.3127952934 0.3022937716 -0.3200755274 -0.3769072914 -0.4399164225 -0.3830846586 1.0650892659 0.1308462920 
7.1400000000 0.2817261488 -0.3837979421 0.2858812102 0.2908220526 0.2775710874 0.2726302451 -0.3292225196 -0.4087283102 -0.4383733646 -0.3588675739 0.8247763535 -0.5771982462 
7.2200000000 0.2508833218 -0.3872069336 0.2587691391 0.2570326215 0.2429975045 0.2447340222 -0.3503111358 -0.4345218372 -0.4241027314 -0.3398920300 1.0262662756 0.3185590897 
7.3000000000 0.2197836122 -0.3902194590 0.2296179106 0.2215965036 0.2099493138 0.2179707209 -0.3793421109 -0.4492252494 -0.4010968072 -0.3312136687 1.0437447609 0.3218931914 
7.3800000000 0.1884588634 -0.3928324339 0.1980189916 0.1855256146 0.1788987352 0.1913921122 -0.4104319265 -0.4501932032 -0.3752329412 -0.3354716645 0.2790376007 0.0510985296 
7.4600000000 0.1569411492 -0.3950431826 0.1640664212 0.1499247043 0.1498158772 0.1639575941 -0.4371418520 -0.4377948146 -0.3529445132 -0.3522915506 -0.1233541637 0.5052623486 
7.5400000000 0.1252627410 -0.3968494416 0.1283427729 0.1157488877 0.1221827090 0.1347765942 -0.4539325610 -0.4153296333 -0.3397663223 -0.3783692500 1.0949822542 -0.5742465182 
7.6200000000 0.0934560746 -0.3982493615 0.0917947480 0.0835950405 0.0951174012 0.1033171087 -0.4574155662 -0.3882814019 -0.3390831568 -0.4082173211 1.0262001230 0.3281704438 
7.7000000000 0.0615537174 -0.3992415088 0.0555265090 0.0535741963 0.0675809259 0.0695332386 -0.4471186358 -0.3630782580 -0.3513643818 -0.4354047597 -1.2991173883 -0.5944129580 
7.7800000000 0.0295883346 -0.3998248678 0.0205574546 0.0252937792 0.0386192146 0.0338828900 -0.4255922002 -0.3456395876 -0.3740575353 -0.4540101479 1.1417108478 -0.3552474081 
7.8600000000 -0.0024073441 -0.3999988409 -0.0124008251 -0.0020463206 0.0075861369 -0.0027683676 -0.3978327000 -0.3400379551 -0.4021649819 -0.4599597268 -0.0948318566 -0.3651228966 
7.9400000000 -0.0344005579 -0.3997632503 -0.0430980116 -0.0294655505 -0.0257031041 -0.0393355653 -0.3701532058 -0.3475785277 -0.4293732947 -0.4519479728 0.4934360742 -0.3516531509 
8.0200000000 -0.0663585485 -0.3991183369 -0.0717942622 -0.0579649189 -0.0609228348 -0.0747521780 -0.3487565597 -0.3665040549 -0.4494801142 -0.4317326190 0.0600854416 -0.2416990292 
8.1000000000 -0.0982485937 -0.3980647613 -0.0991940408 -0.0882933876 -0.0973031466 -0.1082037999 -0.3383335243 -0.3923920787 -0.4577959983 -0.4037374439 -1.3696696807 -0.0648202167 
8.1800000000 -0.1300380410 -0.3966036022 -0.1262795409 -0.1207712359 -0.1337965411 -0.1393048461 -0.3410027715 -0.4191546029 -0.4522044328 -0.3740526015 0.2324311847 0.1734916782 
8.2600000000 -0.1616943407 -0.3947363556 -0.1540813526 -0.1552103287 -0.1693073289 -0.1681783527 -0.3558322836 -0.4404142845 -0.4336404276 -0.3490584267 0.5262854313 -0.2184690116 
8.3400000000 -0.1931850795 -0.3924649335 -0.1834382160 -0.1909493132 -0.2029319431 -0.1954208459 -0.3790503355 -0.4509461147 -0.4058795314 -0.3339837522 0.4738124272 0.4157250379 
8.4200000000 -0.2244780137 -0.3897916616 -0.2148001649 -0.2269957990 -0.2341558625 -0.2219602285 -0.4048983729 -0.4478587544 -0.3746849502 -0.3317245687 0.6828784341 -0.5687220004 
8.5000000000 -0.2555411020 -0.3867192770 -0.2481195601 -0.2622433938 -0.2629626440 -0.2488388103 -0.4269330276 -0.4312485288 -0.3465055265 -0.3421900252 -1.1806441074 -0.4013770262 
8.5800000000 -0.2863425386 -0.3832509258 -0.2828546473 -0.2957145509 -0.2898304299 -0.2769705263 -0.4394829995 -0.4041782735 -0.3270188520 -0.3623235781 1.4850967348 0.0198770870 
8.6600000000 -0.3168507854 -0.3793901590 -0.3180848436 -0.3267743483 -0.3156167271 -0.3069272225 -0.4389315363 -0.3719858095 -0.3198487817 -0.3867945085 -0.7532797977 0.4095668430 
8.7400000000 -0.3470346047 -0.3751409299 -0.3527117028 -0.3552668922 -0.3413575066 -0.3388023172 -0.4245346549 -0.3410783414 -0.3257472050 -0.4092035185 0.2667780099 -0.4228287659 
8.8200000000 -0.3768630908 -0.3705075893 -0.3857001470 -0.3815435224 -0.3680260347 -0.3721826593 -0.3985901785 -0.3174852526 -0.3424250001 -0.4235299259 -1.2067192154 -0.1944532013 
8.9000000000 -0.4063057021 -0.3654948813 -0.4163054519 -0.4063764527 -0.3963059524 -0.4062349516 -0.3659193844 -0.3054963830 -0.3650703781 -0.4254933795 0.8033614821 0.5763375221 
8.9800000000 -0.4353322919 -0.3601079384 -0.4442346903 -0.4307773711 -0.4264298936 -0.4398872127 -0.3327784134 -0.3066935483 -0.3874374634 -0.4135223285 -0.8510878034 -0.2678428172 
9.0600000000 -0.4639131394 -0.3543522765 -0.4697061540 -0.4557620056 -0.4581201249 -0.4720642733 -0.3054454736 -0.3195941892 -0.4032590794 -0.3891103638 -0.5885950852 0.2326591474 
9.1400000000 -0.4920189805 -0.3482337888 -0.4933933311 -0.4821138727 -0.4906446298 -0.5019240883 -0.2888031421 -0.3399876850 -0.4076644355 -0.3564798926 -0.8737961826 -0.4074811395 
9.2200000000 -0.5196210370 -0.3417587401 -0.5162661066 -0.5102006102 -0.5229759675 -0.5290414639 -0.2852361792 -0.3618883230 -0.3982813011 -0.3216291573 -1.1569441030 0.5374097551 
9.3000000000 -0.5466910471 -0.3349337604 -0.5393650838 -0.5398844133 -0.5540170103 -0.5534976808 -0.2940939580 -0.3788895397 -0.3757735628 -0.2909779810 1.4225685773 0.5390380990 
9.3800000000 -0.5732012932 -0.3277658377 -0.5635600393 -0.5705468209 -0.5828425471 -0.5758557655 -0.3118390039 -0.3856133611 -0.3436926716 -0.2699183143 -0.6914655749 -0.3251013058 
9.4600000000 -0.5991246314 -0.3202623115 -0.5893471081 -0.6012222582 -0.6089021547 -0.5970270046 -0.3328480724 -0.3789274513 -0.3076765506 -0.2615971718 -0.3565876739 0.5581614240 
9.5400000000 -0.6244345182 -0.3124308647 -0.6167305451 -0.6308101592 -0.6321384914 -0.6180588773 -0.3506847106 -0.3586547035 -0.2741770188 -0.2662070258 -0.7490101824 -0.0777360111 
9.6200000000 -0.6491050387 -0.3042795159 -0.6452157919 -0.6583177343 -0.6529942855 -0.6398923432 -0.3595556892 -0.3276149968 -0.2490033426 -0.2809440350 1.1289722624 -0.2037509847 
9.7000000000 -0.6731109323 -0.2958166115 -0.6739154211 -0.6830785197 -0.6723064436 -0.6631433450 -0.3556221357 -0.2909896789 -0.2360110873 -0.3006435441 0.8273714855 0.3010511250 
9.7800000000 -0.6964276192 -0.2870508167 -0.7017440209 -0.7048973224 -0.6911112175 -0.6879579160 -0.3378690361 -0.2551524064 -0.2362325974 -0.3189492271 -1.1971483633 -0.5227584824 
9.8600000000 -0.7190312250 -0.2779911070 -0.7276579789 -0.7240888052 -0.7104044711 -0.7139736449 -0.3083365879 -0.2262305836 -0.2476456262 -0.3297516305 -0.6830251646 0.1113227403 
9.9400000000 -0.7408986057 -0.2686467587 -0.7508859778 -0.7414009983 -0.7309112336 -0.7403962131 -0.2716611143 -0.2087225261 -0.2656324031 -0.3285709914 0.7109361090 -0.3706763002 
10.0200000000 -0.7620073709 -0.2590273396 -0.7710981137 -0.7578410302 -0.7529166282 -0.7661737117 -0.2340292950 -0.2044828828 -0.2840253842 -0.3135717964 1.1879707596 0.3610520318 
10.1000000000 -0.7823359072 -0.2491426991 -0.7884754205 -0.7744424684 -0.7761963939 -0.7902293461 -0.2017820662 -0.2123056193 -0.2965033321 -0.2859797789 -0.3781990478 0.3690420573 
10.1800000000 -0.8018633999 -0.2390029583 -0.8036640913 -0.7920268603 -0.8000627084 -0.8116999394 -0.1799837210 -0.2281988096 -0.2980221956 -0.2498071070 -0.1516322818 0.2479142088 
10.2600000000 -0.8205698545 -0.2286184993 -0.8176247496 -0.8110133721 -0.8235149595 -0.8301263370 -0.1712796046 -0.2462891290 -0.2859573940 -0.2109478696 -1.4473447229 0.3936551411 
10.3400000000 -0.8384361173 -0.2179999549 -0.8314108396 -0.8313195540 -0.8454613950 -0.8455526806 -0.1753005753 -0.2601516213 -0.2606993346 -0.1758482886 0.6335093176 -0.3392454556 
10.4200000000 -0.8554438948 -0.2071581977 -0.8459262284 -0.8523756662 -0.8649615611 -0.8585121233 -0.1887488264 -0.2642641961 -0.2255675689 -0.1500521993 0.6383281326 0.4892155673 
10.5000000000 -0.8715757724 -0.1961043285 -0.8617168066 -0.8732493294 -0.8814347382 -0.8699022154 -0.2061456706 -0.2552581234 -0.1860629865 -0.1369505336 -0.2606701117 0.5431990072 
10.5800000000 -0.8868152326 -0.1848496657 -0.8788431938 -0.8928523343 -0.8947872715 -0.8807781310 -0.2210722757 -0.2326818988 -0.1486270557 -0.1370174326 -0.3563689895 0.2689458615 
10.6600000000 -0.9011466716 -0.1734057329 -0.8968633214 -0.9101828716 -0.9054300217 -0.8921104715 -0.2276229333 -0.1991058338 -0.1191885326 -0.1477056320 -1.1819985361 0.5971594179 
10.7400000000 -0.9145554150 -0.1617842479 -0.9149288342 -0.9245484405 -0.9141819958 -0.9045623895 -0.2217424007 -0.1595437328 -0.1018260950 -0.1640247629 1.1526266831 -0.4296461167 
10.8200000000 -0.9270277337 -0.1499971099 -0.9319735256 -0.9357190593 -0.9220819417 -0.9183364080 -0.2021450638 -0.1203223580 -0.0978491559 -0.1796718617 -0.6433984757 0.2124552790 
10.9000000000 -0.9385508569 -0.1380563879 -0.9469512225 -0.9439761549 -0.9301504913 -0.9331255589 -0.1706081759 -0.0876541945 -0.1055046000 -0.1884585813 -0.2612012623 0.2877428839 
10.9800000000 -0.9491129861 -0.1259743083 -0.9590693573 -0.9500460839 -0.9391566148 -0.9481798882 -0.1315728956 -0.0662360808 -0.1203757210 -0.1857125358 -0.2080017305 0.2099011346 
11.0600000000 -0.9587033065 -0.1137632420 -0.9679654424 -0.9549333146 -0.9494411705 -0.9624732983 -0.0911432911 -0.0581904265 -0.1363831929 -0.1693360575 -0.2328095235 0.4785507646 
11.1400000000 -0.9673119984 -0.1014356921 -0.9737865623 -0.9596909733 -0.9608374346 -0.9749330235 -0.0557095416 -0.0625883092 -0.1471618426 -0.1402830750 -0.2662887492 0.2780407689 
11.2200000000 -0.9749302475 -0.0890042809 -0.9771539220 -0.9651806182 -0.9727065729 -0.9846798768 -0.0305065051 -0.0756622336 -0.1475020567 -0.1023463282 0.6667008953 0.5408206586 
11.3000000000 -0.9815502531 -0.0764817371 -0.9790204653 -0.9718755348 -0.9840800408 -0.9912249714 -0.0184334273 -0.0916604635 -0.1345300468 -0.0613030106 -1.3769581446 0.1191741301 
11.3800000000 -0.9871652370 -0.0638808826 -0.9804537447 -0.9797520143 -0.9938767294 -0.9945784597 -0.0194015464 -0.1041498366 -0.1083602189 -0.0236119287 -0.6860391265 -0.2016846359 
11.4700000000 -0.9922736607 -0.0496273832 -0.9827057509 -0.9893658950 -1.0018415705 -0.9951814264 -0.0321807889 -0.1070348422 -0.0670739774 0.0077800758 0.0083838103 0.1729799972 
11.5500000000 -0.9957351731 -0.0369030408 -0.9859057400 -0.9975742612 -1.0055646062 -0.9938960850 -0.0479375694 -0.0958796394 -0.0258685122 0.0220735578 0.5225249691 -0.5636862273 
11.6300000000 -0.9981771396 -0.0241409129 -0.9903077349 -1.0043474289 -1.0060465443 -0.9920068503 -0.0611626488 -0.0713573409 0.0128808229 0.0230755151 -0.8150718473 0.1601136639 
11.7100000000 -0.9995970600 -0.0113540669 -0.9954662491 -1.0087040025 -1.0037278708 -0.9904901175 -0.0659957219 -0.0361389321 0.0432875880 0.0134307983 1.3067349663 -0.4069457406 
11.7900000000 -0.9999934803 0.0014444047 -1.0005348684 -1.0099788145 -0.9994520922 -0.9900081461 -0.0584676004 0.0046927334 0.0613564099 -0.0018039240 -0.8827992235 -0.1799879746 
11.8700000000 -0.9993659946 0.0142413974 -1.0044572226 -1.0079729336 -0.9942747667 -0.9907590557 -0.0374002364 0.0447887648 0.0658830312 -0.0163059701 -0.4125043015 -0.3865387513 
11.9500000000 -0.9977152456 0.0270238081 -1.0062056440 -1.0029985337 -0.9892248471 -0.9924319574 -0.0046759207 0.0779661990 0.0587235369 -0.0239185828 0.0034038526 0.0109617074 
12.0300000000 -0.9950429232 0.0397785488 -1.0050135760 -0.9958084838 -0.9850722705 -0.9942773627 0.0351851855 0.0996024655 0.0443719121 -0.0200453679 -0.0114135543 -0.2857882250 
12.1100000000 -0.9913517639 0.0524925597 -1.0005492022 -0.9874265724 -0.9821543256 -0.9952769554 0.0760437088 0.1076771897 0.0289414107 -0.0026920702 -0.3430768424 0.0766449720 
12.1900000000 -0.9866455470 0.0651528229 -0.9929910564 -0.9789167366 -0.9803000376 -0.9943743574 0.1115256854 0.1032258792 0.0187799604 0.0270797665 0.7116179772 0.4049335357 
12.2700000000 -0.9809290913 0.0777463752 -0.9829885222 -0.9711434516 -0.9788696604 -0.9907147310 0.1364602134 0.0901029607 0.0190325370 0.0653897898 1.2253459137 0.1712245869 
12.3500000000 -0.9742082499 0.0902603221 -0.9715161500 -0.9645774348 -0.9769003497 -0.9838390649 0.1480452123 0.0741077229 0.0324754319 0.1064129214 0.4429403757 -0.1771896398 
12.4300000000 -0.9664899043 0.1026818503 -0.9596547156 -0.9591905759 -0.9733250931 -0.9737892327 0.1464778206 0.0616707178 0.0588858800 0.1436929828 -0.1005601793 -0.5089746116 
12.5100000000 -0.9577819576 0.1149982412 -0.9483485020 -0.9544638382 -0.9672154131 -0.9611000770 0.1349069575 0.0583975079 0.0950895249 0.1715989746 -0.0343231761 -0.3233758233 
12.5900000000 -0.9480933258 0.1271968840 -0.9381936602 -0.9495063441 -0.9579929914 -0.9466803075 0.1187187743 0.0677988903 0.1356749937 0.1865948777 -1.4824396702 -0.3495508407 
12.6700000000 -0.9374339293 0.1392652883 -0.9293054785 -0.9432587287 -0.9455623800 -0.9316091298 0.1043164915 0.0904945839 0.1742140851 0.1880359926 0.3008849727 0.2879119376 
12.7500000000 -0.9258146823 0.1511910971 -0.9212945589 -0.9347347992 -0.9303348058 -0.9168945655 0.0976703961 0.1240703565 0.2047117980 0.1783118376 0.4673118951 0.5115368002 
12.8300000000 -0.9132474820 0.1629620994 -0.9133572797 -0.9232468793 -0.9131376844 -0.9032480848 0.1029657162 0.1636208854 0.2229584826 0.1623033134 -0.0913538217 -0.4261010953 
12.9100000000 -0.8997451961 0.1745662428 -0.9044600995 -0.9085639084 -0.8950302928 -0.8909264839 0.1216539691 0.2028556630 0.2274785165 0.1462768226 -1.2165074142 0.3987909434 
12.9900000000 -0.8853216498 0.1859916456 -0.8935760428 -0.8909665586 -0.8770672567 -0.8796767410 0.1521221926 0.2355180038 0.2198610985 0.1364652874 -0.5891209929 0.2887497319 
13.0700000000 -0.8699916114 0.1972266092 -0.8799199175 -0.8711869101 -0.8600633053 -0.8687963127 0.1900548172 0.2567964455 0.2043984011 0.1376567729 0.1492336818 -0.5648008459 
13.1500000000 -0.8537707776 0.2082596300 -0.8631290987 -0.8502463165 -0.8444124565 -0.8572952388 0.2294063968 0.2644095565 0.1871128631 0.1521097034 -0.1935492183 -0.1394626135 
13.2300000000 -0.8366757572 0.2190794111 -0.8433490177 -0.8292281003 -0.8300024967 -0.8441234141 0.2637653527 0.2591189743 0.1743934695 0.1790398479 -0.6649808020 -0.2476263632 
13.3100000000 -0.8187240539 0.2296748741 -0.8212040292 -0.8090364472 -0.8162440785 -0.8284116605 0.2878005139 0.2445547260 0.1715492342 0.2147950221 0.1009531212 -0.3373619741 
13.3900000000 -0.7999340487 0.2400351700 -0.7976602392 -0.7901959898 -0.8022078582 -0.8096721075 0.2984635232 0.2263923131 0.1816068168 0.2536780269 -1.1656924456 0.0410449056 
13.4700000000 -0.7803249809 0.2501496909 -0.7738112906 -0.7727373700 -0.7868386712 -0.7879125918 0.2956753563 0.2110675494 0.2046240255 0.2892318325 -0.8117132534 0.2078956390 
13.5500000000 -0.7599169285 0.2600080804 -0.7506355176 -0.7561946427 -0.7691983394 -0.7636392144 0.2823417954 0.2043196150 0.2376743654 0.3156965458 0.1094797151 0.3887999665 
13.6300000000 -0.7387307876 0.2696002443 -0.7287793492 -0.7397151013 -0.7486822260 -0.7377464740 0.2636943625 0.2098916138 0.2755061262 0.3293088749 -1.2762791589 -0.1519291831 
13.7100000000 -0.7167882509 0.2789163612 -0.7084159111 -0.7222566992 -0.7251605908 -0.7113198027 0.2461056718 0.2286823223 0.3117270505 0.3291504001 -1.0107677550 -0.2584912576 
13.7900000000 -0.6941117857 0.2879468920 -0.6892107783 -0.7028284437 -0.6990127931 -0.6853951277 0.2356469441 0.2585408477 0.3402468400 0.3173529364 1.4384988928 0.1362202591 
13.8700000000 -0.6707246107 0.2966825904 -0.6704026132 -0.6807194252 -0.6710466082 -0.6607297962 0.2367137032 0.2947506052 0.3566514776 0.2986145756 0.1003947165 -0.1282062861 
13.9500000000 -0.6466506723 0.3051145118 -0.6509804593 -0.6556647138 -0.6423208852 -0.6376366308 0.2510302628 0.3310932340 0.3591987608 0.2791357895 1.3766804423 -0.3351384745 
14.0300000000 -0.6219146200 0.3132340225 -0.6299176158 -0.6279106236 -0.6139116243 -0.6159186165 0.2772580012 0.3612519972 0.3492100439 0.2652160479 0.6577997264 -0.2076276299 
14.1100000000 -0.5965417816 0.3210328090 -0.6064092278 -0.5981645895 -0.5866743354 -0.5949189737 0.3112959615 0.3802374862 0.3307696565 0.2618281318 0.8874140852 -0.2884468600 
14.1900000000 -0.5705581365 0.3285028859 -0.5800598901 -0.5674409777 -0.5610563829 -0.5736752953 0.3472058386 0.3855134074 0.3097999332 0.2714923644 0.7230633305 -0.1604888387 
14.2700000000 -0.5439902897 0.3356366046 -0.5509788579 -0.5368376738 -0.5370017215 -0.5511429057 0.3785523003 0.3775680136 0.2927209089 0.2937051956 -0.1295354564 0.3223341433 
14.3500000000 -0.5168654444 0.3424266607 -0.5197613398 -0.5072939351 -0.5139695490 -0.5264369537 0.3998557164 0.3598020331 0.2849976051 0.3250512884 0.6928516467 -0.4016249090 
14.4300000000 -0.4892113740 0.3488661019 -0.4873600949 -0.4793842297 -0.4910626532 -0.4990385184 0.4078289678 0.3377584269 0.2899032360 0.3599737768 1.2985623731 -0.5013435731 
14.5100000000 -0.4610563940 0.3549483346 -0.4548763482 -0.4531946490 -0.4672364398 -0.4689181389 0.4021188044 0.3178680597 0.3077778649 0.3920286095 0.6332128182 -0.2211629605 
14.5900000000 -0.4324293325 0.3606671313 -0.4233172731 -0.4283098211 -0.4415413918 -0.4365488439 0.3853841997 0.3059947751 0.3359500629 0.4153394875 -0.0899082158 -0.3738199456 
14.6700000000 -0.4033595011 0.3660166363 -0.3933748461 -0.4039132747 -0.4133441561 -0.4028057275 0.3626939949 0.3061087065 0.3693392777 0.4259245661 -1.4518938164 0.1268678242 
14.7500000000 -0.3738766648 0.3709913723 -0.3652760477 -0.3789785649 -0.3824772820 -0.3687747648 0.3403799718 0.3193876693 0.4016027728 0.4225950753 -0.6858692785 -0.4143124209 
14.8300000000 -0.3440110115 0.3755862455 -0.3387382590 -0.3525079569 -0.3492837641 -0.3355140662 0.3246045733 0.3439497303 0.4265679177 0.4072227608 0.0164585107 0.1526585493 
14.9100000000 -0.3137931210 0.3797965513 -0.3130399287 -0.3237647158 -0.3145463133 -0.3038215263 0.3199669829 0.3752773974 0.4396261196 0.3843157051 -1.2156117273 0.5561572758 
14.9900000000 -0.2832539338 0.3836179785 -0.2871905308 -0.2924464962 -0.2793173367 -0.2740613714 0.3284626040 0.4072375607 0.4387733530 0.3599983963 -0.0650635826 0.3780641322 
15.0700000000 -0.2524247193 0.3870466145 -0.2601613947 -0.2587606369 -0.2446880438 -0.2460888016 0.3490311085 0.4334666674 0.4250621204 0.3406265616 1.1165354722 -0.5253993597 
15.1500000000 -0.2213370439 0.3900789485 -0.2311252306 -0.2233843350 -0.2115488572 -0.2192897527 0.3777952015 0.4488080687 0.4023626955 0.3313498283 0.7766702411 0.3755270212 
15.2300000000 -0.1900227387 0.3927118758 -0.1996502070 -0.1873186948 -0.1803952704 -0.1927267826 0.4089361393 0.4504766858 0.3764876123 0.3349470658 -0.1635872427 -0.0996960214 
15.3100000000 -0.1585138669 0.3949427005 -0.1658047112 -0.1516696292 -0.1512230225 -0.1653581045 0.4360081261 0.4386877666 0.3538772748 0.3511976343 1.2981093185 -0.2426452944 
15.3900000000 -0.1268426906 0.3967691383 -0.1301491062 -0.1174051265 -0.1235362751 -0.1362802548 0.4533945229 0.4166076315 0.3401437536 0.3769306451 -0.5498398635 -0.5785721958 
15.4700000000 -0.0950416386 0.3981893192 -0.0936163418 -0.0851437333 -0.0964669354 -0.1049395439 0.4575767509 0.3896375385 0.3388018875 0.4067410999 1.0401261867 -0.2944339455 
15.5500000000 -0.0631432722 0.3992017890 -0.0573083947 -0.0550220529 -0.0689781498 -0.0712644916 0.4479291052 0.3641925237 0.3504744728 0.4342110543 0.6026654439 0.4822638868 
15.6300000000 -0.0311802527 0.3998055111 -0.0222545359 -0.0266711973 -0.0401059694 -0.0356893081 0.4268598434 0.3462512106 0.3727511787 0.4533598116 0.4537378965 0.3908269311 
15.7100000000 0.0008146927 0.3999998673 0.0108139460 0.0006924918 -0.0091845606 0.0009368936 0.3992666620 0.3400043473 0.4007330725 0.4599953872 -0.8330863397 -0.5371848131 
15.7900000000 0.0328088040 0.3997846585 0.0416216611 0.0280829655 0.0239959469 0.0375346425 0.3714296274 0.3469075159 0.4281396896 0.4526618011 1.2679807398 -0.1357239265 
15.8700000000 0.0647693219 0.3991601052 0.0704039876 0.0565079332 0.0591346562 0.0730307105 0.3495917733 0.3653521111 0.4487284371 0.4329680994 -0.5001402802 0.4233187645 
15.9500000000 0.0966635216 0.3981268468 0.0978465042 0.0867337406 0.0954805390 0.1065933027 0.3385481604 0.3910289511 0.4577055333 0.4052247425 -0.0725475487 0.2415009171 
16.0300000000 0.1284587464 0.3966859414 0.1249226799 0.1191048043 0.1319948129 0.1378126885 0.3405622886 0.4179023406 0.4528095942 0.3754695421     
16.1100000000 0.1601224406 0.3948388641 0.1526665119 0.1534584233 0.1675783694 0.1667864579 0.3548547604 0.4395744367 0.4348229679 0.3501032916     
16.1900000000 0.1916221835 0.3925875064 0.1819315081 0.1891542266 0.2013128588 0.1940901403 0.3777797652 0.4507315586 0.4073952476 0.3344434543     
16.2700000000 0.2229257220 0.3899341734 0.2131904910 0.2252116088 0.2326609529 0.2206398351 0.4036494946 0.4483455590 0.3762188522 0.3315227878     
16.3500000000 0.2540010040 0.3868815819 0.2464214785 0.2605241009 0.2615805294 0.2474779070 0.4260201636 0.4323587346 0.3477430001 0.3414044292     
16.4300000000 0.2848162112 0.3834328574 0.2811054409 0.2941022320 0.2885269814 0.2755301903 0.4391489828 0.4056974790 0.3277167320 0.3611682359     
16.5100000000 0.3153397914 0.3795915312 0.3163364481 0.3252900012 0.3143431347 0.3053895816 0.4392927901 0.3736115910 0.3198902723 0.3855714714     
16.5900000000 0.3455404913 0.3753615364 0.3510193204 0.3539060416 0.3400616622 0.3371749410 0.4255548381 0.3424885617 0.3251682347 0.4082345111     
16.6700000000 0.3753873879 0.3707472042 0.3841101184 0.3802775793 0.3666646574 0.3704971965 0.4000883528 0.3184108211 0.3414060556 0.4230835873     
16.7500000000 0.4048499206 0.3657532593 0.4148451269 0.4051595203 0.3948547144 0.4045403209 0.3676108573 0.3057820218 0.3638956613 0.4257244968     
16.8300000000 0.4338979224 0.3603848150 0.4429065863 0.4295569576 0.4248892585 0.4382388872 0.3343390264 0.3063328317 0.3864306036 0.4144367983     
16.9100000000 0.4625016506 0.3546473681 0.4684877226 0.4544912235 0.4565155786 0.4705120777 0.3065848056 0.3187309362 0.4027099306 0.3905638000     
16.9900000000 0.4906318175 0.3485467933 0.4922423846 0.4807623660 0.4890212505 0.5005012691 0.2893300841 0.3388833911 0.4077635026 0.3582101956     
17.0700000000 0.5182596204 0.3420893371 0.5151306780 0.5087617406 0.5213885628 0.5277575001 0.2851020587 0.3608629915 0.3990766155 0.3233156826     
17.1600000000 0.5487052150 0.3344063605 0.5411382921 0.5421675030 0.5562721378 0.5552429270 0.2951800885 0.3798078978 0.3736326325 0.2890048232     
17.2400000000 0.5751722452 0.3272129309 0.5654414437 0.5728675752 0.5849030466 0.5774769151 0.3133849113 0.3855977395 0.3410409505 0.2688281223     
17.3200000000 0.6010503493 0.3196844638 0.5913549292 0.6034996002 0.6107457693 0.5986010983 0.3343799694 0.3778569841 0.3049889583 0.2615119436     
17.4000000000 0.6263130303 0.3118286678 0.6188442550 0.6329626465 0.6337818056 0.6196634141 0.3517263651 0.3566413195 0.2719309706 0.2670160162     
17.4800000000 0.6509344216 0.3036535865 0.6473803101 0.6602815223 0.6544885330 0.6415873208 0.3597361908 0.3249782553 0.2475709823 0.2823289178     
17.5600000000 0.6748893128 0.2951675905 0.6760531305 0.6848213584 0.6737254952 0.6649572673 0.3547598637 0.2881846846 0.2355753173 0.3021504963     
17.6400000000 0.6981531764 0.2863793686 0.7037718885 0.7064254236 0.6925344643 0.6898809292 0.3360128519 0.2526670958 0.2367458853 0.3200916414     
17.7200000000 0.7207021921 0.2772979193 0.7295059128 0.7254450292 0.7118984715 0.7159593551 0.3057549414 0.2244755955 0.2488408972 0.3301202431     
17.8000000000 0.7425132718 0.2679325411 0.7525122707 0.7426547693 0.7325142729 0.7423717743 0.2687815261 0.2079385479 0.2670835561 0.3279265344     
17.8800000000 0.7635640827 0.2582928235 0.7724984846 0.7590722609 0.7546296809 0.7680559046 0.2313418921 0.2046864125 0.2852437548 0.3118992344     
17.9600000000 0.7838330708 0.2483886365 0.7896836100 0.7757231269 0.7779825315 0.7919430147 0.1997289729 0.2132854010 0.2970483000 0.2834918720     
18.0400000000 0.8032994823 0.2382301213 0.8047438777 0.7934043460 0.8018550869 0.8131946185 0.1788593036 0.2295637489 0.2976009389 0.2468964936     
18.1200000000 0.8219433853 0.2278276792 0.8186551888 0.8124994579 0.8252315818 0.8313873126 0.1711641151 0.2475568582 0.2844912434 0.2080985003     
18.2000000000 0.8397456900 0.2171919616 0.8324680675 0.8328873951 0.8470233126 0.8466039850 0.1760421919 0.2608576970 0.2583417312 0.1735262261     
18.2800000000 0.8566881686 0.2063338583 0.8470659366 0.8539655504 0.8663104007 0.8594107869 0.1899981488 0.2640672507 0.2226695677 0.1486004659     
18.3600000000 0.8727534734 0.1952644872 0.8629613540 0.8747818712 0.8825455928 0.8707250755 0.2074348742 0.2540172035 0.1830941002 0.1365117708     
18.4400000000 0.8879251548 0.1839951823 0.8801762665 0.8942461302 0.8956740431 0.8816041794 0.2219210347 0.2304885121 0.1460693299 0.1375018525     
18.5200000000 0.9021876785 0.1725374824 0.8982333487 0.9113726268 0.9061420083 0.8930027302 0.2276471725 0.1962634611 0.1174277924 0.1488115038     
18.6000000000 0.9155264408 0.1609031192 0.9162603883 0.9254994705 0.9147924934 0.9055534111 0.2207412974 0.1564994346 0.1010649411 0.1653068039     
18.6800000000 0.9279277841 0.1491040053 0.9331841292 0.9364348891 0.9226714390 0.9194206790 0.2001466357 0.1175659349 0.0980613750 0.1806420758     
18.7600000000 0.9393790104 0.1371522219 0.9479697657 0.9444974987 0.9307882550 0.9342605221 0.1678631517 0.0856076898 0.1064412922 0.1886967541     
18.8400000000 0.9498683946 0.1250600067 0.9598519623 0.9504414358 0.9398848269 0.9492953534 0.1284982539 0.0651586005 0.1216217594 0.1849614128     
18.9200000000 0.9593851966 0.1128397409 0.9685051890 0.9552832776 0.9502652043 0.9634871156 0.0882282268 0.0581197868 0.1374512550 0.1675596949     
19.0000000000 0.9679196720 0.1005039370 0.9741148782 0.9600698681 0.9617244659 0.9757694759 0.0534051137 0.0633327003 0.1476027604 0.1376751738     
19.0800000000 0.9754630823 0.0880652260 0.9773333227 0.9656395289 0.9735928419 0.9852866356 0.0291239057 0.0768437835 0.1470065462 0.0992866684     
19.1600000000 0.9820077035 0.0755363438 0.9791302849 0.9724306235 0.9848851222 0.9915847836 0.0180738635 0.0928008555 0.1329988240 0.0582718320     
19.2400000000 0.9875468347 0.0629301190 0.9805720829 0.9803807454 0.9945215866 0.9947129241 0.0199335828 0.1047786300 0.1059266552 0.0210816080     
19.3200000000 0.9920748043 0.0502594592 0.9825790839 0.9889393145 1.0015705246 0.9952102940 0.0314465208 0.1072337811 0.0690723976 -0.0067148626     
19.4000000000 0.9955869759 0.0375373382 0.9857164163 0.9971907383 1.0054575354 0.9939832134 0.0471599127 0.0967606956 0.0279147637 -0.0216860192     
19.4800000000 0.9980797534 0.0247767822 0.9900652013 1.0040603014 1.0060943055 0.9920992054 0.0606600701 0.0728640950 -0.0111065057 -0.0233105306     
19.5600000000 0.9995505845 0.0119908570 0.9952034099 1.0085562534 1.0038977590 0.9905449155 0.0660248708 0.0380739042 -0.0420431568 -0.0140921902     
19.6400000000 0.9999979631 -0.0008073459 1.0003006718 1.0099933804 0.9996952544 0.9900025458 0.0591651581 -0.0026235978 -0.0607798498 0.0010089061     
19.7200000000 0.9994214312 -0.0136047220 1.0043056078 1.0081475310 0.9945372546 0.9906953313 0.0387518771 -0.0429097817 -0.0659613212 0.0157003376     
19.8000000000 0.9978215791 -0.0263881682 1.0061833501 1.0033061743 0.9894598080 0.9923369838 0.0065194032 -0.0765587945 -0.0592957395 0.0237824582     
19.8800000000 0.9952000448 -0.0391445951 1.0051495651 0.9962035612 0.9852505245 0.9941965284 -0.0331234969 -0.0988417172 -0.0451656934 0.0205525269     
19.9600000000 0.9915595127 -0.0518609415 1.0008480897 0.9878551453 0.9822709357 0.9952638801 -0.0740871457 -0.1075924034 -0.0296347373 0.0038705205     
20.0400000000 0.9869037103 -0.0645241867 0.9934320312 0.9793286838 0.9803753893 0.9944787367 -0.1099743455 -0.1036941122 -0.0190740279 -0.0253542612     
20.1200000000 0.9812374047 -0.0771213648 0.9835300027 0.9715037520 0.9789448066 0.9909710573 -0.1355232808 -0.0908769530 -0.0187194488 -0.0633657766     
20.2000000000 0.9745663977 -0.0896395774 0.9721051224 0.9648740232 0.9770276730 0.9842587722 -0.1477938245 -0.0748719256 -0.0314853302 -0.1044072291     
20.2800000000 0.9668975199 -0.1020660069 0.9602386445 0.9594369986 0.9735563953 0.9743580412 -0.1468291348 -0.0621127544 -0.0573028790 -0.1420192593     
20.3600000000 0.9582386235 -0.1143879297 0.9488871215 0.9546961090 0.9675901256 0.9617811381 -0.1356430169 -0.0582789173 -0.0931328425 -0.1704969420     
20.4400000000 0.9485985746 -0.1265927292 0.9386679803 0.9497747111 0.9585291688 0.9474224381 -0.1195359102 -0.0670091635 -0.1336495483 -0.1861762950     
20.5200000000 0.9379872435 -0.1386679089 0.9297219721 0.9436162123 0.9462525149 0.9323582748 -0.1048940964 -0.0890762807 -0.1724417214 -0.1882595371     
20.6000000000 0.9264154955 -0.1506011048 0.9216835823 0.9352250924 0.9311474087 0.9176058986 -0.0977435233 -0.1222096256 -0.2034586862 -0.1789925839     
20.6800000000 0.9138951790 -0.1623800982 0.9137660844 0.9238943457 0.9140242735 0.9038960123 -0.1023850981 -0.1616055307 -0.2223750984 -0.1631546657     
20.7600000000 0.9004391136 -0.1739928287 0.9049420143 0.9093679369 0.8959362129 0.8915102903 -0.1204198890 -0.2010102330 -0.2275657683 -0.1469754244     
20.8400000000 0.8860610773 -0.1854274057 0.8941782720 0.8919015524 0.8779438826 0.8802206022 -0.1503845548 -0.2341305740 -0.2204702565 -0.1367242373     
20.9200000000 0.8707757919 -0.1966721212 0.8806727122 0.8722079122 0.8608788716 0.8693436715 -0.1880793994 -0.2560536430 -0.2052648430 -0.1372905994     
21.0000000000 0.8545989081 -0.2077154616 0.8640387495 0.8512989998 0.8451590667 0.8578988163 -0.2275149112 -0.2643545100 -0.1879160121 -0.1510764133     
21.0800000000 0.8375469897 -0.2185461196 0.8443962522 0.8302608657 0.8306977272 0.8448331138 -0.2622628639 -0.2596416945 -0.1748293754 -0.1774505448     
21.1600000000 0.8196374964 -0.2291530055 0.8223481771 0.8100118946 0.8169268157 0.8292630982 -0.2869066163 -0.2454170896 -0.1713993946 -0.2128889214     
21.2400000000 0.8008887659 -0.2395252587 0.7988482235 0.7910991701 0.8029293084 0.8106783618 -0.2982628336 -0.2272820039 -0.1807876837 -0.2517685135     
21.3200000000 0.7813199953 -0.2496522589 0.7749894130 0.7735789535 0.7876505776 0.7890610371 -0.2960985096 -0.2116687651 -0.2032060083 -0.2876357527     
21.4000000000 0.7609512213 -0.2595236371 0.7517613751 0.7570082876 0.7701410676 0.7648941550 -0.2831812392 -0.2043845596 -0.2358660350 -0.3146627145     
21.4800000000 0.7398032998 -0.2691292857 0.7298311881 0.7405496172 0.7497754114 0.7390569823 -0.2646513809 -0.2092966160 -0.2736071905 -0.3289619555     
21.5600000000 0.7178978843 -0.2784593695 0.7093973057 0.7231647775 0.7263984628 0.7126309910 -0.2468580097 -0.2274558984 -0.3100607292 -0.3294628406     
21.6400000000 0.6952574040 -0.2875043352 0.6901495757 0.7038545018 0.7003652324 0.6866603063 -0.2359217487 -0.2568573651 -0.3390869216 -0.3181513052     
21.7200000000 0.6719050410 -0.2962549215 0.6713443839 0.6818893118 0.6724656981 0.6619207702 -0.2363492967 -0.2928909790 -0.3561605464 -0.2996188641     
21.8000000000 0.6478647059 -0.3047021688 0.6519779343 0.6569796032 0.6437514776 0.6387498086 -0.2500127850 -0.3293815388 -0.3593915525 -0.2800227987     
21.8800000000 0.6231610140 -0.3128374276 0.6310184964 0.6293464784 0.6153035316 0.6169755496 -0.2757246411 -0.3599823221 -0.3499502141 -0.2656925331     
21.9600000000 0.5978192596 -0.3206523682 0.6076451253 0.5996773134 0.5879933939 0.5959612058 -0.3095040455 -0.3796075622 -0.3318006910 -0.2616971742     
22.0400000000 0.5718653906 -0.3281389889 0.5814388941 0.5689760947 0.5622918871 0.5747546864 -0.3454747641 -0.3855800099 -0.3108032136 -0.2706979678     
22.1200000000 0.5453259813 -0.3352896238 0.5524834137 0.5383423460 0.5381685490 0.5523096166 -0.3771914358 -0.3782342179 -0.2933878119 -0.2923450298     
22.2000000000 0.5182282059 -0.3420969515 0.5213519147 0.5087286036 0.5151044971 0.5277278082 -0.3990945652 -0.3608392042 -0.2850993379 -0.3233546988     
22.2800000000 0.4905998101 -0.3485540019 0.4889838054 0.4807312475 0.4922158148 0.5004683728 -0.4077653778 -0.3388579738 -0.2893426259 -0.3582500299     
22.3600000000 0.4624690830 -0.3546541633 0.4564785983 0.4544619553 0.4684595677 0.4704762106 -0.4026969293 -0.3187112553 -0.3066113974 -0.3905970714     
22.4400000000 0.4338648279 -0.3603911899 0.4248537736 0.4295288274 0.4428758822 0.4382008284 -0.3864071930 -0.3063248641 -0.3343751869 -0.4144575157     
22.5200000000 0.4048163332 -0.3657592074 0.3948212990 0.4051314400 0.4148113673 0.4045012264 -0.3638685667 -0.3057890025 -0.3676498482 -0.4257294124     
22.6000000000 0.3753533419 -0.3707527195 0.3666333071 0.3802483386 0.3840733767 0.3704583451 -0.3413827390 -0.3184325107 -0.4001227000 -0.4230729282     
22.6800000000 0.3455060216 -0.3753666131 0.3400318025 0.3538745893 0.3509802406 0.3371374538 -0.3251552067 -0.3425212990 -0.4255780196 -0.4082119273     
22.7600000000 0.3153049333 -0.3795961642 0.3143137591 0.3252556907 0.3162961074 0.3053541758 -0.3198916195 -0.3736491192 -0.4393007088 -0.3855432092     
22.8400000000 0.2847810003 -0.3834370419 0.2884968864 0.2940649752 0.2810651142 0.2754970253 -0.3277331924 -0.4057323586 -0.4391408914 -0.3611417252     
22.9300000000 0.2500946019 -0.3872885622 0.2580549753 0.2561470770 0.2421342284 0.2440421268 -0.3509737116 -0.4350508028 -0.4236034128 -0.3395263216     
23.0100000000 0.2189887669 -0.3902909520 0.2288444847 0.2206813469 0.2091330491 0.2172961869 -0.3801354720 -0.4494252587 -0.4004464320 -0.3311566453     
23.0900000000 0.1876587066 -0.3928937179 0.1971822764 0.1846088512 0.1781351367 0.1907085619 -0.4111928501 -0.4500351369 -0.3745945857 -0.3357522989     
23.1700000000 0.1561365001 -0.3950941950 0.1631754985 0.1490335077 0.1490975017 0.1632394925 -0.4377121497 -0.4373281853 -0.3524762403 -0.3528602047     
23.2500000000 0.1244544235 -0.3968901302 0.1274179653 0.1149036424 0.1214908817 0.1340052046 -0.4541948168 -0.4146713812 -0.3395854435 -0.3791088792     
23.3300000000 0.0926449165 -0.3982796845 0.0908632112 0.0828049202 0.0944266217 0.1024849127 -0.4573196621 -0.3875894530 -0.3392397070 -0.4089699161     
23.4100000000 0.0607405491 -0.3992614353 0.0546162802 0.0528352768 0.0668648180 0.0686458214 -0.4466930693 -0.3625158220 -0.3518298013 -0.4360070486     
23.4900000000 0.0287739888 -0.3998343772 0.0196913032 0.0245901122 0.0378566743 0.0329578653 -0.4249376368 -0.3453382640 -0.3747311177 -0.4543304905     
23.5700000000 -0.0032220337 -0.3999979237 -0.0132103567 -0.0027389159 0.0067662894 -0.0037051514 -0.3970992172 -0.3400679854 -0.4028966302 -0.4599278620     
23.6500000000 -0.0352147570 -0.3997519072 -0.0438512551 -0.0301738344 -0.0265782589 -0.0402556796 -0.3695063718 -0.3479329186 -0.4299974427 -0.4515708959     
23.7300000000 -0.0671714235 -0.3990965798 -0.0725041604 -0.0587119958 -0.0618386866 -0.0756308512 -0.3483400135 -0.3671001583 -0.4498531460 -0.4310930012     
23.8100000000 -0.0990593123 -0.3980326123 -0.0998830353 -0.0890932960 -0.0982355893 -0.1090253286 -0.3382365146 -0.3930902742 -0.4578287099 -0.4029749503     
23.8900000000 -0.1308457731 -0.3965610941 -0.1269743124 -0.1216255891 -0.1347172337 -0.1400659570 -0.3412399903 -0.4197898581 -0.4518821980 -0.3733323302     
23.9700000000 -0.1624982592 -0.3946835321 -0.1548066043 -0.1561077627 -0.1701899141 -0.1688887556 -0.3563405534 -0.4408334615 -0.4330265109 -0.3485336027     
24.0500000000 -0.1939843613 -0.3924018486 -0.1842109042 -0.1918678694 -0.2037578183 -0.1961008531 -0.3797028975 -0.4510425908 -0.4051007998 -0.3337611065     
24.1300000000 -0.2252718403 -0.3897183800 -0.2156254817 -0.2279077017 -0.2349181989 -0.2226359789 -0.4055335483 -0.4475965317 -0.3739032116 -0.3318402282     
24.2100000000 -0.2563286607 -0.3866358737 -0.2489895755 -0.2631211439 -0.2636677459 -0.2495361775 -0.4273907730 -0.4306703850 -0.3458809745 -0.3426013624     
24.2900000000 -0.2871230229 -0.3831574861 -0.2837499189 -0.2965369577 -0.2904961269 -0.2777090881 -0.4396410951 -0.4033961103 -0.3266738771 -0.3629188619     
24.3700000000 -0.3176233962 -0.3792867787 -0.3189786292 -0.3275311378 -0.3162681633 -0.3077156546 -0.4387332283 -0.3711553812 -0.3198403291 -0.3874181762     
24.4500000000 -0.3477985510 -0.3750277148 -0.3535758244 -0.3559608491 -0.3420212775 -0.3396362528 -0.4240015038 -0.3403640740 -0.3260539258 -0.4096913556     
24.5300000000 -0.3776175904 -0.3703846553 -0.3865111819 -0.3821896828 -0.3687239988 -0.3730454979 -0.3978172100 -0.3170231060 -0.3429521006 -0.4237462046     
24.6100000000 -0.4070499824 -0.3653623542 -0.4170498500 -0.4069985298 -0.3970501147 -0.4071014349 -0.3650536387 -0.3053631485 -0.3656710698 -0.4253615600     
24.6900000000 -0.4360655907 -0.3599659541 -0.4449116628 -0.4314022219 -0.4272195187 -0.4407289595 -0.3319857412 -0.3068895216 -0.3879461669 -0.4130423866     
24.7700000000 -0.4646347060 -0.3542009802 -0.4703276805 -0.4564133897 -0.4589417316 -0.4728560224 -0.3048730822 -0.3200431337 -0.4035288782 -0.3883588267     
24.8500000000 -0.4927280760 -0.3480733355 -0.4939812827 -0.4828069131 -0.4914748693 -0.5026492389 -0.2885463582 -0.3405540951 -0.4076003128 -0.3555925759     
24.9300000000 -0.5203169355 -0.3415892941 -0.5168471371 -0.5109382096 -0.5237867339 -0.5296956614 -0.2853169389 -0.3624080846 -0.3978616494 -0.3207705037     
25.0100000000 -0.5473730359 -0.3347554951 -0.5399644420 -0.5406564343 -0.5547816298 -0.5540896375 -0.2944558857 -0.3792070584 -0.3750551046 -0.2903039319     
25.0900000000 -0.5738686741 -0.3275789358 -0.5641957022 -0.5713322170 -0.5835416460 -0.5764051313 -0.3123601930 -0.3856167671 -0.3427976786 -0.2695411044     
25.1700000000 -0.5997767210 -0.3200669642 -0.5900255609 -0.6019936734 -0.6095278810 -0.5975597686 -0.3333686786 -0.3785739245 -0.3067652499 -0.2615600040     
25.2500000000 -0.6250706489 -0.3122272721 -0.6174451619 -0.6315399570 -0.6326961359 -0.6186013407 -0.3510431210 -0.3579801941 -0.2734114231 -0.2664743501     
25.3300000000 -0.6497245591 -0.3040678865 -0.6459481826 -0.6589840937 -0.6535009355 -0.6404650245 -0.3596250940 -0.3267261452 -0.2485106789 -0.2814096277     
25.4100000000 -0.6737132081 -0.2955971619 -0.6746394416 -0.6836702202 -0.6727869746 -0.6637561959 -0.3553392350 -0.2900397609 -0.2358550888 -0.3011545629     
25.4900000000 -0.6970120336 -0.2868237717 -0.7024315389 -0.7054161375 -0.6915925283 -0.6886079297 -0.3372483951 -0.2543067400 -0.2363991482 -0.3193408034     
25.5700000000 -0.7195971797 -0.2777566990 -0.7282850936 -0.7245489626 -0.7109092659 -0.7146453969 -0.3074673959 -0.2256292159 -0.2480460021 -0.3298841820     
25.6500000000 -0.7414455212 -0.2684052277 -0.7514382869 -0.7418258298 -0.7314527556 -0.7410652127 -0.2706870788 -0.2084486338 -0.2661233765 -0.3283618216     
25.7300000000 -0.7625346873 -0.2587789329 -0.7715738382 -0.7582575679 -0.7534955363 -0.7668118066 -0.2331162168 -0.2045440272 -0.2844416490 -0.3130138386     
25.8100000000 -0.7828430845 -0.2488876711 -0.7888856808 -0.7748752096 -0.7768004881 -0.7908109593 -0.2010804221 -0.2126320930 -0.2966949201 -0.2851432492     
25.8900000000 -0.8023499187 -0.2387415700 -0.8040302723 -0.7924921090 -0.8006695651 -0.8122077284 -0.1795947120 -0.2286594483 -0.2978884281 -0.2488236918     
25.9700000000 -0.8210352168 -0.2283510185 -0.8179735507 -0.8115154373 -0.8240968829 -0.8305549962 -0.1712323418 -0.2467210151 -0.2854696952 -0.2099810219     
26.0500000000 -0.8388798465 -0.2177266555 -0.8317681283 -0.8318496641 -0.8459915647 -0.8459100289 -0.1755455612 -0.2603969646 -0.2599077498 -0.1750563463     
26.1300000000 -0.8558655366 -0.2068793594 -0.8463110868 -0.8529138438 -0.8654199863 -0.8588172293 -0.1891692030 -0.2642060579 -0.2245895157 -0.1495526609     
26.2100000000 -0.8719748951 -0.1958202369 -0.8621371164 -0.8737688046 -0.8818126737 -0.8701809856 -0.2065836937 -0.2548469088 -0.1850567800 -0.1367935650     
26.2900000000 -0.8871914275 -0.1845606116 -0.8792937579 -0.8933254974 -0.8950890972 -0.8810573576 -0.2213650310 -0.2319466296 -0.1477561921 -0.1371745935     
26.3700000000 -0.9014995535 -0.1731120123 -0.8973269463 -0.9105874217 -0.9056721606 -0.8924116852 -0.2276392219 -0.1981476553 -0.1185848028 -0.1480763694     
26.4500000000 -0.9148846226 -0.1614861615 -0.9153801296 -0.9248723387 -0.9143891157 -0.9048969065 -0.2214124581 -0.1585131198 -0.1015598649 -0.1644592032     
26.5300000000 -0.9273329299 -0.1496949630 -0.9323845613 -0.9359631686 -0.9222812984 -0.9187026912 -0.2014763951 -0.1193851743 -0.0979135309 -0.1800047517     
26.6100000000 -0.9388317293 -0.1377504899 -0.9472977652 -0.9441539689 -0.9303656933 -0.9335094896 -0.1696839280 -0.0869542742 -0.1058170518 -0.1885467056     
26.6900000000 -0.9493692470 -0.1256649723 -0.9593362773 -0.9501806074 -0.9394022166 -0.9485578865 -0.1305331352 -0.0658627902 -0.1207968095 -0.1854671545     
26.7700000000 -0.9589346935 -0.1134507848 -0.9681500682 -0.9550517991 -0.9497193188 -0.9628175879 -0.0901534182 -0.0581585366 -0.1367481514 -0.1687430330     
26.8500000000 -0.9675182747 -0.1011204336 -0.9738992255 -0.9598186989 -0.9611373239 -0.9752178505 -0.0549229789 -0.0628347290 -0.1473178883 -0.1394061383     
26.9300000000 -0.9751112018 -0.0886865439 -0.9772155689 -0.9653351270 -0.9730068346 -0.9848872766 -0.0300300950 -0.0760603408 -0.1473429928 -0.1013127470     
27.0100000000 -0.9817057001 -0.0761618469 -0.9790578754 -0.9720626185 -0.9843535249 -0.9913487818 -0.0183033569 -0.0920487955 -0.1340203369 -0.0602748984     
27.0900000000 -0.9872950177 -0.0635591669 -0.9804934362 -0.9799643635 -0.9940965991 -0.9946256718 -0.0195752420 -0.1043686554 -0.1075430918 -0.0227496784     
27.1700000000 -0.9918734313 -0.0508914078 -0.9824553197 -0.9885120070 -1.0012915430 -0.9952348557 -0.0307228618 -0.1074000775 -0.0710599539 0.0056172619     
27.2500000000 -0.9954362533 -0.0381715404 -0.9855302004 -0.9968037748 -1.0053423063 -0.9940687318 -0.0463766693 -0.0976078581 -0.0299664115 0.0212647773     
27.3300000000 -0.9979798355 -0.0254125886 -0.9898247098 -1.0037672291 -1.0061349612 -0.9921924419 -0.0601369501 -0.0743433430 0.0093117728 0.0235181657     
27.4100000000 -0.9995015736 -0.0126276166 -0.9949405163 -1.0084008295 -1.0040626309 -0.9906023176 -0.0660231524 -0.0399939603 0.0407679191 0.0147387270     
27.4900000000 -0.9999999094 0.0001702850 -1.0000637658 -1.0099997055 -0.9999360530 -0.9900001133 -0.0598284917 0.0005534236 0.0601690617 -0.0002128536     
27.5700000000 -0.9994743326 0.0129680122 -1.0041486706 -1.0083146135 -0.9947999947 -0.9906340518 -0.0400736727 0.0410140398 0.0660096971 -0.0150780154     
27.6500000000 -0.9979253815 0.0257524613 -1.0061537531 -1.0036081538 -0.9896970099 -0.9922426092 -0.0083441723 0.0751226910 0.0598490950 -0.0236177683     
27.7300000000 -0.9953546420 0.0385105422 -1.0052773517 -0.9965955415 -0.9854319323 -0.9941137425 0.0310651452 0.0980468006 0.0459559392 -0.0210257162     
27.8100000000 -0.9917647463 0.0512291916 -1.0011391610 -0.9882833172 -0.9823903316 -0.9952461755 0.0721177666 0.1074756798 0.0303406167 -0.0050172966     
27.8900000000 -0.9871593702 0.0638953868 -0.9938667769 -0.9797424507 -0.9804519634 -0.9945762897 0.1083969037 0.1041398274 0.0193938700 0.0236509463     
27.9700000000 -0.9815432291 0.0764961588 -0.9840676859 -0.9718671184 -0.9790187723 -0.9912193398 0.1345528229 0.0916428994 0.0184394946 0.0613494181     
28.0500000000 -0.9749220735 0.0890186053 -0.9726930275 -0.9651736709 -0.9771511196 -0.9846704761 0.1475090210 0.0756443289 0.0305281896 0.1023928817     
28.1300000000 -0.9673026829 0.1014499046 -0.9608239211 -0.9596852264 -0.9737814448 -0.9749201395 0.1471546440 0.0625773333 0.0557451651 0.1403224758     
28.2100000000 -0.9586928589 0.1137773280 -0.9494286472 -0.9549279709 -0.9679570706 -0.9624577469 0.1363666559 0.0581920578 0.0911880001 0.1693625982     
28.2900000000 -0.9491014172 0.1259882534 -0.9391455616 -0.9500400007 -0.9590572728 -0.9481628337 0.1203567523 0.0662531197 0.1316197544 0.1857233870     
28.3700000000 -0.9385381785 0.1380701778 -0.9301408035 -0.9439681041 -0.9469355536 -0.9331082529 0.1054906242 0.0876859274 0.1706497314 0.1884544282     
28.4500000000 -0.9270139588 0.1500107304 -0.9220729563 -0.9357080081 -0.9319549612 -0.9183199094 0.0978464342 0.1203647156 0.2021750267 0.1796567453     
28.5300000000 -0.9145405577 0.1617976852 -0.9141726446 -0.9245337874 -0.9149084709 -0.9045473280 0.1018383069 0.1595902062 0.2217570634 0.1640051641     
28.6200000000 -0.8993893529 0.1748593912 -0.9042116697 -0.9081497902 -0.8945670362 -0.8906289157 0.1222967676 0.2037932917 0.2274220148 0.1459254907     
28.7000000000 -0.8849425409 0.1862800899 -0.8932652988 -0.8904861588 -0.8766197829 -0.8793989230 0.1530183824 0.2362166378 0.2195417974 0.1363435420     
28.7800000000 -0.8695896250 0.1975100541 -0.8795317964 -0.8706635096 -0.8596474536 -0.8685157403 0.1910667463 0.2571630824 0.2039533619 0.1378570258     
28.8600000000 -0.8533463253 0.2085377852 -0.8626608784 -0.8497077678 -0.8440317722 -0.8569848828 0.2303691301 0.2644251038 0.1867064403 0.1526504666     
28.9400000000 -0.8362292735 0.2193519919 -0.8428110247 -0.8287006249 -0.8296475223 -0.8437579222 0.2645238839 0.2588424992 0.1741800999 0.1798614845     
29.0200000000 -0.8182559960 0.2299416013 -0.8206174028 -0.8085388073 -0.8158945893 -0.8279731848 0.2882447341 0.2441100417 0.1716384685 0.2157731608     
29.1000000000 -0.7994448959 0.2402957705 -0.7970522563 -0.7897353503 -0.8018375356 -0.8091544415 0.2985530441 0.2259399327 0.1820384970 0.2546516084     
29.1800000000 -0.7798152341 0.2504038979 -0.7732093089 -0.7723077876 -0.7864211593 -0.7873226806 0.2954485768 0.2107683469 0.2053592190 0.2900394489     
29.2600000000 -0.7593871096 0.2602556336 -0.7500609051 -0.7557785214 -0.7687133141 -0.7629956978 0.2819071631 0.2042984065 0.2386041042 0.3162128608     
29.3400000000 -0.7381814391 0.2698408903 -0.7282427721 -0.7392872867 -0.7481201060 -0.7370755915 0.2632058047 0.2102088885 0.2764759759 0.3294728921     
29.4200000000 -0.7162199352 0.2791498535 -0.7079150455 -0.7217902859 -0.7245248250 -0.7106495846 0.2457277496 0.2293205150 0.3125719573 0.3289791920     
29.5000000000 -0.6935250848 0.2881729916 -0.6887309617 -0.7023009827 -0.6983192079 -0.6847491869 0.2355176043 0.2594082529 0.3408283789 0.3169377303     
29.5800000000 -0.6701201252 0.2969010657 -0.6699202893 -0.6801181283 -0.6703199612 -0.6601221221 0.2369130473 0.2957020499 0.3568890842 0.2981000816     
29.6600000000 -0.6460290212 0.3053251392 -0.6504686373 -0.6549894793 -0.6415894051 -0.6370685632 0.2515623908 0.3319628359 0.3590878875 0.2786874424     
29.7400000000 -0.6212764399 0.3134365863 -0.6293521098 -0.6271741985 -0.6132007700 -0.6153786814 0.2780500351 0.3618906057 0.3488231375 0.2649825669     
29.8200000000 -0.5958877259 0.3212271018 -0.6057742662 -0.5973898316 -0.5860011856 -0.5943856202 0.3122144676 0.3805463434 0.3302397359 0.2619078601     
29.9000000000 -0.5698888749 0.3286887087 -0.5793518270 -0.5666558366 -0.5604259227 -0.5731219132 0.3480869385 0.3854664216 0.3092904790 0.2719109958     
29.9800000000 -0.5433065074 0.3358137672 -0.5502071482 -0.5360690246 -0.5364058667 -0.5505439902 0.3792386640 0.3772176117 0.2923888704 0.2944099227     
30.0600000000 -0.5161678416 0.3425949817 -0.5189465561 -0.5065616589 -0.5133891271 -0.5257740243 0.4002320778 0.3592672685 0.2849578856 0.3259226949     
30.1400000000 -0.4885006650 0.3490254089 -0.4865294355 -0.4786968772 -0.4904718945 -0.4983044527 0.4078481354 0.3371980319 0.2902026824 0.3608527858     
30.2200000000 -0.4603333064 0.3550984645 -0.4540576508 -0.4525476692 -0.4666089620 -0.4681189436 0.4018122879 0.3174445311 0.3083846412 0.3927523980     
30.3000000000 -0.4316946067 0.3608079304 -0.4225328870 -0.4276867531 -0.4408563265 -0.4357024604 0.3848550522 0.3058376118 0.3367608086 0.4157782491     
30.3800000000 -0.4026138895 0.3661479605 -0.3926367472 -0.4032896351 -0.4125910318 -0.4019381439 0.3620934870 0.3062851068 0.3702024340 0.4260108141     
30.4600000000 -0.3731209308 0.3711130870 -0.3645833015 -0.3783275503 -0.3816585601 -0.3679143114 0.3398733704 0.3198873112 0.4023528036 0.4223388628     
30.5400000000 -0.3432459289 0.3756982262 -0.3380774035 -0.3518066733 -0.3484144543 -0.3346851845 0.3243337597 0.3446870737 0.4270626927 0.4067093787     
30.6200000000 -0.3130194732 0.3798986832 -0.3123881909 -0.3229995274 -0.3136507555 -0.3030394189 0.3200183578 0.3761109894 0.4397790087 0.3836863770     
30.7000000000 -0.2824725128 0.3837101572 -0.2865211499 -0.2916162833 -0.2784238758 -0.2733287424 0.3288475344 0.4080019793 0.4385727799 0.3594183350     
30.7800000000 -0.2516363253 0.3871287455 -0.2594498486 -0.2578772270 -0.2438228021 -0.2453954236 0.3496833352 0.4340098851 0.4245741557 0.3402476059     
30.8600000000 -0.2205424842 0.3901509477 -0.2303549581 -0.2224700100 -0.2107300103 -0.2186149584 0.3785857930 0.4490257912 0.4017161025 0.3312761043     
30.9400000000 -0.1892228269 0.3927736695 -0.1988165327 -0.1864013363 -0.1796291211 -0.1920443174 0.4097026127 0.4503359044 0.3758447264 0.3352114347     
31.0200000000 -0.1577094219 0.3949942254 -0.1649160847 -0.1507766006 -0.1505027591 -0.1646422432 0.4365911534 0.4382342021 0.3533972975 0.3517542487     
31.1000000000 -0.1260345362 0.3968103417 -0.1292253770 -0.1165572721 -0.1228436954 -0.1355118003 0.4536739264 0.4159553864 0.3399467570 0.3776652971     
31.1800000000 -0.0942306022 0.3982201589 -0.0926844586 -0.0843508532 -0.0957767459 -0.1041103512 0.4574986528 0.3889432971 0.3389416651 0.4074970208     
31.2600000000 -0.0623301843 0.3992222335 -0.0563965004 -0.0542808741 -0.0682638682 -0.0703794946 0.4475180950 0.3636201301 0.3509263720 0.4348243368     
31.3400000000 -0.0303659457 0.3998155393 -0.0213857944 -0.0259663001 -0.0393460971 -0.0347655914 0.4262134133 0.3459346313 0.3734176653 0.4536964474     
31.4200000000 0.0016293849 0.3999994690 0.0116263983 0.0013850014 -0.0083676285 0.0018737684 0.3985331679 0.3400173887 0.4014657701 0.4599815494     
31.5000000000 0.0336230472 0.3997738342 0.0423774961 0.0287898677 0.0248685983 0.0384562268 0.3707747570 0.3472471408 0.4287729114 0.4523005276     
31.5800000000 0.0655822825 0.3991388659 0.0711155725 0.0572526546 0.0600489924 0.0739119104 0.3491610985 0.3659391255 0.4491166333 0.4323386063     
31.6600000000 0.0974743672 0.3980952143 0.0985359187 0.0875308714 0.0964128157 0.1074178630 0.3384342396 0.3917259054 0.4577561890 0.4044645232     
31.7400000000 0.1292666466 0.3966439480 0.1256165381 0.1199566140 0.1329167552 0.1385766793 0.3407837521 0.4185445990 0.4525041438 0.3747432969     
31.8200000000 0.1609265684 0.3947865529 0.1533897615 0.1543541608 0.1684633753 0.1674989760 0.3553521073 0.4400073944 0.4342209984 0.3495657114     
31.9000000000 0.1924217154 0.3925249309 0.1827016049 0.1900723637 0.2021418258 0.1947710670 0.3784288208 0.4508455934 0.4066210410 0.3342042683     
31.9800000000 0.2237198393 0.3898613976 0.2140132690 0.2261245209 0.2334264096 0.2213151578 0.4042894870 0.4481008193 0.3754333082 0.3316219760     
32.0600000000 0.2547888937 0.3867986804 0.2472896470 0.2614041261 0.2622881404 0.2481736613 0.4264900745 0.4317941605 0.3471072862 0.3418032003     
32.1400000000 0.2855970665 0.3833399151 0.2820000493 0.2949277400 0.2891940837 0.2762663931 0.4393239559 0.4049220182 0.3273558743 0.3617578119     
32.2200000000 0.3161128129 0.3794886432 0.3172309876 0.3260501005 0.3149946382 0.3061755253 0.4391123689 0.3727795949 0.3198649175 0.3861976915     
32.3000000000 0.3463048874 0.3752488081 0.3518855352 0.3546028613 0.3407242396 0.3380069135 0.4250366513 0.3417649214 0.3254609649 0.4087326948     
32.3800000000 0.3761423760 0.3706247510 0.3849242137 0.3809256097 0.3673605382 0.3713591422 0.3993241536 0.3179337244 0.3419253485 0.4233157777     
32.4600000000 0.4055947276 0.3656212066 0.4155929708 0.4057821618 0.3955964843 0.4054072933 0.3667458121 0.3056317470 0.3644966011 0.4256106662     
32.5400000000 0.4346317856 0.3602432980 0.4435867299 0.4301810583 0.4256768414 0.4390825129 0.3335389342 0.3065136325 0.3869476618 0.4139729635     
32.6200000000 0.4632238187 0.3544965317 0.4691115556 0.4551408394 0.4573360818 0.4713067980 0.3059986560 0.3191701104 0.4029944075 0.3898229531     
32.7000000000 0.4913415511 0.3483867920 0.4928313923 0.4814531552 0.4898517099 0.5012299470 0.2890564167 0.3394477447 0.4077171673 0.3573258393     
32.7800000000 0.5189561926 0.3419203346 0.5157114189 0.5094972580 0.5222009663 0.5284151272 0.2851667271 0.3613889768 0.3986739422 0.3224516924     
32.8600000000 0.5460394684 0.3351037807 0.5387934316 0.5391478104 0.5532855052 0.5529311264 0.2937538325 0.3785800016 0.3764537289 0.2916275598     
32.9400000000 0.5725636474 0.3279441098 0.5629540254 0.5697968507 0.5821732695 0.5753304442 0.3113433291 0.3856018420 0.3445448905 0.2702863776     
33.0200000000 0.5985015713 0.3204486528 0.5887002363 0.6004849600 0.6083029064 0.5965181827 0.3323489846 0.3792566633 0.3085483209 0.2616406422     
33.1000000000 0.6238266819 0.3126250843 0.6160488351 0.6301119900 0.6316045288 0.6175413739 0.3503369329 0.3592921656 0.2749132358 0.2659580030     
33.1800000000 0.6485130485 0.3044814151 0.6445165622 0.6576797326 0.6525095348 0.6393463644 0.3594815196 0.3284603330 0.2494813106 0.2805024973     
33.2600000000 0.6725353944 0.2960259835 0.6732235152 0.6825116908 0.6718472737 0.6625590980 0.3558837619 0.2918972590 0.2361682051 0.3001547081     
33.3400000000 0.6958691228 0.2872674472 0.7010863284 0.7044002872 0.6906519173 0.6873379584 0.3384544337 0.2559642139 0.2360804607 0.3185706805     
33.4200000000 0.7184903421 0.2782147741 0.7270574910 0.7236482447 0.7099231932 0.7133324394 0.3091621900 0.2268118807 0.2472673582 0.3296176675     
33.5000000000 0.7403758900 0.2688772334 0.7503567196 0.7409947925 0.7303950603 0.7397569874 0.2725906485 0.2089922558 0.2651638184 0.3287622111     
33.5800000000 0.7615033576 0.2592643859 0.7706420991 0.7574433817 0.7523646162 0.7655633335 0.2349045306 0.2044319371 0.2836242412 0.3140968348     
33.6600000000 0.7818511124 0.2493860744 0.7880823174 0.7740298539 0.7756199074 0.7896723709 0.2024585233 0.2119988445 0.2963136254 0.2867733042     
33.7400000000 0.8013983200 0.2392524132 0.8033136728 0.7915834627 0.7994829671 0.8112131773 0.1803632696 0.2277602960 0.2981415569 0.2507445305     
33.8200000000 0.8201249657 0.2288737785 0.8172915773 0.8105347670 0.8229583541 0.8297151643 0.1713325867 0.2458741091 0.2864149704 0.2118734480     
33.9000000000 0.8380118751 0.2182607971 0.8310701199 0.8308138174 0.8449536303 0.8452099328 0.1750724507 0.2599113282 0.2614491435 0.1766102661     
33.9800000000 0.8550407336 0.2074243357 0.8455595188 0.8518616509 0.8645219483 0.8582198162 0.1883498396 0.2643116242 0.2264988318 0.1505370471     
34.0600000000 0.8711941050 0.1963754899 0.8613162815 0.8727525024 0.8810719285 0.8696357077 0.2057258739 0.2556424311 0.1870251058 0.1371085487     
34.1400000000 0.8864554498 0.1851255727 0.8784135060 0.8923991136 0.8944973937 0.8805117861 0.2207875551 0.2333772360 0.1494635903 0.1368739094     
34.2200000000 0.9008091417 0.1736861031 0.8964206385 0.9097947435 0.9051976450 0.8918235400 0.2275997138 0.2000171227 0.1197724925 0.1473550836     
34.3100000000 0.9158538535 0.1606047168 0.9167096174 0.9258171696 0.9149980896 0.9058905374 0.2203846135 0.1554701331 0.1008248200 0.1657393004     
34.3900000000 0.9282311610 0.1488015654 0.9335910712 0.9366733979 0.9228712508 0.9197889242 0.1994549865 0.1166421044 0.0981481444 0.1809610265     
34.4700000000 0.9396580409 0.1368460543 0.9483107032 0.9446711672 0.9310053786 0.9346449146 0.1669248123 0.0849300807 0.1067672964 0.1887620280     
34.5500000000 0.9501227931 0.1247504248 0.9601126179 0.9505737914 0.9401329682 0.9496717947 0.1274564149 0.0648114757 0.1220444348 0.1846893739     
34.6300000000 0.9596147025 0.1125270618 0.9686838881 0.9554016427 0.9505455170 0.9638277624 0.0872487027 0.0581119484 0.1378054208 0.1669421751     
34.7100000000 0.9681240504 0.1001884808 0.9742228686 0.9601991267 0.9620252321 0.9760489741 0.0526389385 0.0635955714 0.1477380232 0.1367813903     
34.7900000000 0.9756421238 0.0877473157 0.9773921799 0.9657964494 0.9738920677 0.9854877982 0.0286732695 0.0772469792 0.1468213619 0.0982476521     
34.8700000000 0.9821612249 0.0752163049 0.9791669884 0.9726200223 0.9851554615 0.9917024275 0.0179690891 0.0931817241 0.1324635206 0.0572508857     
34.9500000000 0.9876746788 0.0626082792 0.9806128775 0.9805943566 0.9947364801 0.9947550010 0.0201263460 0.1049790869 0.1050902124 0.0202374715     
35.0300000000 0.9921768401 0.0499361481 0.9826435128 0.9891576230 1.0017101673 0.9951960571 0.0318208457 0.1071361115 0.0680514505 -0.0072638153     
35.1100000000 0.9956630990 0.0372128868 0.9858128745 0.9973873607 1.0055133234 0.9939388372 0.0475584574 0.0963142333 0.0268673161 -0.0218884598     
35.1900000000 0.9981298858 0.0244515227 0.9901890150 1.0042079258 1.0060707567 0.9920518459 0.0609197624 0.0720967479 -0.0120167171 -0.0231937026     
35.2700000000 0.9995746749 0.0116651224 0.9953378751 1.0086327943 1.0038114748 0.9905165555 0.0660138387 0.0370859216 -0.0426835940 -0.0137556768     
35.3500000000 0.9999959869 -0.0011332220 1.0004208178 1.0099869588 0.9995711560 0.9900050150 0.0588126091 -0.0036822076 -0.0610790532 0.0014157636     
35.4300000000 0.9993933903 -0.0139304061 1.0043838360 1.0080591536 0.9944029447 0.9907276271 0.0380641733 -0.0438730799 -0.0659249855 0.0160122677     
35.5100000000 0.9977675023 -0.0267133266 1.0061956712 1.0031495064 0.9893393334 0.9923854982 0.0055786981 -0.0772823402 -0.0590053514 0.0238556870     
35.5900000000 0.9951199875 -0.0394688951 1.0050810280 0.9960018449 0.9851589470 0.9942381301 -0.0341777505 -0.0992351379 -0.0447600396 0.0202973478     
35.6700000000 0.9914535568 -0.0521840508 1.0006961725 0.9876359588 0.9822109411 0.9952711548 -0.0750896388 -0.1076397452 -0.0292784628 0.0032716436     
35.7500000000 0.9867719643 -0.0648457746 0.9932072302 0.9791177268 0.9803366983 0.9944262018 -0.1107711997 -0.1034573704 -0.0189203495 -0.0262341788     
35.8300000000 0.9810800035 -0.0774411020 0.9832534842 0.9713190619 0.9789065227 0.9908409451 -0.1360067518 -0.0904819865 -0.0188754523 -0.0644002175     
35.9100000000 0.9743835025 -0.0899571365 0.9718039693 0.9647219287 0.9769630357 0.9840450763 -0.1479265794 -0.0744799374 -0.0319876936 -0.1054343356     
35.9900000000 0.9666893180 -0.1023810627 0.9599397715 0.9593107257 0.9734388644 0.9740679102 -0.1466526160 -0.0618837842 -0.0581095095 -0.1428783413     
36.0700000000 0.9580053280 -0.1147001597 0.9486112344 0.9545773542 0.9673994216 0.9614333018 -0.1352680028 -0.0583355979 -0.0941323167 -0.1710647216     
36.1500000000 0.9483404243 -0.1269018138 0.9384249440 0.9496378257 0.9582559046 0.9470430229 -0.1191174052 -0.0674089320 -0.1346862223 -0.1863946956     
36.2300000000 0.9377045029 -0.1389735314 0.9295086352 0.9434340537 0.9459003706 0.9319749521 -0.1045962267 -0.0897983251 -0.1733508362 -0.1881487378     
36.3100000000 0.9261084540 -0.1509029524 0.9214845482 0.9349752175 0.9307323598 0.9172416905 -0.0977023714 -0.1231595175 -0.2041035334 -0.1786463873     
36.3900000000 0.9135641510 -0.1626778618 0.9135572567 0.9235641486 0.9135710452 0.9035641533 -0.1026778761 -0.1626364964 -0.2226778476 -0.1627192273     
36.4700000000 0.9000844381 -0.1742862034 0.9046961136 0.9089575688 0.8954727626 0.8912113073 -0.1210474190 -0.2019562564 -0.2275249878 -0.1466161504     
36.5500000000 0.8856831173 -0.1857160911 0.8938710771 0.8914239635 0.8774951576 0.8799422711 -0.1512710139 -0.2348438496 -0.2201611684 -0.1365883326     
36.6300000000 0.8703749345 -0.1969558218 0.8802886165 0.8716860066 0.8604612526 0.8690638624 -0.1890893890 -0.2564379135 -0.2048222546 -0.1374737301     
36.7100000000 0.8541755638 -0.2079938869 0.8635743752 0.8507605462 0.8447767524 0.8575905813 -0.2284839922 -0.2643867551 -0.1875037816 -0.1516010187     
36.7900000000 0.8371015919 -0.2188189845 0.8438613059 0.8297323133 0.8303418780 0.8444708705 -0.2630346560 -0.2593772683 -0.1746033129 -0.1782607006     
36.8700000000 0.8191705012 -0.2294200305 0.8217633538 0.8095124933 0.8165776486 0.8288285090 -0.2873680776 -0.2449771460 -0.1714719834 -0.2138629150     
36.9500000000 0.8004006514 -0.2397861705 0.7982406316 0.7906367222 0.8025606712 0.8101645807 -0.2983697460 -0.2268260515 -0.1812025950 -0.2527462894     
37.0300000000 0.7808112613 -0.2499067904 0.7743865555 0.7731481578 0.7872359671 0.7884743648 -0.2958854113 -0.2113585555 -0.2039281694 -0.2884550253     
37.1100000000 0.7604223887 -0.2597715275 0.7511850457 0.7565920502 0.7696597318 0.7642527273 -0.2827535588 -0.2043474692 -0.2367894963 -0.3151955858     
37.1900000000 0.7392549101 -0.2693702813 0.7292926631 0.7401230319 0.7492171570 0.7383867882 -0.2641615504 -0.2095967996 -0.2745790123 -0.3291437631     
37.2700000000 0.7173304989 -0.2786932235 0.7088949171 0.7227008768 0.7257660808 0.7119601211 -0.2464709565 -0.2280797322 -0.3109154906 -0.3293067149     
37.3500000000 0.6946716041 -0.2877308082 0.6896692144 0.7033304780 0.6996739937 0.6860127302 -0.2357775646 -0.2577164703 -0.3396840518 -0.3177451462     
37.4300000000 0.6713014262 -0.2964737817 0.6708628196 0.6812918028 0.6717400328 0.6613110496 -0.2365315222 -0.2938421423 -0.3564160412 -0.2991054211     
37.5100000000 0.6472438943 -0.3049131919 0.6514682004 0.6563078470 0.6430195882 0.6381799416 -0.2505294758 -0.3302590283 -0.3592969080 -0.2795673555     
37.5900000000 0.6225236412 -0.3130403977 0.6304561239 0.6286126247 0.6145911586 0.6164346578 -0.2765064970 -0.3606352935 -0.3495742983 -0.2654455019     
37.6700000000 0.5971659783 -0.3208470774 0.6070138159 0.5989038204 0.5873181408 0.5954281362 -0.3104200248 -0.3799341028 -0.3312741301 -0.2617600520     
37.7500000000 0.5711968697 -0.3283252378 0.5807343509 0.5681908005 0.5616593884 0.5742029388 -0.3463616529 -0.3855501251 -0.3102888227 -0.2711003505     
37.8300000000 0.5446429053 -0.3354672218 0.5517144626 0.5375723270 0.5375713480 0.5517134836 -0.3778906918 -0.3778965654 -0.2930437519 -0.2930378782     
37.9100000000 0.5175312742 -0.3422657167 0.5205386638 0.5079942092 0.5145238846 0.5270683391 -0.3994881065 -0.3603100541 -0.2850433270 -0.3242213793     
37.9900000000 0.4898897363 -0.3487137614 0.4881532576 0.4800416582 0.4916262150 0.4997378144 -0.4078022298 -0.3382948891 -0.2896252930 -0.3591326337     
38.0700000000 0.4617465941 -0.3548047537 0.4556587089 0.4538132686 0.4678344793 0.4696799196 -0.4024047069 -0.3182774426 -0.3072048005 -0.3913320648     
38.1500000000 0.4331306637 -0.3605324569 0.4240672960 0.4289051029 0.4421940315 0.4373562246 -0.3858858222 -0.3061522503 -0.3351790917 -0.4149126635     
38.2300000000 0.4040712454 -0.3658910064 0.3940808082 0.4045084689 0.4140616826 0.4036340220 -0.3632676657 -0.3059483832 -0.3685143472 -0.4258336297     
38.3100000000 0.3745980935 -0.3708749155 0.3659385271 0.3795992843 0.3832576598 0.3695969026 -0.3408677704 -0.3189175171 -0.4008820606 -0.4228323139     
38.3900000000 0.3447413858 -0.3754790811 0.3393698401 0.3531762241 0.3501129314 0.3363065475 -0.3248700512 -0.3432498072 -0.4260881110 -0.4077083549     
38.4700000000 0.3145316930 -0.3796987888 0.3136621920 0.3244938197 0.3154011941 0.3045695664 -0.3199260288 -0.3744817827 -0.4394715489 -0.3849157950     
38.5500000000 0.2839999473 -0.3835297183 0.2878290070 0.2932378206 0.2801708877 0.2747620741 -0.3281024787 -0.4065040761 -0.4389569578 -0.3605553604     
38.6300000000 0.2531774105 -0.3869679467 0.2608396245 0.2596031772 0.2455151965 0.2467516438 -0.3484133468 -0.4329412305 -0.4255225467 -0.3409946630     
38.7100000000 0.2220956421 -0.3900099539 0.2318592722 0.2242570137 0.2123320120 0.2199342706 -0.3770417245 -0.4485917346 -0.4029781832 -0.3314281732     
38.7900000000 0.1907864672 -0.3926526249 0.2004448339 0.1881949517 0.1811281005 0.1933779827 -0.4082017177 -0.4506028252 -0.3771035321 -0.3347024246     
38.8700000000 0.1592819436 -0.3948932539 0.1666521580 0.1525232499 0.1519117293 0.1660406373 -0.4354454160 -0.4391145401 -0.3543410919 -0.3506719677     
38.9500000000 0.1276143292 -0.3967295468 0.1310306480 0.1182159908 0.1241980105 0.1370126677 -0.4531195777 -0.4172274591 -0.3403395158 -0.3762316344     
39.0300000000 0.0958160489 -0.3981596232 0.0945063493 0.0859021856 0.0971257486 0.1057299123 -0.4576428034 -0.3903014254 -0.3386764430 -0.4060178210     
39.1100000000 0.0639196614 -0.3991820190 0.0581799488 0.0557309069 0.0696593740 0.0721084158 -0.4483145457 -0.3647437435 -0.3500494923 -0.4336202945     
39.1900000000 0.0319578257 -0.3997956873 0.0230853335 0.0273449218 0.0408303179 0.0365707296 -0.4274731106 -0.3465607341 -0.3721182640 -0.4530306405     
39.2700000000 -0.0000367321 -0.3999999997 -0.0100367305 -0.0000312222 0.0099632664 -0.0000422419 -0.3999669409 -0.3400000088 -0.4000330586 -0.4599999906     
39.3500000000 -0.0320312522 -0.3997947471 -0.0408986557 -0.0274085739 -0.0231638486 -0.0366539304 -0.3720586778 -0.3465903257 -0.4275308165 -0.4529991685     
39.4300000000 -0.0639929751 -0.3991801396 -0.0697236605 -0.0557979007 -0.0582622897 -0.0721880495 -0.3500096931 -0.3647960272 -0.4483505862 -0.4335642520     
39.5100000000 -0.0958891748 -0.3981568065 -0.0971879489 -0.0859738742 -0.0945904006 -0.1058044754 -0.3386650030 -0.3903641617 -0.4576486100 -0.4059494514     
39.5900000000 -0.1276871924 -0.3967257957 -0.1242605191 -0.1182926242 -0.1311138656 -0.1370817605 -0.3403583869 -0.4172858352 -0.4530932045 -0.3761657561     
39.6700000000 -0.1593544694 -0.3948885723 -0.1519768117 -0.1526039015 -0.1667321271 -0.1661050373 -0.3543851650 -0.4391545185 -0.4353919795 -0.3506226260     
39.7500000000 -0.1908585814 -0.3926470174 -0.1811973648 -0.1882777106 -0.2005197980 -0.1934394521 -0.3771617930 -0.4506143170 -0.4081322419 -0.3346797178     
39.8300000000 -0.2221672708 -0.3900034264 -0.2124060284 -0.2243394002 -0.2319285133 -0.2199951415 -0.4030362027 -0.4485708810 -0.3769706501 -0.3314359718     
39.9100000000 -0.2532484804 -0.3869605059 -0.2455933521 -0.2596826867 -0.2609036088 -0.2468142742 -0.4255657433 -0.4328912761 -0.3483552686 -0.3410297357     
39.9900000000 -0.2840703857 -0.3835213717 -0.2802515082 -0.2933124729 -0.2878892633 -0.2748282986 -0.4389738944 -0.4064346370 -0.3280688490 -0.3606081064     


==> fig/trigger.txt <==
time_distributed_1 trigger_distributed_1 time_distributed_2 trigger_distributed_2 time_distributed_3 trigger_distributed_3 time_centralized_1 trigger_centralized_1 time_distributed_4 trigger_distributed_4 time_centralized_3 trigger_centralized_3 time_centralized_2 trigger_centralized_2 time_centralized_4 trigger_centralized_4 
0.0000000000 1.0000000000 0.0000000000 2.0000000000 0.0000000000 3.0000000000 0.0000000000 1.0000000000 0.0000000000 4.0000000000 0.0000000000 3.0000000000 0.0000000000 2.0000000000 0.0000000000 4.0000000000 
0.0100000000 1.0000000000 0.0100000000 2.0000000000 0.0100000000 3.0000000000 0.0100000000 1.0000000000 0.0100000000 4.0000000000 0.0100000000 3.0000000000 0.0100000000 2.0000000000 0.0100000000 4.0000000000 
0.0200000000 1.0000000000 0.4100000000 2.0000000000 0.0200000000 3.0000000000 0.0200000000 1.0000000000 0.0800000000 4.0000000000 0.0200000000 3.0000000000 0.4300000000 2.0000000000 0.0900000000 4.0000000000 
0.0300000000 1.0000000000 0.4400000000 2.0000000000 0.0400000000 3.0000000000 0.0400000000 1.0000000000 0.1100000000 4.0000000000 0.0400000000 3.0000000000 0.4600000000 2.0000000000 0.1200000000 4.0000000000 
0.0500000000 1.0000000000 0.5000000000 2.0000000000 0.0600000000 3.0000000000 0.0600000000 1.0000000000 0.1400000000 4.0000000000 0.0600000000 3.0000000000 0.5300000000 2.0000000000 0.1600000000 4.0000000000 
0.0800000000 1.0000000000 0.5300000000 2.0000000000 0.0800000000 3.0000000000 0.1200000000 1.0000000000 0.2200000000 4.0000000000 0.0900000000 3.0000000000 0.5800000000 2.0000000000 0.2500000000 4.0000000000 
0.1500000000 1.0000000000 0.5900000000 2.0000000000 0.1100000000 3.0000000000 0.2000000000 1.0000000000 0.2700000000 4.0000000000 0.1200000000 3.0000000000 0.6300000000 2.0000000000 0.3000000000 4.0000000000 
0.2000000000 1.0000000000 0.6500000000 2.0000000000 0.1400000000 3.0000000000 0.2500000000 1.0000000000 0.3200000000 4.0000000000 0.1600000000 3.0000000000 0.6900000000 2.0000000000 0.3600000000 4.0000000000 
0.2800000000 1.0000000000 0.7100000000 2.0000000000 0.1800000000 3.0000000000 0.3600000000 1.0000000000 0.3900000000 4.0000000000 0.2000000000 3.0000000000 0.7500000000 2.0000000000 0.4600000000 4.0000000000 
0.4800000000 1.0000000000 0.7700000000 2.0000000000 0.2200000000 3.0000000000 0.4600000000 1.0000000000 0.4700000000 4.0000000000 0.2500000000 3.0000000000 0.8300000000 2.0000000000 0.5300000000 4.0000000000 
0.5300000000 1.0000000000 0.8400000000 2.0000000000 0.2700000000 3.0000000000 0.5300000000 1.0000000000 0.5700000000 4.0000000000 0.3000000000 3.0000000000 0.9600000000 2.0000000000 0.6300000000 4.0000000000 
0.6000000000 1.0000000000 0.9500000000 2.0000000000 0.3300000000 3.0000000000 0.6300000000 1.0000000000 0.7300000000 4.0000000000 0.3600000000 3.0000000000 1.0500000000 2.0000000000 0.7500000000 4.0000000000 
0.6800000000 1.0000000000 1.0400000000 2.0000000000 0.4000000000 3.0000000000 0.6900000000 1.0000000000 0.7900000000 4.0000000000 0.4300000000 3.0000000000 1.1300000000 2.0000000000 0.8300000000 4.0000000000 
0.7600000000 1.0000000000 1.1100000000 2.0000000000 0.4600000000 3.0000000000 0.7900000000 1.0000000000 0.8600000000 4.0000000000 0.5100000000 3.0000000000 1.2300000000 2.0000000000 1.0000000000 4.0000000000 
0.8400000000 1.0000000000 1.2000000000 2.0000000000 0.5300000000 3.0000000000 0.8800000000 1.0000000000 0.9800000000 4.0000000000 0.5800000000 3.0000000000 1.3300000000 2.0000000000 1.0800000000 4.0000000000 
0.9300000000 1.0000000000 1.2800000000 2.0000000000 0.5900000000 3.0000000000 0.9600000000 1.0000000000 1.0600000000 4.0000000000 0.6900000000 3.0000000000 1.5000000000 2.0000000000 1.1700000000 4.0000000000 
1.0000000000 1.0000000000 1.3600000000 2.0000000000 0.6700000000 3.0000000000 1.0500000000 1.0000000000 1.1500000000 4.0000000000 0.7900000000 3.0000000000 1.5900000000 2.0000000000 1.2700000000 4.0000000000 
1.0700000000 1.0000000000 1.5100000000 2.0000000000 0.7600000000 3.0000000000 1.1300000000 1.0000000000 1.2300000000 4.0000000000 0.8800000000 3.0000000000 1.6100000000 2.0000000000 1.3600000000 4.0000000000 
1.1500000000 1.0000000000 1.5700000000 2.0000000000 0.8600000000 3.0000000000 1.2300000000 1.0000000000 1.3100000000 4.0000000000 1.0000000000 3.0000000000 1.6900000000 2.0000000000 1.5000000000 4.0000000000 
1.2400000000 1.0000000000 1.6500000000 2.0000000000 0.9500000000 3.0000000000 1.3300000000 1.0000000000 1.4000000000 4.0000000000 1.0800000000 3.0000000000 1.7800000000 2.0000000000 1.6100000000 4.0000000000 
1.3400000000 1.0000000000 1.7200000000 2.0000000000 1.0300000000 3.0000000000 1.4400000000 1.0000000000 1.5000000000 4.0000000000 1.1700000000 3.0000000000 1.8400000000 2.0000000000 1.7400000000 4.0000000000 
1.5100000000 1.0000000000 1.7900000000 2.0000000000 1.1200000000 3.0000000000 1.5400000000 1.0000000000 1.5900000000 4.0000000000 1.2700000000 3.0000000000 1.9500000000 2.0000000000 1.8400000000 4.0000000000 
1.5700000000 1.0000000000 1.8500000000 2.0000000000 1.2500000000 3.0000000000 1.6100000000 1.0000000000 1.7800000000 4.0000000000 1.3600000000 3.0000000000 2.0100000000 2.0000000000 2.0300000000 4.0000000000 
1.6600000000 1.0000000000 1.9300000000 2.0000000000 1.3200000000 3.0000000000 1.6900000000 1.0000000000 1.8500000000 4.0000000000 1.4400000000 3.0000000000 2.1300000000 2.0000000000 2.0800000000 4.0000000000 
1.7400000000 1.0000000000 2.0000000000 2.0000000000 1.4200000000 3.0000000000 1.7800000000 1.0000000000 2.0600000000 4.0000000000 1.5400000000 3.0000000000 2.2900000000 2.0000000000 2.1700000000 4.0000000000 
1.8300000000 1.0000000000 2.1000000000 2.0000000000 1.4700000000 3.0000000000 1.8800000000 1.0000000000 2.1200000000 4.0000000000 1.6100000000 3.0000000000 2.4200000000 2.0000000000 2.2300000000 4.0000000000 
1.9300000000 1.0000000000 2.2300000000 2.0000000000 1.5400000000 3.0000000000 1.9500000000 1.0000000000 2.2300000000 4.0000000000 1.7400000000 3.0000000000 2.5900000000 2.0000000000 2.2900000000 4.0000000000 
1.9700000000 1.0000000000 2.3500000000 2.0000000000 1.6100000000 3.0000000000 2.0300000000 1.0000000000 2.2800000000 4.0000000000 1.7800000000 3.0000000000 2.7400000000 2.0000000000 2.3600000000 4.0000000000 
2.0300000000 1.0000000000 2.6300000000 2.0000000000 1.7000000000 3.0000000000 2.0800000000 1.0000000000 2.3400000000 4.0000000000 1.8800000000 3.0000000000 2.8300000000 2.0000000000 2.4200000000 4.0000000000 
2.1000000000 1.0000000000 2.6900000000 2.0000000000 1.8000000000 3.0000000000 2.1700000000 1.0000000000 2.4200000000 4.0000000000 2.0100000000 3.0000000000 2.8900000000 2.0000000000 2.5100000000 4.0000000000 
2.1700000000 1.0000000000 2.7800000000 2.0000000000 1.9000000000 3.0000000000 2.2300000000 1.0000000000 2.5500000000 4.0000000000 2.1300000000 3.0000000000 2.9600000000 2.0000000000 2.6600000000 4.0000000000 
2.2600000000 1.0000000000 2.8400000000 2.0000000000 2.0900000000 3.0000000000 2.3600000000 1.0000000000 2.8800000000 4.0000000000 2.4200000000 3.0000000000 3.1700000000 2.0000000000 2.9600000000 4.0000000000 
2.3900000000 1.0000000000 2.9000000000 2.0000000000 2.1800000000 3.0000000000 2.5100000000 1.0000000000 2.9600000000 4.0000000000 2.5100000000 3.0000000000 3.4000000000 2.0000000000 3.1000000000 4.0000000000 
2.5000000000 1.0000000000 2.9800000000 2.0000000000 2.3900000000 3.0000000000 2.6600000000 1.0000000000 3.2300000000 4.0000000000 2.5900000000 3.0000000000 3.6000000000 2.0000000000 3.3600000000 4.0000000000 
2.6500000000 1.0000000000 3.1200000000 2.0000000000 2.4700000000 3.0000000000 2.8000000000 1.0000000000 3.3100000000 4.0000000000 2.6600000000 3.0000000000 3.8700000000 2.0000000000 3.4600000000 4.0000000000 
2.7700000000 1.0000000000 3.3700000000 2.0000000000 2.5300000000 3.0000000000 2.8900000000 1.0000000000 3.4000000000 4.0000000000 2.8300000000 3.0000000000 3.9500000000 2.0000000000 3.6000000000 4.0000000000 
2.8500000000 1.0000000000 3.5000000000 2.0000000000 2.5900000000 3.0000000000 3.1000000000 1.0000000000 3.4900000000 4.0000000000 3.2500000000 3.0000000000 4.2200000000 2.0000000000 4.7300000000 4.0000000000 
3.0400000000 1.0000000000 3.7700000000 2.0000000000 2.6700000000 3.0000000000 3.1700000000 1.0000000000 3.6100000000 4.0000000000 3.8700000000 3.0000000000 4.4500000000 2.0000000000 5.1100000000 4.0000000000 
3.1000000000 1.0000000000 3.8700000000 2.0000000000 2.7600000000 3.0000000000 3.2500000000 1.0000000000 4.9900000000 4.0000000000 3.9500000000 3.0000000000 4.8900000000 2.0000000000 5.4500000000 4.0000000000 
3.1800000000 1.0000000000 3.9400000000 2.0000000000 2.9000000000 3.0000000000 3.4000000000 1.0000000000 5.0900000000 4.0000000000 4.7300000000 3.0000000000 5.1600000000 2.0000000000 5.5000000000 4.0000000000 
3.2600000000 1.0000000000 4.0900000000 2.0000000000 3.8900000000 3.0000000000 4.2200000000 1.0000000000 5.4600000000 4.0000000000 4.8900000000 3.0000000000 5.2100000000 2.0000000000 5.7100000000 4.0000000000 
3.4400000000 1.0000000000 4.2500000000 2.0000000000 4.7300000000 3.0000000000 4.3300000000 1.0000000000 5.5000000000 4.0000000000 4.9900000000 3.0000000000 5.3300000000 2.0000000000 5.8000000000 4.0000000000 
4.2200000000 1.0000000000 4.4100000000 2.0000000000 4.7700000000 3.0000000000 4.4500000000 1.0000000000 5.7000000000 4.0000000000 5.1600000000 3.0000000000 5.4500000000 2.0000000000 5.9100000000 4.0000000000 
4.2800000000 1.0000000000 5.2200000000 2.0000000000 4.8600000000 3.0000000000 4.6400000000 1.0000000000 5.7700000000 4.0000000000 5.3300000000 3.0000000000 5.6000000000 2.0000000000 6.0400000000 4.0000000000 
4.3500000000 1.0000000000 5.2800000000 2.0000000000 4.9600000000 3.0000000000 4.8400000000 1.0000000000 5.8900000000 4.0000000000 5.5000000000 3.0000000000 5.8000000000 2.0000000000 6.2400000000 4.0000000000 
4.4800000000 1.0000000000 5.4000000000 2.0000000000 5.0500000000 3.0000000000 5.1100000000 1.0000000000 6.0000000000 4.0000000000 5.6000000000 3.0000000000 5.8800000000 2.0000000000 6.3300000000 4.0000000000 
4.6300000000 1.0000000000 5.4900000000 2.0000000000 5.1900000000 3.0000000000 5.2100000000 1.0000000000 6.1100000000 4.0000000000 5.7100000000 3.0000000000 5.9500000000 2.0000000000 6.4800000000 4.0000000000 
4.7600000000 1.0000000000 5.7600000000 2.0000000000 5.3100000000 3.0000000000 5.3000000000 1.0000000000 6.2300000000 4.0000000000 5.7500000000 3.0000000000 6.0400000000 2.0000000000 6.5600000000 4.0000000000 
5.1400000000 1.0000000000 5.8300000000 2.0000000000 5.4700000000 3.0000000000 5.4100000000 1.0000000000 6.3300000000 4.0000000000 5.9100000000 3.0000000000 6.2400000000 2.0000000000 6.7400000000 4.0000000000 
5.1900000000 1.0000000000 5.9200000000 2.0000000000 5.5700000000 3.0000000000 5.5000000000 1.0000000000 6.4600000000 4.0000000000 6.0000000000 3.0000000000 6.2800000000 2.0000000000 6.8100000000 4.0000000000 
5.2700000000 1.0000000000 5.9700000000 2.0000000000 5.6700000000 3.0000000000 5.6500000000 1.0000000000 6.5300000000 4.0000000000 6.1000000000 3.0000000000 6.3800000000 2.0000000000 6.9100000000 4.0000000000 
5.3500000000 1.0000000000 6.0300000000 2.0000000000 5.7300000000 3.0000000000 5.7500000000 1.0000000000 6.6000000000 4.0000000000 6.1800000000 3.0000000000 6.4300000000 2.0000000000 7.0000000000 4.0000000000 
5.4300000000 1.0000000000 6.2100000000 2.0000000000 5.8000000000 3.0000000000 5.8800000000 1.0000000000 6.7300000000 4.0000000000 6.2800000000 3.0000000000 6.5200000000 2.0000000000 7.0900000000 4.0000000000 
5.5300000000 1.0000000000 6.2600000000 2.0000000000 5.9300000000 3.0000000000 5.9500000000 1.0000000000 6.8100000000 4.0000000000 6.3800000000 3.0000000000 6.6000000000 2.0000000000 7.1900000000 4.0000000000 
5.6400000000 1.0000000000 6.3400000000 2.0000000000 6.0000000000 3.0000000000 6.1000000000 1.0000000000 6.8900000000 4.0000000000 6.4800000000 3.0000000000 6.7000000000 2.0000000000 7.2900000000 4.0000000000 
5.7200000000 1.0000000000 6.4000000000 2.0000000000 6.0900000000 3.0000000000 6.1800000000 1.0000000000 6.9700000000 4.0000000000 6.6000000000 3.0000000000 6.7900000000 2.0000000000 7.3600000000 4.0000000000 
5.8200000000 1.0000000000 6.4700000000 2.0000000000 6.1600000000 3.0000000000 6.2400000000 1.0000000000 7.0500000000 4.0000000000 6.7400000000 3.0000000000 6.8700000000 2.0000000000 7.4600000000 4.0000000000 
5.9200000000 1.0000000000 6.5500000000 2.0000000000 6.2500000000 3.0000000000 6.3300000000 1.0000000000 7.1400000000 4.0000000000 6.8100000000 3.0000000000 6.9800000000 2.0000000000 7.5200000000 4.0000000000 
6.0300000000 1.0000000000 6.6300000000 2.0000000000 6.3800000000 3.0000000000 6.4300000000 1.0000000000 7.2400000000 4.0000000000 6.9100000000 3.0000000000 7.0600000000 2.0000000000 7.6000000000 4.0000000000 
6.1900000000 1.0000000000 6.7200000000 2.0000000000 6.4800000000 3.0000000000 6.5200000000 1.0000000000 7.3000000000 4.0000000000 7.0000000000 3.0000000000 7.1600000000 2.0000000000 7.6900000000 4.0000000000 
6.2500000000 1.0000000000 6.7900000000 2.0000000000 6.5800000000 3.0000000000 6.6000000000 1.0000000000 7.4000000000 4.0000000000 7.0900000000 3.0000000000 7.2900000000 2.0000000000 7.7900000000 4.0000000000 
6.3200000000 1.0000000000 6.8900000000 2.0000000000 6.7400000000 3.0000000000 6.7000000000 1.0000000000 7.5000000000 4.0000000000 7.1900000000 3.0000000000 7.3600000000 2.0000000000 7.8800000000 4.0000000000 
6.4000000000 1.0000000000 6.9700000000 2.0000000000 6.8100000000 3.0000000000 6.7900000000 1.0000000000 7.5700000000 4.0000000000 7.2700000000 3.0000000000 7.4600000000 2.0000000000 7.9600000000 4.0000000000 
6.4800000000 1.0000000000 7.0500000000 2.0000000000 6.8900000000 3.0000000000 6.8700000000 1.0000000000 7.6400000000 4.0000000000 7.3600000000 3.0000000000 7.5600000000 2.0000000000 8.0300000000 4.0000000000 
6.5600000000 1.0000000000 7.1300000000 2.0000000000 7.0000000000 3.0000000000 6.9800000000 1.0000000000 7.7600000000 4.0000000000 7.4600000000 3.0000000000 7.6500000000 2.0000000000 8.1100000000 4.0000000000 
6.6500000000 1.0000000000 7.2700000000 2.0000000000 7.0800000000 3.0000000000 7.0600000000 1.0000000000 7.8200000000 4.0000000000 7.5600000000 3.0000000000 7.7600000000 2.0000000000 8.2000000000 4.0000000000 
6.7300000000 1.0000000000 7.3400000000 2.0000000000 7.1800000000 3.0000000000 7.2500000000 1.0000000000 7.8900000000 4.0000000000 7.6500000000 3.0000000000 7.8400000000 2.0000000000 8.3000000000 4.0000000000 
6.8100000000 1.0000000000 7.4300000000 2.0000000000 7.2500000000 3.0000000000 7.2900000000 1.0000000000 8.0100000000 4.0000000000 7.7600000000 3.0000000000 7.9600000000 2.0000000000 8.3800000000 4.0000000000 
6.8900000000 1.0000000000 7.5000000000 2.0000000000 7.3400000000 3.0000000000 7.3600000000 1.0000000000 8.0600000000 4.0000000000 7.8400000000 3.0000000000 8.0300000000 2.0000000000 8.4600000000 4.0000000000 
6.9900000000 1.0000000000 7.5800000000 2.0000000000 7.4600000000 3.0000000000 7.4400000000 1.0000000000 8.1300000000 4.0000000000 7.9300000000 3.0000000000 8.1100000000 2.0000000000 8.6200000000 4.0000000000 
7.0600000000 1.0000000000 7.6700000000 2.0000000000 7.5300000000 3.0000000000 7.5200000000 1.0000000000 8.2100000000 4.0000000000 8.0700000000 3.0000000000 8.2000000000 2.0000000000 8.6500000000 4.0000000000 
7.2200000000 1.0000000000 7.7900000000 2.0000000000 7.6400000000 3.0000000000 7.6000000000 1.0000000000 8.2900000000 4.0000000000 8.1600000000 3.0000000000 8.3200000000 2.0000000000 8.7300000000 4.0000000000 
7.2800000000 1.0000000000 7.8800000000 2.0000000000 7.7600000000 3.0000000000 7.6900000000 1.0000000000 8.3600000000 4.0000000000 8.2500000000 3.0000000000 8.4300000000 2.0000000000 8.8500000000 4.0000000000 
7.3500000000 1.0000000000 7.9700000000 2.0000000000 7.8200000000 3.0000000000 7.7900000000 1.0000000000 8.4600000000 4.0000000000 8.3200000000 3.0000000000 8.5000000000 2.0000000000 8.9800000000 4.0000000000 
7.4200000000 1.0000000000 8.0500000000 2.0000000000 7.8900000000 3.0000000000 7.8800000000 1.0000000000 8.5800000000 4.0000000000 8.3800000000 3.0000000000 8.5800000000 2.0000000000 9.0500000000 4.0000000000 
7.4900000000 1.0000000000 8.1300000000 2.0000000000 7.9600000000 3.0000000000 7.9600000000 1.0000000000 8.6600000000 4.0000000000 8.4600000000 3.0000000000 8.6500000000 2.0000000000 9.1600000000 4.0000000000 
7.5700000000 1.0000000000 8.2100000000 2.0000000000 8.0600000000 3.0000000000 8.0700000000 1.0000000000 8.8500000000 4.0000000000 8.5600000000 3.0000000000 8.7300000000 2.0000000000 9.2500000000 4.0000000000 
7.6600000000 1.0000000000 8.3200000000 2.0000000000 8.1300000000 3.0000000000 8.1600000000 1.0000000000 8.9200000000 4.0000000000 8.6500000000 3.0000000000 8.8500000000 2.0000000000 9.3800000000 4.0000000000 
7.7400000000 1.0000000000 8.3900000000 2.0000000000 8.2100000000 3.0000000000 8.3000000000 1.0000000000 9.0400000000 4.0000000000 8.8000000000 3.0000000000 8.9300000000 2.0000000000 9.4300000000 4.0000000000 
7.8200000000 1.0000000000 8.4700000000 2.0000000000 8.2800000000 3.0000000000 8.3800000000 1.0000000000 9.1100000000 4.0000000000 8.8800000000 3.0000000000 9.0500000000 2.0000000000 9.6400000000 4.0000000000 
7.9000000000 1.0000000000 8.5400000000 2.0000000000 8.3400000000 3.0000000000 8.5000000000 1.0000000000 9.2000000000 4.0000000000 8.9300000000 3.0000000000 9.1000000000 2.0000000000 9.7400000000 4.0000000000 
7.9900000000 1.0000000000 8.6000000000 2.0000000000 8.4100000000 3.0000000000 8.5800000000 1.0000000000 9.3200000000 4.0000000000 9.1000000000 3.0000000000 9.1800000000 2.0000000000 9.9200000000 4.0000000000 
8.0800000000 1.0000000000 8.6700000000 2.0000000000 8.5300000000 3.0000000000 8.7000000000 1.0000000000 9.3900000000 4.0000000000 9.1800000000 3.0000000000 9.3600000000 2.0000000000 9.9900000000 4.0000000000 
8.1800000000 1.0000000000 8.7800000000 2.0000000000 8.6100000000 3.0000000000 8.8000000000 1.0000000000 9.5200000000 4.0000000000 9.3000000000 3.0000000000 9.4300000000 2.0000000000 10.0900000000 4.0000000000 
8.3200000000 1.0000000000 8.8700000000 2.0000000000 8.6900000000 3.0000000000 8.8800000000 1.0000000000 9.6200000000 4.0000000000 9.3800000000 3.0000000000 9.5300000000 2.0000000000 10.1800000000 4.0000000000 
8.3900000000 1.0000000000 8.9200000000 2.0000000000 8.8200000000 3.0000000000 8.9800000000 1.0000000000 9.7000000000 4.0000000000 9.4800000000 3.0000000000 9.6100000000 2.0000000000 10.2400000000 4.0000000000 
8.4700000000 1.0000000000 9.0300000000 2.0000000000 8.9000000000 3.0000000000 9.0500000000 1.0000000000 9.8900000000 4.0000000000 9.5800000000 3.0000000000 9.6800000000 2.0000000000 10.4100000000 4.0000000000 
8.5600000000 1.0000000000 9.0900000000 2.0000000000 8.9900000000 3.0000000000 9.1800000000 1.0000000000 9.9600000000 4.0000000000 9.6800000000 3.0000000000 9.7400000000 2.0000000000 10.5400000000 4.0000000000 
8.6500000000 1.0000000000 9.1700000000 2.0000000000 9.0900000000 3.0000000000 9.2500000000 1.0000000000 10.0700000000 4.0000000000 9.8000000000 3.0000000000 9.8700000000 2.0000000000 10.7800000000 4.0000000000 
8.7300000000 1.0000000000 9.2500000000 2.0000000000 9.1700000000 3.0000000000 9.3600000000 1.0000000000 10.1400000000 4.0000000000 9.9500000000 3.0000000000 9.9900000000 2.0000000000 11.4300000000 4.0000000000 
8.8000000000 1.0000000000 9.3700000000 2.0000000000 9.2900000000 3.0000000000 9.4800000000 1.0000000000 10.2100000000 4.0000000000 10.0900000000 3.0000000000 10.1400000000 2.0000000000 12.5300000000 4.0000000000 
8.8700000000 1.0000000000 9.4500000000 2.0000000000 9.3500000000 3.0000000000 9.5800000000 1.0000000000 10.2800000000 4.0000000000 10.2400000000 3.0000000000 10.3000000000 2.0000000000 12.5800000000 4.0000000000 
8.9500000000 1.0000000000 9.5200000000 2.0000000000 9.4200000000 3.0000000000 9.6800000000 1.0000000000 10.4000000000 4.0000000000 10.3700000000 3.0000000000 10.4900000000 2.0000000000 12.6900000000 4.0000000000 
9.0400000000 1.0000000000 9.5900000000 2.0000000000 9.5000000000 3.0000000000 9.8000000000 1.0000000000 10.5400000000 4.0000000000 10.4500000000 3.0000000000 10.6000000000 2.0000000000 12.9200000000 4.0000000000 
9.1200000000 1.0000000000 9.6600000000 2.0000000000 9.6100000000 3.0000000000 9.8700000000 1.0000000000 10.7400000000 4.0000000000 10.5400000000 3.0000000000 10.7000000000 2.0000000000 13.3200000000 4.0000000000 
9.2300000000 1.0000000000 9.7300000000 2.0000000000 9.6900000000 3.0000000000 9.9500000000 1.0000000000 11.2800000000 4.0000000000 10.7000000000 3.0000000000 10.7800000000 2.0000000000 13.3600000000 4.0000000000 
9.3500000000 1.0000000000 9.8100000000 2.0000000000 9.9100000000 3.0000000000 10.0500000000 1.0000000000 11.3600000000 4.0000000000 11.0600000000 3.0000000000 10.8700000000 2.0000000000 13.5500000000 4.0000000000 
9.4400000000 1.0000000000 9.9000000000 2.0000000000 10.0000000000 3.0000000000 10.1400000000 1.0000000000 11.4700000000 4.0000000000 11.2800000000 3.0000000000 11.0600000000 2.0000000000 13.6100000000 4.0000000000 
9.5300000000 1.0000000000 10.0200000000 2.0000000000 10.1900000000 3.0000000000 10.3000000000 1.0000000000 12.5400000000 4.0000000000 11.4300000000 3.0000000000 11.2800000000 2.0000000000 13.7000000000 4.0000000000 
9.6200000000 1.0000000000 10.1200000000 2.0000000000 10.2600000000 3.0000000000 10.4900000000 1.0000000000 12.6200000000 4.0000000000 11.6800000000 3.0000000000 11.9900000000 2.0000000000 13.8000000000 4.0000000000 
9.7200000000 1.0000000000 10.2400000000 2.0000000000 10.3600000000 3.0000000000 10.6000000000 1.0000000000 12.7100000000 4.0000000000 12.5300000000 3.0000000000 12.7800000000 2.0000000000 13.8500000000 4.0000000000 
9.8000000000 1.0000000000 10.4700000000 2.0000000000 10.4300000000 3.0000000000 10.7000000000 1.0000000000 13.1300000000 4.0000000000 12.5800000000 3.0000000000 12.8600000000 2.0000000000 13.9400000000 4.0000000000 
9.8700000000 1.0000000000 10.5400000000 2.0000000000 10.5000000000 3.0000000000 10.8700000000 1.0000000000 13.3100000000 4.0000000000 12.7800000000 3.0000000000 13.0700000000 2.0000000000 14.0900000000 4.0000000000 
9.9400000000 1.0000000000 10.6300000000 2.0000000000 10.5900000000 3.0000000000 10.9800000000 1.0000000000 13.3600000000 4.0000000000 12.8600000000 3.0000000000 13.1400000000 2.0000000000 14.2100000000 4.0000000000 
10.0100000000 1.0000000000 10.7200000000 2.0000000000 10.7400000000 3.0000000000 11.0600000000 1.0000000000 13.4400000000 4.0000000000 12.9900000000 3.0000000000 13.2600000000 2.0000000000 14.3700000000 4.0000000000 
10.1000000000 1.0000000000 10.8000000000 2.0000000000 11.0600000000 3.0000000000 11.1800000000 1.0000000000 13.5500000000 4.0000000000 13.1400000000 3.0000000000 13.3600000000 2.0000000000 14.4600000000 4.0000000000 
10.2100000000 1.0000000000 10.8900000000 2.0000000000 11.2500000000 3.0000000000 11.6800000000 1.0000000000 13.6300000000 4.0000000000 13.3200000000 3.0000000000 13.4900000000 2.0000000000 14.5200000000 4.0000000000 
10.3100000000 1.0000000000 11.0800000000 2.0000000000 11.6900000000 3.0000000000 11.9900000000 1.0000000000 13.7200000000 4.0000000000 13.5500000000 3.0000000000 13.6600000000 2.0000000000 14.6200000000 4.0000000000 
10.4800000000 1.0000000000 11.2700000000 2.0000000000 11.8400000000 3.0000000000 12.0900000000 1.0000000000 13.8200000000 4.0000000000 13.6100000000 3.0000000000 13.7700000000 2.0000000000 14.6900000000 4.0000000000 
10.6000000000 1.0000000000 11.5300000000 2.0000000000 12.5700000000 3.0000000000 12.2200000000 1.0000000000 13.9000000000 4.0000000000 13.7000000000 3.0000000000 13.8500000000 2.0000000000 14.7800000000 4.0000000000 
10.7000000000 1.0000000000 11.6700000000 2.0000000000 12.7700000000 3.0000000000 12.4600000000 1.0000000000 13.9800000000 4.0000000000 13.8000000000 3.0000000000 13.9100000000 2.0000000000 14.8600000000 4.0000000000 
10.8100000000 1.0000000000 11.7800000000 2.0000000000 12.8400000000 3.0000000000 12.6900000000 1.0000000000 14.1200000000 4.0000000000 13.9100000000 3.0000000000 14.0500000000 2.0000000000 14.9500000000 4.0000000000 
10.8900000000 1.0000000000 11.9700000000 2.0000000000 12.9800000000 3.0000000000 12.9200000000 1.0000000000 14.3400000000 4.0000000000 14.0200000000 3.0000000000 14.1200000000 2.0000000000 15.0700000000 4.0000000000 
10.9800000000 1.0000000000 12.6000000000 2.0000000000 13.0500000000 3.0000000000 13.0700000000 1.0000000000 14.3900000000 4.0000000000 14.0500000000 3.0000000000 14.1600000000 2.0000000000 15.1600000000 4.0000000000 
11.0600000000 1.0000000000 12.7000000000 2.0000000000 13.1600000000 3.0000000000 13.1400000000 1.0000000000 14.4600000000 4.0000000000 14.1200000000 3.0000000000 14.2500000000 2.0000000000 15.2600000000 4.0000000000 
11.1400000000 1.0000000000 12.8300000000 2.0000000000 13.3500000000 3.0000000000 13.2600000000 1.0000000000 14.5800000000 4.0000000000 14.2100000000 3.0000000000 14.3100000000 2.0000000000 15.3600000000 4.0000000000 
12.0100000000 1.0000000000 12.9900000000 2.0000000000 13.5300000000 3.0000000000 13.3600000000 1.0000000000 14.6500000000 4.0000000000 14.3100000000 3.0000000000 14.4000000000 2.0000000000 15.4500000000 4.0000000000 
12.0800000000 1.0000000000 13.0800000000 2.0000000000 13.5800000000 3.0000000000 13.4900000000 1.0000000000 14.7500000000 4.0000000000 14.4000000000 3.0000000000 14.4900000000 2.0000000000 15.5600000000 4.0000000000 
12.1600000000 1.0000000000 13.2000000000 2.0000000000 13.6500000000 3.0000000000 13.5500000000 1.0000000000 14.8300000000 4.0000000000 14.4900000000 3.0000000000 14.6000000000 2.0000000000 15.7200000000 4.0000000000 
12.3000000000 1.0000000000 13.3100000000 2.0000000000 13.8000000000 3.0000000000 13.6600000000 1.0000000000 14.9100000000 4.0000000000 14.6200000000 3.0000000000 14.7500000000 2.0000000000     
12.4400000000 1.0000000000 13.4300000000 2.0000000000 13.8700000000 3.0000000000 13.8000000000 1.0000000000 15.0000000000 4.0000000000 14.6900000000 3.0000000000 14.8400000000 2.0000000000     
12.6600000000 1.0000000000 13.5800000000 2.0000000000 13.9500000000 3.0000000000 13.9400000000 1.0000000000 15.0900000000 4.0000000000 14.8600000000 3.0000000000 14.9100000000 2.0000000000     
12.8800000000 1.0000000000 13.6800000000 2.0000000000 14.0300000000 3.0000000000 14.0900000000 1.0000000000 15.1900000000 4.0000000000 14.9500000000 3.0000000000 15.0100000000 2.0000000000     
13.0000000000 1.0000000000 13.7600000000 2.0000000000 14.1200000000 3.0000000000 14.1600000000 1.0000000000 15.2800000000 4.0000000000 15.0700000000 3.0000000000 15.1200000000 2.0000000000     
13.0900000000 1.0000000000 13.8300000000 2.0000000000 14.1700000000 3.0000000000 14.2500000000 1.0000000000 15.3700000000 4.0000000000 15.1600000000 3.0000000000 15.2000000000 2.0000000000     
13.1700000000 1.0000000000 13.9000000000 2.0000000000 14.2700000000 3.0000000000 14.3100000000 1.0000000000 15.4400000000 4.0000000000 15.2600000000 3.0000000000 15.2900000000 2.0000000000     
13.2600000000 1.0000000000 14.0500000000 2.0000000000 14.3900000000 3.0000000000 14.4000000000 1.0000000000 15.5200000000 4.0000000000 15.3600000000 3.0000000000 15.4200000000 2.0000000000     
13.3600000000 1.0000000000 14.1100000000 2.0000000000 14.4900000000 3.0000000000 14.5200000000 1.0000000000 15.6300000000 4.0000000000 15.5000000000 3.0000000000 15.5000000000 2.0000000000     
13.4700000000 1.0000000000 14.1600000000 2.0000000000 14.6100000000 3.0000000000 14.6000000000 1.0000000000 15.7500000000 4.0000000000 15.6500000000 3.0000000000         
13.5700000000 1.0000000000 14.2400000000 2.0000000000 14.6800000000 3.0000000000 14.6900000000 1.0000000000 16.5000000000 4.0000000000             
13.6800000000 1.0000000000 14.3200000000 2.0000000000 14.7700000000 3.0000000000 14.7800000000 1.0000000000 21.9900000000 4.0000000000             
13.7800000000 1.0000000000 14.3600000000 2.0000000000 14.8600000000 3.0000000000 14.9100000000 1.0000000000 22.2400000000 4.0000000000             
13.9100000000 1.0000000000 14.4300000000 2.0000000000 14.9200000000 3.0000000000 15.0100000000 1.0000000000                 
14.0900000000 1.0000000000 14.5600000000 2.0000000000 15.0100000000 3.0000000000 15.1200000000 1.0000000000                 
14.1300000000 1.0000000000 14.6600000000 2.0000000000 15.1000000000 3.0000000000 15.2000000000 1.0000000000                 
14.1900000000 1.0000000000 14.7500000000 2.0000000000 15.1800000000 3.0000000000 15.2900000000 1.0000000000                 
14.2700000000 1.0000000000 14.8200000000 2.0000000000 15.2700000000 3.0000000000 15.3600000000 1.0000000000                 
14.3400000000 1.0000000000 14.8900000000 2.0000000000 15.3800000000 3.0000000000 15.4500000000 1.0000000000                 
14.4300000000 1.0000000000 14.9700000000 2.0000000000 15.4900000000 3.0000000000 15.5600000000 1.0000000000                 
14.5300000000 1.0000000000 15.1100000000 2.0000000000 15.6500000000 3.0000000000                     
14.6100000000 1.0000000000 15.1600000000 2.0000000000 37.9400000000 3.0000000000                     
14.6700000000 1.0000000000 15.2400000000 2.0000000000                         
14.7500000000 1.0000000000 15.3300000000 2.0000000000                         
14.8500000000 1.0000000000 15.3900000000 2.0000000000                         
14.9400000000 1.0000000000 15.4700000000 2.0000000000                         
15.0900000000 1.0000000000 15.6100000000 2.0000000000                         
15.1500000000 1.0000000000 15.9000000000 2.0000000000                         
15.2200000000 1.0000000000 15.9900000000 2.0000000000                         
15.2900000000 1.0000000000 16.8200000000 2.0000000000                         
15.3700000000 1.0000000000 16.9900000000 2.0000000000                         
15.4600000000 1.0000000000 21.7000000000 2.0000000000                         
15.6100000000 1.0000000000 23.7200000000 2.0000000000                         
15.9200000000 1.0000000000                             
16.0500000000 1.0000000000                             
16.3000000000 1.0000000000                             
22.0600000000 1.0000000000                             
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                
                                

